A Fractional Graph Laplacian Approach to Oversmoothing

Graph neural networks (GNNs) have shown state-of-the-art performances in various applications. However, GNNs often struggle to capture long-range dependencies in graphs due to oversmoothing. In this paper, we generalize the concept of oversmoothing from undirected to directed graphs. To this aim, we extend the notion of Dirichlet energy by considering a directed symmetrically normalized Laplacian. As vanilla graph convolutional networks are prone to oversmooth, we adopt a neural graph ODE framework. Specifically, we propose fractional graph Laplacian neural ODEs, which describe non-local dynamics. We prove that our approach allows propagating information between distant nodes while maintaining a low probability of long-distance jumps. Moreover, we show that our method is more flexible with respect to the convergence of the graph's Dirichlet energy, thereby mitigating oversmoothing. We conduct extensive experiments on synthetic and real-world graphs, both directed and undirected, demonstrating our method's versatility across diverse graph homophily levels. Our code is available at https://github.com/RPaolino/fLode .

==> img/oversmoothing_accuracy.tikz <==
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{steelblue31119180}{RGB}{31,119,180}

\begin{groupplot}[
    group style={
    group size=3 by 1,
    horizontal sep=5pt,
    vertical sep=20pt
    },
    width=.3\textwidth,
    scale only axis % maintain aspect ratio
]




\end{groupplot}

\end{tikzpicture}


==> tables/Cora/dirichlet_energy_-0.1_negative_random.dat <==
0 0.459054499864578
1 0.219194874167442
2 0.208883851766586
3 0.211536765098572
4 0.228579878807068
5 0.260298490524292
6 0.303810715675354
7 0.352350950241089
8 0.397662222385406
9 0.433950781822205
10 0.459674060344696
11 0.476345390081406
12 0.486502259969711
13 0.492440611124039
14 0.49581977725029
15 0.497708708047867
16 0.49875196814537
17 0.499323397874832
18 0.499634653329849
19 0.499803304672241
20 0.499894440174103
21 0.499943494796753
22 0.499969780445099
23 0.499983966350555
24 0.49999150633812
25 0.499995470046997
26 0.499997466802597
27 0.499998718500137
28 0.499999344348907
29 0.499999642372131
30 0.499999821186066
31 0.499999821186066
32 0.499999970197678
33 0.499999910593033
34 0.499999970197678
35 0.500000059604645
36 0.5
37 0.5
38 0.500000059604645
39 0.499999970197678
40 0.5
41 0.500000059604645
42 0.500000059604645
43 0.499999970197678
44 0.500000059604645
45 0.500000059604645
46 0.5
47 0.499999910593033
48 0.500000059604645
49 0.500000059604645
50 0.499999970197678
51 0.5
52 0.500000059604645
53 0.499999970197678
54 0.5
55 0.499999940395355
56 0.499999970197678
57 0.500000059604645
58 0.5
59 0.5
60 0.5
61 0.500000059604645
62 0.499999970197678
63 0.499999970197678
64 0.499999970197678
65 0.499999970197678
66 0.5
67 0.499999970197678
68 0.499999970197678
69 0.500000059604645
70 0.5
71 0.500000059604645
72 0.5
73 0.5
74 0.500000059604645
75 0.499999940395355
76 0.499999940395355
77 0.5
78 0.500000059604645
79 0.499999940395355
80 0.499999970197678
81 0.5
82 0.500000059604645
83 0.5
84 0.5
85 0.499999970197678
86 0.5
87 0.499999940395355
88 0.499999940395355
89 0.5
90 0.5
91 0.499999940395355
92 0.499999970197678
93 0.499999970197678
94 0.5
95 0.5
96 0.5
97 0.50000011920929
98 0.5
99 0.5
100 0.5

==> tables/Cora/dirichlet_energy_-0.1_positive_random.dat <==
0 0.459054499864578
1 0.275183618068695
2 0.318125873804092
3 0.366817355155945
4 0.415445744991302
5 0.456261873245239
6 0.483593165874481
7 0.497580170631409
8 0.502654194831848
9 0.503437936306
10 0.502762854099274
11 0.50187361240387
12 0.501164376735687
13 0.500686883926392
14 0.500391721725464
15 0.500218272209167
16 0.500119805335999
17 0.500064969062805
18 0.500034987926483
19 0.500018656253815
20 0.500009894371033
21 0.500005304813385
22 0.500002801418304
23 0.500001549720764
24 0.500000774860382
25 0.500000417232513
26 0.500000238418579
27 0.500000059604645
28 0.500000059604645
29 0.50000011920929
30 0.500000059604645
31 0.5
32 0.5
33 0.500000059604645
34 0.500000059604645
35 0.500000059604645
36 0.5
37 0.5
38 0.500000059604645
39 0.499999970197678
40 0.499999970197678
41 0.5
42 0.5
43 0.500000059604645
44 0.499999970197678
45 0.499999970197678
46 0.499999940395355
47 0.500000059604645
48 0.500000059604645
49 0.500000059604645
50 0.5
51 0.499999970197678
52 0.5
53 0.500000059604645
54 0.5
55 0.5
56 0.499999970197678
57 0.499999970197678
58 0.5
59 0.499999940395355
60 0.499999940395355
61 0.5
62 0.500000059604645
63 0.5
64 0.499999940395355
65 0.5
66 0.5
67 0.499999940395355
68 0.5
69 0.499999940395355
70 0.5
71 0.5
72 0.5
73 0.500000059604645
74 0.49999988079071
75 0.5
76 0.5
77 0.5
78 0.499999970197678
79 0.5
80 0.5
81 0.499999970197678
82 0.499999940395355
83 0.5
84 0.5
85 0.499999970197678
86 0.5
87 0.5
88 0.500000059604645
89 0.5
90 0.5
91 0.499999940395355
92 0.50000011920929
93 0.49999988079071
94 0.5
95 0.5
96 0.5
97 0.499999940395355
98 0.5
99 0.499999970197678
100 0.499999940395355

==> tables/Cora/dirichlet_energy_0.0_negative_random.dat <==
0 0.459054499864578
1 0.215504482388496
2 0.192808642983437
3 0.173311561346054
4 0.156750380992889
5 0.14279617369175
6 0.131098747253418
7 0.121317371726036
8 0.113139517605305
9 0.106289550662041
10 0.100531369447708
11 0.0956667512655258
12 0.0915318354964256
13 0.0879926681518555
14 0.0849404633045197
15 0.0822873413562775
16 0.0799625217914581
17 0.0779090747237206
18 0.076081208884716
19 0.0744420439004898
20 0.072961799800396
21 0.0716163814067841
22 0.0703862458467484
23 0.0692554116249084
24 0.0682108327746391
25 0.0672417208552361
26 0.0663391873240471
27 0.0654957741498947
28 0.0647052824497223
29 0.0639624446630478
30 0.0632628202438354
31 0.0626026019454002
32 0.0619784817099571
33 0.0613876283168793
34 0.0608275234699249
35 0.0602959915995598
36 0.0597910769283772
37 0.0593110173940659
38 0.0588542819023132
39 0.0584194324910641
40 0.058005191385746
41 0.0576103776693344
42 0.0572338774800301
43 0.0568747073411942
44 0.0565319210290909
45 0.0562046654522419
46 0.0558921284973621
47 0.0555935129523277
48 0.0553081482648849
49 0.0550353229045868
50 0.0547744184732437
51 0.0545248351991177
52 0.0542859919369221
53 0.0540573671460152
54 0.0538384541869164
55 0.0536287575960159
56 0.0534278228878975
57 0.0532351993024349
58 0.0530505031347275
59 0.0528733134269714
60 0.052703283727169
61 0.0525400713086128
62 0.0523833036422729
63 0.0522326901555061
64 0.0520879104733467
65 0.0519487075507641
66 0.0518147721886635
67 0.0516858659684658
68 0.0515617504715919
69 0.0514421723783016
70 0.0513269305229187
71 0.0512158088386059
72 0.0511085949838161
73 0.0510051399469376
74 0.0509052127599716
75 0.0508086867630482
76 0.0507153794169426
77 0.0506251454353333
78 0.0505378320813179
79 0.0504533164203167
80 0.0503714457154274
81 0.0502921231091022
82 0.0502152070403099
83 0.0501406192779541
84 0.0500682257115841
85 0.0499979183077812
86 0.0499296337366104
87 0.0498632676899433
88 0.0497987344861031
89 0.0497359596192837
90 0.0496748499572277
91 0.0496153421700001
92 0.0495573878288269
93 0.0495008751749992
94 0.0494457818567753
95 0.0493920296430588
96 0.0493395701050758
97 0.0492883622646332
98 0.0492383390665054
99 0.0491894334554672
100 0.0491416342556477

==> tables/Cora/dirichlet_energy_0.0_positive_random.dat <==
0 0.459054499864578
1 0.268763273954391
2 0.299328982830048
3 0.332807034254074
4 0.368489503860474
5 0.405436038970947
6 0.442571312189102
7 0.478812634944916
8 0.513197660446167
9 0.544980883598328
10 0.573680520057678
11 0.599076390266418
12 0.621170401573181
13 0.64012885093689
14 0.656222581863403
15 0.669774651527405
16 0.681121826171875
17 0.690588474273682
18 0.698471188545227
19 0.705032110214233
20 0.71049702167511
21 0.715056717395782
22 0.718870759010315
23 0.722071647644043
24 0.724767804145813
25 0.727048575878143
26 0.728986740112305
27 0.730641841888428
28 0.732062816619873
29 0.733289182186127
30 0.734353542327881
31 0.73528265953064
32 0.736098051071167
33 0.736818313598633
34 0.737457752227783
35 0.738029181957245
36 0.738542318344116
37 0.739005923271179
38 0.739426612854004
39 0.739810466766357
40 0.740162372589111
41 0.7404865026474
42 0.740786135196686
43 0.741064608097076
44 0.74132376909256
45 0.741566121578217
46 0.7417933344841
47 0.742006897926331
48 0.742208003997803
49 0.742398023605347
50 0.742577910423279
51 0.742748379707336
52 0.742910444736481
53 0.743064343929291
54 0.743211150169373
55 0.743350803852081
56 0.743484199047089
57 0.743611574172974
58 0.743733584880829
59 0.74385017156601
60 0.743961811065674
61 0.74406898021698
62 0.744171559810638
63 0.744270205497742
64 0.744364738464355
65 0.744455754756927
66 0.744543135166168
67 0.744627058506012
68 0.744707882404327
69 0.744785726070404
70 0.744860887527466
71 0.744932949542999
72 0.745002746582031
73 0.745069861412048
74 0.745134711265564
75 0.745197355747223
76 0.74525773525238
77 0.74531626701355
78 0.745372772216797
79 0.745427310466766
80 0.745480298995972
81 0.745531439781189
82 0.745580971240997
83 0.745629012584686
84 0.745675623416901
85 0.74572080373764
86 0.74576461315155
87 0.745807111263275
88 0.74584835767746
89 0.745888531208038
90 0.745927512645721
91 0.745965600013733
92 0.746002376079559
93 0.746038258075714
94 0.746073305606842
95 0.746107280254364
96 0.746140599250793
97 0.746172785758972
98 0.746204257011414
99 0.746234953403473
100 0.746265113353729

==> tables/Cora/dirichlet_energy_0.25_negative_id.dat <==
0 0.459054470062256
1 0.356431186199188
2 0.28092947602272
3 0.24462217092514
4 0.223156780004501
5 0.207958340644836
6 0.196006000041962
7 0.186004191637039
8 0.177302226424217
9 0.169542208313942
10 0.162513941526413
11 0.156085282564163
12 0.150166630744934
13 0.144692614674568
14 0.139612138271332
15 0.134883567690849
16 0.13047157227993
17 0.126345783472061
18 0.122479654848576
19 0.118849746882915
20 0.115435317158699
21 0.112217925488949
22 0.10918116569519
23 0.106310285627842
24 0.103592127561569
25 0.101014830172062
26 0.0985677093267441
27 0.0962411388754845
28 0.0940263867378235
29 0.0919155701994896
30 0.0899014621973038
31 0.0879775583744049
32 0.0861378684639931
33 0.0843769162893295
34 0.0826897323131561
35 0.0810716897249222
36 0.0795186311006546
37 0.078026607632637
38 0.0765920579433441
39 0.0752116665244102
40 0.0738823935389519
41 0.0726013630628586
42 0.0713659822940826
43 0.0701737850904465
44 0.0690224841237068
45 0.0679099634289742
46 0.0668342709541321
47 0.0657935366034508
48 0.0647860243916512
49 0.0638101547956467
50 0.0628643780946732
51 0.061947301030159
52 0.0610575936734676
53 0.0601939782500267
54 0.0593552999198437
55 0.0585404634475708
56 0.0577484145760536
57 0.056978166103363
58 0.0562287829816341
59 0.0554994158446789
60 0.0547892190515995
61 0.0540974326431751
62 0.0534232929348946
63 0.0527660995721817
64 0.0521252080798149
65 0.051499992609024
66 0.0508898235857487
67 0.0502941682934761
68 0.0497124716639519
69 0.0491442307829857
70 0.0485889576375484
71 0.0480461865663528
72 0.0475154668092728
73 0.046996396034956
74 0.0464885681867599
75 0.0459915921092033
76 0.0455051250755787
77 0.0450288057327271
78 0.0445622876286507
79 0.0441052727401257
80 0.0436574593186378
81 0.0432185381650925
82 0.0427882522344589
83 0.0423663221299648
84 0.0419525019824505
85 0.0415465384721756
86 0.0411481931805611
87 0.0407572574913502
88 0.0403734967112541
89 0.0399967133998871
90 0.0396267250180244
91 0.039263304322958
92 0.0389062874019146
93 0.0385555028915405
94 0.0382107645273209
95 0.0378719195723534
96 0.0375388190150261
97 0.0372112840414047
98 0.0368891954421997
99 0.0365723893046379
100 0.0362607464194298
101 0.035954125225544
102 0.0356524065136909
103 0.0353554598987103
104 0.0350631773471832
105 0.0347754321992397
106 0.0344921238720417
107 0.0342131443321705
108 0.0339383855462074
109 0.0336677506566048
110 0.0334011390805244
111 0.0331384614109993
112 0.0328796356916428
113 0.0326245576143265
114 0.0323731526732445
115 0.0321253389120102
116 0.0318810269236565
117 0.0316401496529579
118 0.0314026325941086
119 0.0311683975160122
120 0.0309373736381531
121 0.0307095013558865
122 0.0304847043007612
123 0.0302629172801971
124 0.0300440844148397
125 0.0298281461000443
126 0.0296150371432304
127 0.0294047016650438
128 0.0291970819234848
129 0.0289921294897795
130 0.0287897866219282
131 0.0285900086164474
132 0.0283927321434021
133 0.0281979218125343
134 0.02800552546978
135 0.0278154984116554
136 0.0276277922093868
137 0.0274423696100712
138 0.027259174734354
139 0.0270781852304935
140 0.0268993452191353
141 0.0267226211726665
142 0.0265479721128941
143 0.0263753645122051
144 0.0262047611176968
145 0.0260361265391111
146 0.0258694179356098
147 0.0257046204060316
148 0.025541678071022
149 0.0253805741667747
150 0.0252212695777416
151 0.0250637363642454
152 0.0249079465866089
153 0.0247538667172194
154 0.024601474404335
155 0.0244507342576981
156 0.0243016220629215
157 0.024154108017683
158 0.0240081734955311
159 0.0238637886941433
160 0.0237209238111973
161 0.0235795620828867
162 0.0234396774321795
163 0.0233012493699789
164 0.0231642462313175
165 0.023028651252389
166 0.0228944420814514
167 0.0227615963667631
168 0.0226300992071629
169 0.0224999226629734
170 0.0223710425198078
171 0.0222434531897306
172 0.0221171304583549
173 0.0219920501112938
174 0.0218681953847408
175 0.0217455495148897
176 0.0216240957379341
177 0.0215038135647774
178 0.0213846918195486
179 0.0212667100131512
180 0.0211498513817787
181 0.0210340991616249
182 0.0209194384515285
183 0.0208058580756187
184 0.0206933356821537
185 0.0205818619579077
186 0.0204714201390743
187 0.0203619934618473
188 0.0202535782009363
189 0.0201461501419544
190 0.0200396999716759
191 0.0199342109262943
192 0.0198296755552292
193 0.0197260789573193
194 0.0196234062314034
195 0.0195216462016106
196 0.0194207914173603
197 0.0193208232522011
198 0.0192217323929071
199 0.019123513251543
200 0.0190261453390121

==> tables/Cora/dirichlet_energy_0.25_negative_random.dat <==
0 0.459054499864578
1 0.21632744371891
2 0.193361937999725
3 0.172643408179283
4 0.154103428125381
5 0.137622594833374
6 0.123048566281796
7 0.110211350023746
8 0.0989351347088814
9 0.0890472531318665
10 0.0803838446736336
11 0.0727936178445816
12 0.0661394149065018
13 0.060298852622509
14 0.0551638826727867
15 0.0506399720907211
16 0.0466449186205864
17 0.0431076064705849
18 0.0399667024612427
19 0.0371694415807724
20 0.0346705056726933
21 0.0324309952557087
22 0.03041753731668
23 0.0286014676094055
24 0.0269581917673349
25 0.0254665575921535
26 0.0241083540022373
27 0.02286790125072
28 0.0217316430062056
29 0.0206878706812859
30 0.0197264272719622
31 0.0188385061919689
32 0.0180164072662592
33 0.0172534547746181
34 0.0165437795221806
35 0.0158822387456894
36 0.0152643285691738
37 0.014686044305563
38 0.0141438702121377
39 0.013634679839015
40 0.0131556894630194
41 0.0127044208347797
42 0.0122786490246654
43 0.011876386590302
44 0.0114958398044109
45 0.0111353946849704
46 0.0107935843989253
47 0.0104690855368972
48 0.010160687379539
49 0.0098673002794385
50 0.0095879128202796
51 0.00932160764932632
52 0.00906754191964865
53 0.00882493983954191
54 0.00859309453517199
55 0.00837134383618832
56 0.00815907865762711
57 0.00795573461800814
58 0.00776079669594765
59 0.00757378339767456
60 0.00739423930644989
61 0.00722175138071179
62 0.00705593265593052
63 0.00689641386270523
64 0.00674286670982838
65 0.00659497128799558
66 0.00645243097096682
67 0.00631497614085674
68 0.00618234882131219
69 0.00605429569259286
70 0.00593060534447432
71 0.00581105472519994
72 0.00569545151665807
73 0.00558360386639833
74 0.00547533761709929
75 0.00537048652768135
76 0.00526889460161328
77 0.00517041655257344
78 0.00507490895688534
79 0.00498224981129169
80 0.00489230873063207
81 0.00480496883392334
82 0.0047201244160533
83 0.00463767303153872
84 0.00455751130357385
85 0.00447955075651407
86 0.00440369732677937
87 0.00432987464591861
88 0.00425799982622266
89 0.00418799743056297
90 0.00411979854106903
91 0.00405333517119288
92 0.00398854026570916
93 0.00392535608261824
94 0.00386372371576726
95 0.00380358635447919
96 0.00374489137902856
97 0.0036875931546092
98 0.00363163789734244
99 0.00357698346488178
100 0.00352358631789684

==> tables/Cora/dirichlet_energy_0.25_positive_id.dat <==
0 0.459054470062256
1 0.638551592826843
2 0.702883124351501
3 0.732097029685974
4 0.7488654255867
5 0.760593771934509
6 0.769833981990814
7 0.777659952640533
8 0.784593522548676
9 0.790908813476562
10 0.796757161617279
11 0.802226901054382
12 0.807373464107513
13 0.812234163284302
14 0.816836893558502
15 0.821203768253326
16 0.825353503227234
17 0.82930189371109
18 0.833063721656799
19 0.836652100086212
20 0.84007865190506
21 0.843354344367981
22 0.846489071846008
23 0.849491834640503
24 0.852371335029602
25 0.855134963989258
26 0.857789933681488
27 0.860342860221863
28 0.862799763679504
29 0.865166366100311
30 0.867447733879089
31 0.86964875459671
32 0.871773898601532
33 0.873827338218689
34 0.875812888145447
35 0.877734243869781
36 0.879594802856445
37 0.881397485733032
38 0.883145570755005
39 0.884841561317444
40 0.886488199234009
41 0.888087391853333
42 0.889642000198364
43 0.891153931617737
44 0.892624974250793
45 0.894057273864746
46 0.895452260971069
47 0.896811902523041
48 0.898137509822845
49 0.899430632591248
50 0.900692820549011
51 0.901924967765808
52 0.903128623962402
53 0.904304683208466
54 0.905454337596893
55 0.906578779220581
56 0.907678782939911
57 0.908755362033844
58 0.909809231758118
59 0.910841345787048
60 0.911852478981018
61 0.912843286991119
62 0.913814663887024
63 0.914766907691956
64 0.91570109128952
65 0.916617393493652
66 0.917516648769379
67 0.918399274349213
68 0.919265925884247
69 0.920116722583771
70 0.920952796936035
71 0.921773791313171
72 0.92258083820343
73 0.923373818397522
74 0.924153327941895
75 0.924919545650482
76 0.925673246383667
77 0.926414370536804
78 0.927143335342407
79 0.927860498428345
80 0.928566038608551
81 0.929260492324829
82 0.929943799972534
83 0.93061637878418
84 0.9312784075737
85 0.931930124759674
86 0.932571768760681
87 0.93320369720459
88 0.93382602930069
89 0.934438824653625
90 0.935042381286621
91 0.9356369972229
92 0.936222434043884
93 0.936799645423889
94 0.937367916107178
95 0.937928020954132
96 0.938479721546173
97 0.939023375511169
98 0.9395592212677
99 0.940087378025055
100 0.940607726573944
101 0.941120624542236
102 0.941626191139221
103 0.94212418794632
104 0.942615151405334
105 0.943099498748779
106 0.943576514720917
107 0.94404673576355
108 0.944510400295258
109 0.944967448711395
110 0.945418000221252
111 0.945862174034119
112 0.946300029754639
113 0.946731805801392
114 0.947157382965088
115 0.947576940059662
116 0.947990655899048
117 0.948398470878601
118 0.948800563812256
119 0.949197113513947
120 0.949588000774384
121 0.949973404407501
122 0.950353443622589
123 0.950728237628937
124 0.951097548007965
125 0.951461791992188
126 0.951820909976959
127 0.952174961566925
128 0.952524304389954
129 0.952868700027466
130 0.953208208084106
131 0.953542828559875
132 0.953873038291931
133 0.954198598861694
134 0.954519331455231
135 0.954835832118988
136 0.955147862434387
137 0.955455660820007
138 0.955759108066559
139 0.956058382987976
140 0.956353187561035
141 0.956644296646118
142 0.956931173801422
143 0.957214117050171
144 0.95749306678772
145 0.957768142223358
146 0.958039402961731
147 0.958306968212128
148 0.958570718765259
149 0.958830893039703
150 0.959087371826172
151 0.959340572357178
152 0.959590017795563
153 0.95983612537384
154 0.960078716278076
155 0.960318267345428
156 0.96055406332016
157 0.960786998271942
158 0.961016535758972
159 0.961243093013763
160 0.961466550827026
161 0.961686730384827
162 0.961904048919678
163 0.96211838722229
164 0.962329745292664
165 0.962538242340088
166 0.962743878364563
167 0.962946772575378
168 0.963146924972534
169 0.963344216346741
170 0.963539123535156
171 0.963731050491333
172 0.963920533657074
173 0.964107751846313
174 0.964292109012604
175 0.964473962783813
176 0.964653551578522
177 0.964830577373505
178 0.96500551700592
179 0.9651780128479
180 0.965348243713379
181 0.965515911579132
182 0.965681612491608
183 0.965845227241516
184 0.966006517410278
185 0.966165661811829
186 0.966322898864746
187 0.966477870941162
188 0.96663099527359
189 0.966782033443451
190 0.966930985450745
191 0.96707820892334
192 0.967223405838013
193 0.967366814613342
194 0.967508375644684
195 0.967648029327393
196 0.967785835266113
197 0.96792197227478
198 0.968056440353394
199 0.968189120292664
200 0.96832013130188

==> tables/Cora/dirichlet_energy_0.25_positive_random.dat <==
0 0.459054499864578
1 0.269697070121765
2 0.299629390239716
3 0.330967843532562
4 0.363260984420776
5 0.39600145816803
6 0.428660690784454
7 0.46072643995285
8 0.491737306118011
9 0.521308422088623
10 0.549147605895996
11 0.575059235095978
12 0.598939657211304
13 0.620764493942261
14 0.640574276447296
15 0.658457279205322
16 0.674533784389496
17 0.68894362449646
18 0.701834559440613
19 0.713355779647827
20 0.723650574684143
21 0.732854843139648
22 0.741093575954437
23 0.748480200767517
24 0.755116879940033
25 0.76109516620636
26 0.76649534702301
27 0.77138888835907
28 0.775838255882263
29 0.779898047447205
30 0.783616006374359
31 0.787034153938293
32 0.790188670158386
33 0.793111085891724
34 0.795829296112061
35 0.798367202281952
36 0.800745487213135
37 0.802982449531555
38 0.805093884468079
39 0.807093322277069
40 0.808993279933929
41 0.810803353786469
42 0.812533318996429
43 0.814190447330475
44 0.815782189369202
45 0.817313969135284
46 0.818791329860687
47 0.820218861103058
48 0.821600914001465
49 0.822940468788147
50 0.824240982532501
51 0.825504899024963
52 0.826734960079193
53 0.827933251857758
54 0.829101800918579
55 0.830241978168488
56 0.831355571746826
57 0.832443654537201
58 0.833508253097534
59 0.834549605846405
60 0.835569143295288
61 0.836567997932434
62 0.837546586990356
63 0.83850622177124
64 0.83944708108902
65 0.840370416641235
66 0.841276466846466
67 0.842166244983673
68 0.843039870262146
69 0.843897998332977
70 0.844741225242615
71 0.845570087432861
72 0.846385061740875
73 0.847186207771301
74 0.847974240779877
75 0.848749995231628
76 0.849512815475464
77 0.850263893604279
78 0.851003170013428
79 0.85173112154007
80 0.852448165416718
81 0.853154480457306
82 0.853850305080414
83 0.854535818099976
84 0.855211615562439
85 0.855877757072449
86 0.856534600257874
87 0.857182383537292
88 0.85782116651535
89 0.858451664447784
90 0.859073400497437
91 0.85968679189682
92 0.860292434692383
93 0.86089015007019
94 0.861480295658112
95 0.862062871456146
96 0.862638413906097
97 0.863206744194031
98 0.863768339157104
99 0.86432284116745
100 0.864871025085449

==> tables/Cora/dirichlet_energy_0.5_negative_id.dat <==
0 0.459054470062256
1 0.370395243167877
2 0.284818768501282
3 0.234322190284729
4 0.202362820506096
5 0.180079132318497
6 0.163348972797394
7 0.150110721588135
8 0.13922792673111
9 0.130027025938034
10 0.122086435556412
11 0.115129232406616
12 0.108964398503304
13 0.103453911840916
14 0.098493903875351
15 0.0940033718943596
16 0.0899175256490707
17 0.0861834734678268
18 0.082757256925106
19 0.0796020999550819
20 0.0766867995262146
21 0.073984757065773
22 0.0714731067419052
23 0.0691321268677711
24 0.0669447183609009
25 0.0648959204554558
26 0.06297267973423
27 0.0611634850502014
28 0.0594582222402096
29 0.0578478910028934
30 0.0563245192170143
31 0.0548809878528118
32 0.0535109452903271
33 0.0522086918354034
34 0.0509691201150417
35 0.0497875921428204
36 0.0486599430441856
37 0.0475824065506458
38 0.0465515591204166
39 0.0455642715096474
40 0.0446177124977112
41 0.0437092855572701
42 0.0428366139531136
43 0.0419975072145462
44 0.0411899983882904
45 0.0404122285544872
46 0.0396624989807606
47 0.0389392487704754
48 0.0382410325109959
49 0.0375665128231049
50 0.0369144305586815
51 0.0362836420536041
52 0.0356730632483959
53 0.0350817069411278
54 0.0345086269080639
55 0.0339529514312744
56 0.0334138721227646
57 0.0328906141221523
58 0.0323824696242809
59 0.0318887680768967
60 0.0314088612794876
61 0.0309421867132187
62 0.0304881520569324
63 0.0300462432205677
64 0.0296159684658051
65 0.0291968528181314
66 0.0287884548306465
67 0.0283903535455465
68 0.028002155944705
69 0.0276234801858664
70 0.0272539723664522
71 0.0268932953476906
72 0.0265411250293255
73 0.0261971540749073
74 0.0258610993623734
75 0.0255326777696609
76 0.0252116285264492
77 0.0248977057635784
78 0.0245906598865986
79 0.0242902711033821
80 0.0239963158965111
81 0.0237085893750191
82 0.0234268940985203
83 0.0231510382145643
84 0.0228808410465717
85 0.0226161256432533
86 0.0223567243665457
87 0.0221024844795465
88 0.0218532420694828
89 0.0216088630259037
90 0.0213691964745522
91 0.0211341083049774
92 0.020903468132019
93 0.0206771548837423
94 0.0204550474882126
95 0.0202370285987854
96 0.0200229808688164
97 0.0198128093034029
98 0.0196064058691263
99 0.0194036662578583
100 0.0192045010626316
101 0.0190088152885437
102 0.0188165176659822
103 0.0186275243759155
104 0.0184417553246021
105 0.0182591266930103
106 0.0180795602500439
107 0.0179029889404774
108 0.017729327082634
109 0.0175585150718689
110 0.0173904802650213
111 0.0172251593321562
112 0.0170624908059835
113 0.0169024094939232
114 0.0167448557913303
115 0.016589779406786
116 0.016437117010355
117 0.016286812722683
118 0.0161388255655766
119 0.0159930903464556
120 0.0158495679497719
121 0.0157082062214613
122 0.0155689604580402
123 0.0154317859560251
124 0.0152966342866421
125 0.0151634691283107
126 0.0150322429835796
127 0.0149029204621911
128 0.0147754587233067
129 0.014649823307991
130 0.0145259751006961
131 0.0144038749858737
132 0.0142834968864918
133 0.0141647960990667
134 0.0140477456152439
135 0.0139323119074106
136 0.0138184623792768
137 0.0137061662971973
138 0.0135953966528177
139 0.0134861227124929
140 0.0133783146739006
141 0.0132719427347183
142 0.0131669864058495
143 0.0130634121596813
144 0.0129611976444721
145 0.0128603195771575
146 0.0127607490867376
147 0.0126624647527933
148 0.0125654432922602
149 0.0124696604907513
150 0.0123750995844603
151 0.0122817298397422
152 0.0121895335614681
153 0.0120984930545092
154 0.0120085859671235
155 0.0119197899475694
156 0.0118320900946856
157 0.0117454640567303
158 0.0116598941385746
159 0.0115753607824445
160 0.0114918500185013
161 0.0114093394950032
162 0.0113278180360794
163 0.0112472623586655
164 0.0111676622182131
165 0.0110889989882708
166 0.0110112549737096
167 0.0109344199299812
168 0.0108584742993116
169 0.0107834050431848
170 0.0107092000544071
171 0.0106358407065272
172 0.0105633176863194
173 0.0104916160926223
174 0.0104207210242748
175 0.0103506185114384
176 0.0102813001722097
177 0.0102127529680729
178 0.0101449629291892
179 0.0100779198110104
180 0.0100116049870849
181 0.00994601845741272
182 0.00988113880157471
183 0.0098169632256031
184 0.00975347403436899
185 0.00969066470861435
186 0.00962852593511343
187 0.00956704467535019
188 0.00950621068477631
189 0.00944601465016603
190 0.0093864481896162
191 0.00932750105857849
192 0.00926916487514973
193 0.00921143032610416
194 0.00915428809821606
195 0.00909772701561451
196 0.00904174335300922
197 0.00898632220923901
198 0.00893146358430386
199 0.00887715350836515
200 0.0088233845308423

==> tables/Cora/dirichlet_energy_0.5_negative_random.dat <==
0 0.459054499864578
1 0.217296913266182
2 0.194836303591728
3 0.174213200807571
4 0.155430480837822
5 0.138446643948555
6 0.12318542599678
7 0.10954561829567
8 0.0974098145961761
9 0.0866521373391151
10 0.0771442651748657
11 0.0687601119279861
12 0.0613790601491928
13 0.0548882000148296
14 0.0491835549473763
15 0.0441706031560898
16 0.0397643856704235
17 0.035889096558094
18 0.0324776209890842
19 0.0294708665460348
20 0.0268170144408941
21 0.0244707781821489
22 0.0223926901817322
23 0.0205484516918659
24 0.0189082622528076
25 0.0174462832510471
26 0.0161401219666004
27 0.0149703603237867
28 0.0139201888814569
29 0.0129750268533826
30 0.0121222492307425
31 0.0113508775830269
32 0.010651396587491
33 0.0100155230611563
34 0.00943605788052082
35 0.00890671275556087
36 0.0084220077842474
37 0.00797715224325657
38 0.00756795099005103
39 0.00719072204083204
40 0.00684222439303994
41 0.006519615650177
42 0.00622037425637245
43 0.00594228133559227
44 0.00568336900323629
45 0.00544188404455781
46 0.00521627673879266
47 0.00500515475869179
48 0.00480727851390839
49 0.00462154019623995
50 0.00444694235920906
51 0.00428258720785379
52 0.00412767101079226
53 0.00398146314546466
54 0.00384330283850431
55 0.0037125947419554
56 0.00358879589475691
57 0.0034714094363153
58 0.0033599897287786
59 0.00325412326492369
60 0.0031534330919385
61 0.00305757974274457
62 0.00296624074690044
63 0.00287913274951279
64 0.00279598496854305
65 0.00271655200049281
66 0.00264060706831515
67 0.00256794062443078
68 0.00249835825525224
69 0.00243168161250651
70 0.00236774561926723
71 0.00230639148503542
72 0.00224747881293297
73 0.0021908727940172
74 0.00213644909672439
75 0.00208409456536174
76 0.00203369627706707
77 0.00198515853844583
78 0.00193838111590594
79 0.00189327972475439
80 0.00184977042954415
81 0.00180777464993298
82 0.00176722160540521
83 0.0017280433094129
84 0.00169017317239195
85 0.00165355368517339
86 0.00161812314763665
87 0.00158383336383849
88 0.00155063020065427
89 0.00151847128290683
90 0.00148730690125376
91 0.00145709502976388
92 0.00142779690213501
93 0.001399373752065
94 0.00137178949080408
95 0.00134501396678388
96 0.00131900934502482
97 0.0012937483843416
98 0.00126919825561345
99 0.00124533893540502
100 0.00122213666327298

==> tables/Cora/dirichlet_energy_0.5_positive_id.dat <==
0 0.459054470062256
1 0.625494003295898
2 0.697281837463379
3 0.737554550170898
4 0.763008117675781
5 0.781104326248169
6 0.795085549354553
7 0.806525528430939
8 0.816270351409912
9 0.824807226657867
10 0.832431197166443
11 0.839329957962036
12 0.845629572868347
13 0.851420044898987
14 0.85676896572113
15 0.861729919910431
16 0.866346716880798
17 0.870655953884125
18 0.874689638614655
19 0.878474950790405
20 0.882035732269287
21 0.885393083095551
22 0.8885657787323
23 0.891569912433624
24 0.894420266151428
25 0.897129416465759
26 0.899709343910217
27 0.902170181274414
28 0.904520988464355
29 0.9067702293396
30 0.90892505645752
31 0.910992205142975
32 0.912977874279022
33 0.914887070655823
34 0.916724979877472
35 0.918495655059814
36 0.920203447341919
37 0.921851634979248
38 0.923443615436554
39 0.92498254776001
40 0.926470994949341
41 0.927911460399628
42 0.929306089878082
43 0.930657386779785
44 0.93196702003479
45 0.933236837387085
46 0.9344682097435
47 0.935663163661957
48 0.936822891235352
49 0.93794846534729
50 0.939041435718536
51 0.94010317325592
52 0.941134095191956
53 0.942135810852051
54 0.943108916282654
55 0.94405472278595
56 0.944973945617676
57 0.94586706161499
58 0.946735382080078
59 0.947579443454742
60 0.948399901390076
61 0.949197471141815
62 0.949973106384277
63 0.950726926326752
64 0.951460123062134
65 0.952172815799713
66 0.952865719795227
67 0.953539609909058
68 0.954194903373718
69 0.954832017421722
70 0.955451607704163
71 0.956054091453552
72 0.956640005111694
73 0.957209885120392
74 0.957764148712158
75 0.958303034305573
76 0.958827257156372
77 0.959337055683136
78 0.959833085536957
79 0.960315406322479
80 0.960784792900085
81 0.961241126060486
82 0.961685538291931
83 0.962117493152618
84 0.962538003921509
85 0.962947309017181
86 0.963345408439636
87 0.963732898235321
88 0.96411007642746
89 0.964477300643921
90 0.964834690093994
91 0.965182662010193
92 0.965521335601807
93 0.965851485729218
94 0.966172695159912
95 0.966485738754272
96 0.966790735721588
97 0.967087805271149
98 0.967377185821533
99 0.967659175395966
100 0.967934250831604
101 0.968202114105225
102 0.968463361263275
103 0.968717932701111
104 0.968966484069824
105 0.969208776950836
106 0.969445109367371
107 0.969675421714783
108 0.969900608062744
109 0.970120072364807
110 0.970334410667419
111 0.970543622970581
112 0.970748007297516
113 0.97094738483429
114 0.971142292022705
115 0.971332669258118
116 0.971518576145172
117 0.971700429916382
118 0.971878051757812
119 0.972051620483398
120 0.972221374511719
121 0.972387611865997
122 0.972549974918365
123 0.972708821296692
124 0.9728644490242
125 0.973016500473022
126 0.973165333271027
127 0.973311185836792
128 0.973453879356384
129 0.973593771457672
130 0.973730683326721
131 0.973864793777466
132 0.97399628162384
133 0.974124908447266
134 0.9742511510849
135 0.974374890327454
136 0.974496304988861
137 0.974615216255188
138 0.974731862545013
139 0.974846482276917
140 0.974958896636963
141 0.975068926811218
142 0.97517716884613
143 0.97528338432312
144 0.975387573242188
145 0.975490033626556
146 0.975590705871582
147 0.97568941116333
148 0.97578638792038
149 0.975881636142731
150 0.975975513458252
151 0.976067662239075
152 0.976158022880554
153 0.976247191429138
154 0.976334571838379
155 0.97642058134079
156 0.976505160331726
157 0.976588487625122
158 0.976670444011688
159 0.976751089096069
160 0.97683048248291
161 0.976908504962921
162 0.976985394954681
163 0.977061212062836
164 0.977135479450226
165 0.977208852767944
166 0.977281212806702
167 0.977352380752563
168 0.977422475814819
169 0.977491557598114
170 0.977559626102448
171 0.977626800537109
172 0.977692842483521
173 0.977758049964905
174 0.977822303771973
175 0.977885663509369
176 0.977948069572449
177 0.978009760379791
178 0.978070497512817
179 0.978130221366882
180 0.97818922996521
181 0.9782475233078
182 0.978305220603943
183 0.978361785411835
184 0.978417873382568
185 0.978473246097565
186 0.978527545928955
187 0.978581428527832
188 0.978634655475616
189 0.978687107563019
190 0.978738784790039
191 0.978790163993835
192 0.978840529918671
193 0.978890299797058
194 0.978939592838287
195 0.978988289833069
196 0.979036331176758
197 0.979083895683289
198 0.979130625724792
199 0.979176998138428
200 0.979222774505615

==> tables/Cora/dirichlet_energy_0.5_positive_random.dat <==
0 0.459054499864578
1 0.268411219120026
2 0.296608746051788
3 0.325824797153473
4 0.35571151971817
5 0.385898947715759
6 0.416015297174454
7 0.445707738399506
8 0.474659204483032
9 0.502601027488708
10 0.529319763183594
11 0.554659247398376
12 0.578518390655518
13 0.600844740867615
14 0.621627807617188
15 0.64089024066925
16 0.658681035041809
17 0.675065577030182
18 0.690122604370117
19 0.703936755657196
20 0.716596722602844
21 0.728190064430237
22 0.738802671432495
23 0.748517334461212
24 0.75741171836853
25 0.765559434890747
26 0.773028612136841
27 0.779881715774536
28 0.786177039146423
29 0.791967451572418
30 0.797301232814789
31 0.802222847938538
32 0.806771874427795
33 0.81098461151123
34 0.814893960952759
35 0.818529486656189
36 0.821917593479156
37 0.825082421302795
38 0.828045547008514
39 0.830826282501221
40 0.833441615104675
41 0.835907220840454
42 0.838237583637238
43 0.840444147586823
44 0.842538475990295
45 0.844530642032623
46 0.846429526805878
47 0.84824275970459
48 0.849977910518646
49 0.851640820503235
50 0.853237330913544
51 0.854772806167603
52 0.856251835823059
53 0.857678413391113
54 0.859055757522583
55 0.860388159751892
56 0.861677885055542
57 0.862928152084351
58 0.864141285419464
59 0.865319430828094
60 0.866464555263519
61 0.867578625679016
62 0.868663668632507
63 0.869720935821533
64 0.870752096176147
65 0.87175840139389
66 0.872740864753723
67 0.87370091676712
68 0.874639570713043
69 0.875557899475098
70 0.876456618309021
71 0.877336621284485
72 0.87819916009903
73 0.87904417514801
74 0.879873156547546
75 0.880686402320862
76 0.881484687328339
77 0.88226854801178
78 0.883038461208344
79 0.883795320987701
80 0.884539246559143
81 0.885270893573761
82 0.885990738868713
83 0.886699378490448
84 0.887397050857544
85 0.888084053993225
86 0.88876086473465
87 0.889427661895752
88 0.890085399150848
89 0.890733778476715
90 0.891373515129089
91 0.892004549503326
92 0.89262729883194
93 0.893242180347443
94 0.893849670886993
95 0.894449353218079
96 0.89504200220108
97 0.895627737045288
98 0.896206915378571
99 0.896779119968414
100 0.897345304489136

==> tables/Cora/dirichlet_energy_0.75_negative_id.dat <==
0 0.459054470062256
1 0.383421003818512
2 0.29476124048233
3 0.234451442956924
4 0.193717807531357
5 0.16537207365036
6 0.144861459732056
7 0.129419520497322
8 0.117354854941368
9 0.107618436217308
10 0.0995471403002739
11 0.0927111655473709
12 0.0868229418992996
13 0.0816832035779953
14 0.0771487206220627
15 0.0731130838394165
16 0.0694948732852936
17 0.0662302523851395
18 0.0632681548595428
19 0.0605671294033527
20 0.0580930113792419
21 0.0558174774050713
22 0.0537166781723499
23 0.0517705120146275
24 0.0499618202447891
25 0.0482759699225426
26 0.0467002987861633
27 0.0452238619327545
28 0.0438371635973454
29 0.0425318628549576
30 0.0413006655871868
31 0.0401371493935585
32 0.0390356034040451
33 0.0379909723997116
34 0.0369987674057484
35 0.0360549539327621
36 0.0351558923721313
37 0.0342983677983284
38 0.0334794148802757
39 0.032696396112442
40 0.0319469012320042
41 0.0312287304550409
42 0.0305398888885975
43 0.0298785511404276
44 0.0292430426925421
45 0.0286318324506283
46 0.0280435029417276
47 0.0274767614901066
48 0.0269304066896439
49 0.0264033190906048
50 0.0258944816887379
51 0.0254029333591461
52 0.0249277967959642
53 0.0244682393968105
54 0.0240234956145287
55 0.0235928483307362
56 0.0231756344437599
57 0.0227712206542492
58 0.0223790239542723
59 0.0219984874129295
60 0.0216291081160307
61 0.0212703924626112
62 0.0209218896925449
63 0.0205831583589315
64 0.0202538073062897
65 0.0199334435164928
66 0.019621716812253
67 0.0193182788789272
68 0.0190228074789047
69 0.0187349990010262
70 0.0184545665979385
71 0.018181225284934
72 0.0179147236049175
73 0.0176548138260841
74 0.0174012556672096
75 0.0171538274735212
76 0.0169123150408268
77 0.0166765153408051
78 0.0164462309330702
79 0.0162212811410427
80 0.0160014908760786
81 0.0157866887748241
82 0.015576709061861
83 0.0153714064508677
84 0.0151706244796515
85 0.0149742253124714
86 0.0147820739075541
87 0.0145940389484167
88 0.0144099975004792
89 0.0142298266291618
90 0.0140534099191427
91 0.0138806439936161
92 0.0137114161625504
93 0.0135456267744303
94 0.0133831752464175
95 0.013223972171545
96 0.0130679197609425
97 0.0129149332642555
98 0.0127649269998074
99 0.0126178218051791
100 0.0124735366553068
101 0.0123319942504168
102 0.012193126603961
103 0.0120568536221981
104 0.011923118494451
105 0.0117918429896235
106 0.0116629721596837
107 0.0115364417433739
108 0.011412188410759
109 0.0112901590764523
110 0.0111702959984541
111 0.01105254329741
112 0.010936850681901
113 0.0108231650665402
114 0.0107114417478442
115 0.010601625777781
116 0.0104936771094799
117 0.0103875482454896
118 0.0102831954136491
119 0.0101805776357651
120 0.0100796520709991
121 0.00998038053512573
122 0.00988272577524185
123 0.00978664681315422
124 0.00969210918992758
125 0.00959908030927181
126 0.00950751919299364
127 0.00941739790141582
128 0.00932868476957083
129 0.00924134440720081
130 0.00915534794330597
131 0.00907066650688648
132 0.00898727122694254
133 0.00890513136982918
134 0.00882422458380461
135 0.00874451920390129
136 0.00866599101573229
137 0.00858861673623323
138 0.00851237028837204
139 0.00843722745776176
140 0.00836316868662834
141 0.00829016417264938
142 0.0082181990146637
143 0.00814724713563919
144 0.00807729177176952
145 0.00800830963999033
146 0.00794028118252754
147 0.00787318870425224
148 0.00780701451003551
149 0.00774173578247428
150 0.00767733808606863
151 0.00761380326002836
152 0.00755111500620842
153 0.00748925562947989
154 0.00742821069434285
155 0.00736796297132969
156 0.00730849709361792
157 0.00724980048835278
158 0.00719185639172792
159 0.00713465083390474
160 0.00707816937938333
161 0.00702240131795406
162 0.0069673303514719
163 0.00691294576972723
164 0.00685923360288143
165 0.00680618360638618
166 0.00675378181040287
167 0.00670201610773802
168 0.00665087718516588
169 0.00660035293549299
170 0.00655043125152588
171 0.00650110421702266
172 0.00645235972478986
173 0.00640418846160173
174 0.00635657832026482
175 0.00630952091887593
176 0.00626300880685449
177 0.00621703173965216
178 0.00617157714441419
179 0.00612664129585028
180 0.00608221348375082
181 0.00603828392922878
182 0.00599484657868743
183 0.00595189351588488
184 0.00590941403061152
185 0.00586740206927061
186 0.00582585111260414
187 0.00578475184738636
188 0.00574409961700439
189 0.00570388417690992
190 0.00566410133615136
191 0.00562474178150296
192 0.00558580225333571
193 0.00554727204144001
194 0.0055091492831707
195 0.00547142419964075
196 0.00543409306555986
197 0.00539714843034744
198 0.00536058517172933
199 0.00532439630478621
200 0.00528857856988907

==> tables/Cora/dirichlet_energy_0.75_negative_random.dat <==
0 0.459054499864578
1 0.21813540160656
2 0.196193546056747
3 0.175802797079086
4 0.157010316848755
5 0.139823913574219
6 0.124217234551907
7 0.110135570168495
8 0.0975025594234467
9 0.0862263590097427
10 0.0762054026126862
11 0.0673335269093513
12 0.0595037788152695
13 0.0526117756962776
14 0.0465578362345695
15 0.041248545050621
16 0.0365976728498936
17 0.0325265787541866
18 0.0289642754942179
19 0.0258472412824631
20 0.0231190007179976
21 0.0207296572625637
22 0.0186353400349617
23 0.0167976170778275
24 0.0151829374954104
25 0.0137620875611901
26 0.0125096999108791
27 0.0114037580788136
28 0.0104251969605684
29 0.00955751352012157
30 0.00878643803298473
31 0.00809963140636683
32 0.00748642161488533
33 0.00693758297711611
34 0.00644513498991728
35 0.00600217329338193
36 0.00560271227732301
37 0.00524157239124179
38 0.00491424649953842
39 0.00461682677268982
40 0.00434591760858893
41 0.0040985494852066
42 0.00387213937938213
43 0.00366442929953337
44 0.00347344344481826
45 0.0032974467612803
46 0.0031349160708487
47 0.00298451026901603
48 0.0028450470417738
49 0.00271547981537879
50 0.00259488448500633
51 0.00248243985697627
52 0.00237741461023688
53 0.00227915798313916
54 0.00218708883039653
55 0.00210068793967366
56 0.00201948522590101
57 0.00194306345656514
58 0.00187104684300721
59 0.00180308823473752
60 0.00173888611607254
61 0.00167816143948585
62 0.00162065692711622
63 0.00156614393927157
64 0.00151441362686455
65 0.00146527215838432
66 0.00141854479443282
67 0.00137407670263201
68 0.00133171339984983
69 0.00129132578149438
70 0.00125278357882053
71 0.0012159759644419
72 0.00118080014362931
73 0.00114715949166566
74 0.00111495377495885
75 0.00108410895336419
76 0.00105454341974109
77 0.00102618779055774
78 0.000998972682282329
79 0.000972839770838618
80 0.00094772462034598
81 0.000923581712413579
82 0.00090035266475752
83 0.000877994869370013
84 0.000856463972013444
85 0.000835715560242534
86 0.000815715757198632
87 0.000796426844317466
88 0.000777810695581138
89 0.000759838789235801
90 0.000742484524380416
91 0.000725712918210775
92 0.000709500105585903
93 0.000693820649757981
94 0.000678651151247323
95 0.000663971179164946
96 0.000649754889309406
97 0.000635989126749337
98 0.00062264601001516
99 0.00060971750644967
100 0.00059717905241996

==> tables/Cora/dirichlet_energy_0.75_positive_id.dat <==
0 0.459054470062256
1 0.613474726676941
2 0.687245726585388
3 0.734973132610321
4 0.767661154270172
5 0.791407465934753
6 0.809508681297302
7 0.823876261711121
8 0.835681200027466
9 0.84566193819046
10 0.854293942451477
11 0.861891388893127
12 0.868667602539062
13 0.874773979187012
14 0.880320966243744
15 0.885393142700195
16 0.890056967735291
17 0.894365787506104
18 0.898363590240479
19 0.902086913585663
20 0.90556663274765
21 0.908828854560852
22 0.911895394325256
23 0.914785981178284
24 0.917516350746155
25 0.92010110616684
26 0.922552227973938
27 0.924880564212799
28 0.927095353603363
29 0.929204761981964
30 0.93121612071991
31 0.933135807514191
32 0.934969127178192
33 0.936721682548523
34 0.938398003578186
35 0.940001547336578
36 0.941537022590637
37 0.943007469177246
38 0.944415926933289
39 0.945765376091003
40 0.947058618068695
41 0.948298335075378
42 0.949486434459686
43 0.950625777244568
44 0.951717972755432
45 0.952765464782715
46 0.953769862651825
47 0.954733073711395
48 0.955656886100769
49 0.956543147563934
50 0.957393050193787
51 0.958208560943604
52 0.958990693092346
53 0.959741294384003
54 0.960461497306824
55 0.961152851581573
56 0.961816251277924
57 0.962453126907349
58 0.963064432144165
59 0.963651716709137
60 0.964215576648712
61 0.96475738286972
62 0.965278029441833
63 0.965778291225433
64 0.966259241104126
65 0.966721653938293
66 0.967166483402252
67 0.967594265937805
68 0.968006134033203
69 0.968402624130249
70 0.968784332275391
71 0.969151854515076
72 0.9695063829422
73 0.969847738742828
74 0.970176935195923
75 0.970494568347931
76 0.970800995826721
77 0.971096754074097
78 0.971382617950439
79 0.97165846824646
80 0.971925258636475
81 0.972182750701904
82 0.972432136535645
83 0.972673416137695
84 0.972906827926636
85 0.973132729530334
86 0.973351716995239
87 0.973563730716705
88 0.973769426345825
89 0.973968803882599
90 0.974162220954895
91 0.974349856376648
92 0.974532246589661
93 0.974709093570709
94 0.974880874156952
95 0.975048005580902
96 0.975210547447205
97 0.975368499755859
98 0.975522518157959
99 0.975671887397766
100 0.975817739963531
101 0.975959479808807
102 0.976098001003265
103 0.976232707500458
104 0.976364076137543
105 0.976492047309875
106 0.97661691904068
107 0.976739168167114
108 0.976858258247375
109 0.976974487304688
110 0.977088034152985
111 0.977199077606201
112 0.977307319641113
113 0.977413535118103
114 0.977517187595367
115 0.977618515491486
116 0.977717578411102
117 0.977814674377441
118 0.977909803390503
119 0.978002667427063
120 0.97809374332428
121 0.978183031082153
122 0.978270411491394
123 0.978356122970581
124 0.97843998670578
125 0.978522300720215
126 0.978602945804596
127 0.978682160377502
128 0.978759765625
129 0.978835940361023
130 0.978910565376282
131 0.97898405790329
132 0.979056000709534
133 0.979126691818237
134 0.979196131229401
135 0.979264378547668
136 0.979331314563751
137 0.979397296905518
138 0.979461789131165
139 0.97952538728714
140 0.979587912559509
141 0.979649305343628
142 0.979709625244141
143 0.979768991470337
144 0.979827284812927
145 0.97988486289978
146 0.979941308498383
147 0.979996919631958
148 0.980051577091217
149 0.98010528087616
150 0.98015832901001
151 0.980210602283478
152 0.980261743068695
153 0.980312466621399
154 0.980362176895142
155 0.980411171913147
156 0.98045939207077
157 0.980506896972656
158 0.98055362701416
159 0.980599939823151
160 0.980645179748535
161 0.980689942836761
162 0.98073422908783
163 0.980777561664581
164 0.980820417404175
165 0.980862736701965
166 0.980904281139374
167 0.980945467948914
168 0.980985879898071
169 0.981025874614716
170 0.981065154075623
171 0.981104016304016
172 0.981142282485962
173 0.98117995262146
174 0.981217324733734
175 0.981254041194916
176 0.981290102005005
177 0.98132598400116
178 0.981361210346222
179 0.981396079063416
180 0.981430470943451
181 0.981464385986328
182 0.981497883796692
183 0.981530904769897
184 0.981563687324524
185 0.981595814228058
186 0.981627523899078
187 0.98165899515152
188 0.981690108776093
189 0.981720626354218
190 0.981750726699829
191 0.981780588626862
192 0.98181015253067
193 0.98183935880661
194 0.981868147850037
195 0.981896460056305
196 0.981924653053284
197 0.981952309608459
198 0.981979608535767
199 0.982006669044495
200 0.982033491134644

==> tables/Cora/dirichlet_energy_0.75_positive_random.dat <==
0 0.459054499864578
1 0.267344653606415
2 0.294162809848785
3 0.321720659732819
4 0.34972757101059
5 0.377890050411224
6 0.405925780534744
7 0.433575928211212
8 0.460614234209061
9 0.486852169036865
10 0.512141168117523
11 0.53637170791626
12 0.559469819068909
13 0.5813929438591
14 0.602123975753784
15 0.621667087078094
16 0.640041947364807
17 0.657280206680298
18 0.673421263694763
19 0.688510537147522
20 0.702596366405487
21 0.715729296207428
22 0.727960228919983
23 0.739339828491211
24 0.749918580055237
25 0.759745478630066
26 0.768868565559387
27 0.777334213256836
28 0.785186946392059
29 0.79246973991394
30 0.79922342300415
31 0.805487394332886
32 0.811298370361328
33 0.816691637039185
34 0.821700215339661
35 0.82635498046875
36 0.830684900283813
37 0.83471667766571
38 0.838476181030273
39 0.841985762119293
40 0.845267176628113
41 0.848340213298798
42 0.85122287273407
43 0.853931486606598
44 0.856481313705444
45 0.85888659954071
46 0.861159265041351
47 0.863311171531677
48 0.865352392196655
49 0.867292642593384
50 0.869140148162842
51 0.870902955532074
52 0.87258780002594
53 0.874201059341431
54 0.875748336315155
55 0.877235233783722
56 0.87866622209549
57 0.880045413970947
58 0.88137686252594
59 0.882663786411285
60 0.88390976190567
61 0.88511723279953
62 0.886288940906525
63 0.887427628040314
64 0.888535141944885
65 0.889613568782806
66 0.890664756298065
67 0.891689956188202
68 0.892691552639008
69 0.893670380115509
70 0.894627332687378
71 0.89556473493576
72 0.896482408046722
73 0.897382318973541
74 0.898264944553375
75 0.899131178855896
76 0.899982035160065
77 0.900818228721619
78 0.901640295982361
79 0.902448952198029
80 0.903244912624359
81 0.904028534889221
82 0.904800474643707
83 0.90556126832962
84 0.906311273574829
85 0.907050788402557
86 0.907780706882477
87 0.908501148223877
88 0.909212231636047
89 0.909914433956146
90 0.910608172416687
91 0.911293923854828
92 0.911971569061279
93 0.912641286849976
94 0.913303911685944
95 0.913959145545959
96 0.914607465267181
97 0.915248990058899
98 0.915883958339691
99 0.916512250900269
100 0.917134463787079

==> tables/Cora/dirichlet_energy_1.0_negative_id.dat <==
0 0.459054470062256
1 0.395013213157654
2 0.307085037231445
3 0.240449696779251
4 0.192325532436371
5 0.158232748508453
6 0.133999392390251
7 0.116424471139908
8 0.103288993239403
9 0.0931364744901657
10 0.0850332900881767
11 0.0783820524811745
12 0.0727949887514114
13 0.0680139809846878
14 0.0638617277145386
15 0.0602122657001019
16 0.0569731965661049
17 0.0540747195482254
18 0.0514628067612648
19 0.0490947514772415
20 0.0469362363219261
21 0.044959295541048
22 0.0431408621370792
23 0.0414617136120796
24 0.0399056896567345
25 0.0384591221809387
26 0.0371103174984455
27 0.0358492769300938
28 0.0346673168241978
29 0.0335569307208061
30 0.0325115360319614
31 0.0315253734588623
32 0.0305933691561222
33 0.0297110080718994
34 0.0288743134588003
35 0.0280797071754932
36 0.0273240059614182
37 0.0266043357551098
38 0.0259181186556816
39 0.0252630263566971
40 0.0246369391679764
41 0.0240379348397255
42 0.0234642699360847
43 0.0229143500328064
44 0.0223867129534483
45 0.0218800157308578
46 0.021393034607172
47 0.0209246315062046
48 0.0204737689346075
49 0.0200394839048386
50 0.0196208767592907
51 0.0192171186208725
52 0.0188274513930082
53 0.01845115236938
54 0.018087562173605
55 0.0177360512316227
56 0.0173960477113724
57 0.0170670077204704
58 0.0167484246194363
59 0.0164398141205311
60 0.0161407440900803
61 0.0158507842570543
62 0.0155695360153913
63 0.0152966352179646
64 0.0150317288935184
65 0.0147744826972485
66 0.0145245809108019
67 0.0142817357555032
68 0.0140456575900316
69 0.0138160847127438
70 0.0135927628725767
71 0.0133754564449191
72 0.0131639344617724
73 0.0129579771310091
74 0.0127573851495981
75 0.012561958283186
76 0.0123715121299028
77 0.0121858669444919
78 0.0120048522949219
79 0.0118283051997423
80 0.0116560738533735
81 0.0114880092442036
82 0.0113239660859108
83 0.0111638102680445
84 0.0110074132680893
85 0.0108546502888203
86 0.0107054002583027
87 0.0105595532804728
88 0.0104169929400086
89 0.0102776195853949
90 0.0101413307711482
91 0.0100080296397209
92 0.00987762305885553
93 0.00975001975893974
94 0.00962513498961926
95 0.0095028867945075
96 0.00938319601118565
97 0.00926598533987999
98 0.00915117841213942
99 0.00903870724141598
100 0.00892850290983915
101 0.00882050208747387
102 0.00871463678777218
103 0.00861084740608931
104 0.0085090771317482
105 0.00840926729142666
106 0.00831136293709278
107 0.00821531191468239
108 0.00812106300145388
109 0.00802856683731079
110 0.0079377768561244
111 0.00784864462912083
112 0.00776113010942936
113 0.00767518533393741
114 0.00759077351540327
115 0.00750785227864981
116 0.00742638297379017
117 0.00734632974490523
118 0.00726765487343073
119 0.00719032390043139
120 0.00711430329829454
121 0.00703956093639135
122 0.00696606375277042
123 0.00689378194510937
124 0.00682268664240837
125 0.00675274711102247
126 0.00668393913656473
127 0.00661623198539019
128 0.00654960051178932
129 0.00648402189835906
130 0.00641946867108345
131 0.00635591987520456
132 0.00629334850236773
133 0.00623173639178276
134 0.0061710593290627
135 0.00611129822209477
136 0.00605242978781462
137 0.00599443912506104
138 0.00593730341643095
139 0.00588100356981158
140 0.00582552328705788
141 0.0057708453387022
142 0.00571695156395435
143 0.00566382613033056
144 0.00561145087704062
145 0.00555981462821364
146 0.00550889689475298
147 0.00545868696644902
148 0.005409169010818
149 0.00536032859236002
150 0.00531215406954288
151 0.00526462960988283
152 0.00521774496883154
153 0.00517148617655039
154 0.00512584019452333
155 0.00508079677820206
156 0.00503634475171566
157 0.00499247154220939
158 0.00494916830211878
159 0.00490642013028264
160 0.00486422190442681
161 0.00482255965471268
162 0.00478142593055964
163 0.00474081141874194
164 0.00470070354640484
165 0.00466109625995159
166 0.00462197884917259
167 0.00458334386348724
168 0.00454518292099237
169 0.00450748670846224
170 0.00447024777531624
171 0.00443345820531249
172 0.00439711287617683
173 0.00436120014637709
174 0.00432571303099394
175 0.00429064873605967
176 0.00425599422305822
177 0.00422174762934446
178 0.00418790057301521
179 0.00415444653481245
180 0.00412137759849429
181 0.00408869003877044
182 0.00405637780204415
183 0.00402443390339613
184 0.00399285182356834
185 0.00396162644028664
186 0.00393075356259942
187 0.0039002257399261
188 0.00387003924697638
189 0.00384018803015351
190 0.003810667200014
191 0.00378147093579173
192 0.00375259597785771
193 0.00372403603978455
194 0.00369578786194324
195 0.00366784539073706
196 0.00364020606502891
197 0.00361286383122206
198 0.00358581379987299
199 0.00355905387550592
200 0.00353257823735476

==> tables/Cora/dirichlet_energy_1.0_positive_id.dat <==
0 0.459054470062256
1 0.602733254432678
2 0.675433039665222
3 0.727648556232452
4 0.766157567501068
5 0.795125842094421
6 0.817285180091858
7 0.834575533866882
8 0.848389267921448
9 0.859708309173584
10 0.869209766387939
11 0.877357363700867
12 0.884469568729401
13 0.89076840877533
14 0.896412253379822
15 0.901516854763031
16 0.90616911649704
17 0.910436511039734
18 0.914371192455292
19 0.918015360832214
20 0.921402931213379
21 0.924562335014343
22 0.927516460418701
23 0.930285215377808
24 0.932884752750397
25 0.93532919883728
26 0.937630772590637
27 0.939799845218658
28 0.941846013069153
29 0.943777084350586
30 0.945600867271423
31 0.94732391834259
32 0.948952078819275
33 0.950491189956665
34 0.951946377754211
35 0.953322291374207
36 0.954623878002167
37 0.955854713916779
38 0.957019209861755
39 0.958121061325073
40 0.959163725376129
41 0.960150480270386
42 0.96108478307724
43 0.961969494819641
44 0.962807178497314
45 0.963601112365723
46 0.964353442192078
47 0.96506679058075
48 0.965743184089661
49 0.966385006904602
50 0.966994404792786
51 0.967573046684265
52 0.968122839927673
53 0.968645572662354
54 0.96914279460907
55 0.969616115093231
56 0.970066666603088
57 0.97049605846405
58 0.970905542373657
59 0.971296072006226
60 0.97166907787323
61 0.972025096416473
62 0.972365975379944
63 0.972691535949707
64 0.973003387451172
65 0.973302125930786
66 0.973588585853577
67 0.973863124847412
68 0.974126696586609
69 0.974380075931549
70 0.974623322486877
71 0.974857568740845
72 0.975082576274872
73 0.975299477577209
74 0.975508630275726
75 0.975710153579712
76 0.975904524326324
77 0.976092338562012
78 0.976273536682129
79 0.976448714733124
80 0.97661828994751
81 0.976782143115997
82 0.976940929889679
83 0.97709459066391
84 0.977243721485138
85 0.977388143539429
86 0.977528214454651
87 0.977664291858673
88 0.977796375751495
89 0.977924644947052
90 0.978049337863922
91 0.978170394897461
92 0.978288412094116
93 0.978403151035309
94 0.978514730930328
95 0.978623330593109
96 0.97872930765152
97 0.978832542896271
98 0.978933155536652
99 0.979031205177307
100 0.979126930236816
101 0.979220390319824
102 0.979311347007751
103 0.979400455951691
104 0.979487299919128
105 0.979572057723999
106 0.979655086994171
107 0.979736030101776
108 0.979815244674683
109 0.979892730712891
110 0.979968428611755
111 0.980042576789856
112 0.980115056037903
113 0.980186223983765
114 0.980255484580994
115 0.980323612689972
116 0.980390310287476
117 0.98045551776886
118 0.980519354343414
119 0.980582118034363
120 0.980643510818481
121 0.980703592300415
122 0.980762720108032
123 0.980820536613464
124 0.980877280235291
125 0.980932831764221
126 0.980987429618835
127 0.981041133403778
128 0.981093645095825
129 0.981145203113556
130 0.98119580745697
131 0.981245636940002
132 0.981294393539429
133 0.981342315673828
134 0.981389403343201
135 0.981435656547546
136 0.981481194496155
137 0.981525778770447
138 0.981569707393646
139 0.981612861156464
140 0.981655240058899
141 0.981696844100952
142 0.981737852096558
143 0.981778085231781
144 0.981817722320557
145 0.98185670375824
146 0.981894969940186
147 0.981932640075684
148 0.981969773769379
149 0.982006311416626
150 0.982042133808136
151 0.982077479362488
152 0.982112169265747
153 0.982146382331848
154 0.982180058956146
155 0.982213258743286
156 0.982245802879333
157 0.982277870178223
158 0.982309699058533
159 0.982340633869171
160 0.98237144947052
161 0.982401609420776
162 0.982431530952454
163 0.982460618019104
164 0.982489585876465
165 0.982518076896667
166 0.982546091079712
167 0.982573926448822
168 0.982601046562195
169 0.982627987861633
170 0.982654333114624
171 0.982680439949036
172 0.982706248760223
173 0.982731401920319
174 0.982756495475769
175 0.982781112194061
176 0.982805371284485
177 0.982829391956329
178 0.982852935791016
179 0.982876300811768
180 0.982899248600006
181 0.98292201757431
182 0.982944369316101
183 0.982966363430023
184 0.982988119125366
185 0.983009457588196
186 0.983030796051025
187 0.983051717281342
188 0.983072340488434
189 0.983092606067657
190 0.983112692832947
191 0.983132421970367
192 0.983152031898499
193 0.983171284198761
194 0.983190417289734
195 0.983209133148193
196 0.983227849006653
197 0.983246088027954
198 0.983264207839966
199 0.983282089233398
200 0.983299791812897

==> tables/Cora/dirichlet_energy_1_negative_random.dat <==
0 0.459054499864578
1 0.218853205442429
2 0.197393208742142
3 0.177270501852036
4 0.158561572432518
5 0.141307979822159
6 0.125518083572388
7 0.111170649528503
8 0.0982194542884827
9 0.0865984857082367
10 0.0762271955609322
11 0.0670154988765717
12 0.0588681325316429
13 0.0516883730888367
14 0.0453809648752213
15 0.0398543290793896
16 0.0350221358239651
17 0.0308042280375957
18 0.0271272249519825
19 0.0239245984703302
20 0.0211366657167673
21 0.0187102295458317
22 0.0165982190519571
23 0.0147591847926378
24 0.0131568312644958
25 0.0117594664916396
26 0.0105395121499896
27 0.0094730444252491
28 0.00853934325277805
29 0.00772050209343433
30 0.00700106518343091
31 0.00636770203709602
32 0.00580892711877823
33 0.00531484838575125
34 0.00487694703042507
35 0.00448789354413748
36 0.0041413689032197
37 0.00383193255402148
38 0.00355489458888769
39 0.00330620747990906
40 0.00308238039724529
41 0.00288039539009333
42 0.00269763683900237
43 0.00253184419125319
44 0.00238105258904397
45 0.00224355747923255
46 0.00211787642911077
47 0.00200271722860634
48 0.00189694087021053
49 0.00179957074578851
50 0.00170973397325724
51 0.00162666849792004
52 0.00154971494339406
53 0.00147826876491308
54 0.00141181459184736
55 0.00134989060461521
56 0.00129208853468299
57 0.00123803853057325
58 0.00118741544429213
59 0.00113993010018021
60 0.00109532370697707
61 0.00105335935950279
62 0.00101382553111762
63 0.000976535549852997
64 0.000941320031415671
65 0.000908023212105036
66 0.000876499456353486
67 0.000846624549012631
68 0.00081828492693603
69 0.000791370926890522
70 0.000765789416618645
71 0.000741447845939547
72 0.000718266004696488
73 0.000696170143783092
74 0.000675093615427613
75 0.000654970470350236
76 0.000635746051557362
77 0.000617360637988895
78 0.00059977121418342
79 0.000582928070798516
80 0.000566787726711482
81 0.000551312346942723
82 0.000536464620381594
83 0.000522207468748093
84 0.000508514931425452
85 0.000495352840516716
86 0.000482696807011962
87 0.000470515049528331
88 0.000458790396805853
89 0.000447493512183428
90 0.000436608883319423
91 0.00042611183016561
92 0.00041598582174629
93 0.000406214821850881
94 0.000396778283175081
95 0.000387663749279454
96 0.000378853612346575
97 0.000370335503248498
98 0.000362099701305851
99 0.000354129530023783
100 0.000346412154613063

==> tables/Cora/dirichlet_energy_1_positive_random.dat <==
0 0.459054499864578
1 0.26645216345787
2 0.292145013809204
3 0.318365693092346
4 0.344858705997467
5 0.371377378702164
6 0.39769458770752
7 0.423610508441925
8 0.448957473039627
9 0.473601788282394
10 0.497442811727524
11 0.520410537719727
12 0.542460262775421
13 0.563569784164429
14 0.583732604980469
15 0.602955460548401
16 0.621253252029419
17 0.638646841049194
18 0.655160546302795
19 0.670820236206055
20 0.685652494430542
21 0.699684619903564
22 0.71294379234314
23 0.725456118583679
24 0.737248778343201
25 0.748348653316498
26 0.758782625198364
27 0.768577933311462
28 0.777762234210968
29 0.78636372089386
30 0.794410169124603
31 0.801930665969849
32 0.808953702449799
33 0.815507471561432
34 0.821620345115662
35 0.827319741249084
36 0.832633137702942
37 0.837586760520935
38 0.842205703258514
39 0.846514642238617
40 0.850536346435547
41 0.854293346405029
42 0.857806205749512
43 0.861094176769257
44 0.864175915718079
45 0.867068350315094
46 0.869786977767944
47 0.872346878051758
48 0.874761343002319
49 0.877042591571808
50 0.879202127456665
51 0.881250441074371
52 0.883196830749512
53 0.885049939155579
54 0.88681823015213
55 0.888508021831512
56 0.890126347541809
57 0.891679406166077
58 0.893171906471252
59 0.894609093666077
60 0.895994961261749
61 0.897334456443787
62 0.898630261421204
63 0.899886071681976
64 0.901104509830475
65 0.902288675308228
66 0.903440773487091
67 0.904563069343567
68 0.905657768249512
69 0.906726121902466
70 0.907770097255707
71 0.908791422843933
72 0.909791171550751
73 0.91077047586441
74 0.911730945110321
75 0.912672817707062
76 0.913597822189331
77 0.914506793022156
78 0.915399551391602
79 0.916277766227722
80 0.917141556739807
81 0.917991995811462
82 0.918829321861267
83 0.91965389251709
84 0.920466661453247
85 0.921267330646515
86 0.922056794166565
87 0.922835409641266
88 0.923603355884552
89 0.924360811710358
90 0.925108432769775
91 0.92584615945816
92 0.926574230194092
93 0.927293062210083
94 0.928002715110779
95 0.92870306968689
96 0.929395079612732
97 0.930077970027924
98 0.930752575397491
99 0.931418776512146
100 0.932076871395111

==> tables/Cora_long_distances/0.25.dat <==
1 10554
2 62086
3 147507
4 176033
5 180180
6 106053
7 46670
8 14473
9 4161
10 1590
11 724
12 400
13 168
14 53
15 19
16 9

==> tables/Cora_long_distances/0.5.dat <==
1 10556
2 50538
3 113065
4 87834
5 73135
6 28268
7 9627
8 1946
9 378
10 74
11 8

==> tables/Cora_long_distances/0.75.dat <==
1 10556
2 32295
3 65236
4 24187
5 16760
6 3194
7 946
8 110
9 22
10 2

==> tables/Cora_long_distances/0.dat <==
1 10554
2 69582
3 174433
4 286031
5 361184
6 298152
7 180895
8 86898
9 38955
10 20788
11 11573
12 6866
13 2925
14 1081
15 364
16 119
17 32
18 8

==> tables/Cora_long_distances/1.dat <==
1 10556

==> tables/chameleon/envelope_-0.1.dat <==
-1.0 1.2246467991473532e-16
-1.002042971190841 1.2271487172769668e-16
-1.0041328124658662 1.2297080347051524e-16
-1.0062716204669364 1.232327319077654e-16
-1.0084616333050334 1.235009311289921e-16
-1.0107052434663435 1.237756941292504e-16
-1.0130050122163132 1.2405733457309335e-16
-1.0153636857144819 1.2434618876806993e-16
-1.0177842130889285 1.246426178782064e-16
-1.0202697667623288 1.2494701041323025e-16
-1.022823765373526 1.2525978503565319e-16
-1.0254498997012387 1.2558139373550964e-16
-1.0281521620726264 1.2591232543186726e-16
-1.030934879832226 1.2625311007158968e-16
-1.0338027535604906 1.2660432330975747e-16
-1.0367609008712322 1.2696659187330808e-16
-1.0398149067907905 1.2734059973070449e-16
-1.0429708819379468 1.2772709521691987e-16
-1.0462355299946362 1.281268992962166e-16
-1.049616226299531 1.2854091518708445e-16
-1.0531211098311484 1.2897013962692241e-16
-1.0567591914033916 1.2941567612217086e-16
-1.0605404816140187 1.2987875061748004e-16
-1.0585308415295138 0.10709163495554876
-1.059935603322916 0.1292751932197867
-1.0614197993974206 0.14892726062151365
-1.0637629664957273 0.16248427818537575
-1.0676972359281633 0.1673048384013911
-1.0729108360891242 0.16603738417054387
-1.0786387412221519 0.16324095114485368
-1.0839680170196375 0.1645294606469869
-1.0877080751127606 0.17683000410674662
-1.0877756402027123 0.20848862913314317
-1.0800200334359482 0.26807146087673933
-1.0590669099814982 0.3555080804848886
-1.0200893219873683 0.4626752405141282
-0.961042994899596 0.5777102318061329
-0.8848145811427284 0.6878648672523674
-0.7986111325795268 0.7835277380333744
-0.710929435261921 0.8605368144042735
-0.6286144457270967 0.9195624610430299
-0.5557320134948482 0.9639541553951759
-0.4940096431480523 0.9978347676346708
-0.4438753961032047 1.0251126167549083
-0.40544164455356235 1.0492728560325733
-0.37574129349647944 1.0738560949711415
-0.34692580775826076 1.1022671406209554
-0.3073914689515481 1.1376364316330279
-0.23648858662484104 1.1819432997205164
-0.10093138602182314 1.228620575268662
0.12243089486611117 1.248603546846239
0.40272824901016274 1.1993290762488131
0.6553673426888 1.0789514163696223
0.8267722410499773 0.9381894651579321
0.9271115655986235 0.81597137875366
0.9855092532588143 0.7182559409811551
1.0235193391354824 0.636395194461092
1.0532722913730126 0.5597270880549896
1.0797633278835754 0.48070044128797695
1.1019598675173572 0.3996919764795603
1.118562628405499 0.31903402829447103
1.1291233943272092 0.24109468740174275
1.1339178621045827 0.1680224176498869
1.1337529978406125 0.10155033007042365
1.1306383695471256 0.0
1.1231230749757977 0.0
1.1161231740339044 0.0
1.1095751328622097 0.0
1.1034263405609614 0.0
1.0976327555190746 0.0
1.092157151221023 0.0
1.0869677875638732 0.0
1.0820373898183429 0.0
1.0773423537233429 0.0
1.0728621192968721 0.0
1.0685786722386166 0.0
1.06447614301998 0.0
1.0605404816140187 0.0
1.0567591914033914 0.0
1.0531211098311484 0.0
1.049616226299531 0.0
1.0462355299946362 0.0
1.0429708819379468 0.0
1.0398149067907905 0.0
1.0367609008712322 0.0
1.0338027535604906 0.0
1.030934879832226 0.0
1.0281521620726262 0.0
1.0254498997012387 0.0
1.022823765373526 0.0
1.0202697667623288 0.0
1.0177842130889285 0.0
1.0153636857144817 0.0
1.013005012216313 0.0
1.0107052434663435 0.0
1.0084616333050334 0.0
1.0062716204669364 0.0
1.0041328124658662 0.0
1.002042971190841 0.0
1.0 0.0
-1.0 -1.2246467991473532e-16
-1.002042971190841 -1.2271487172769668e-16
-1.0041328124658662 -1.2297080347051524e-16
-1.0062716204669364 -1.232327319077654e-16
-1.0084616333050334 -1.235009311289921e-16
-1.0107052434663435 -1.237756941292504e-16
-1.0130050122163132 -1.2405733457309335e-16
-1.0153636857144819 -1.2434618876806993e-16
-1.0177842130889285 -1.246426178782064e-16
-1.0202697667623288 -1.2494701041323025e-16
-1.022823765373526 -1.2525978503565319e-16
-1.0254498997012387 -1.2558139373550964e-16
-1.0281521620726264 -1.2591232543186726e-16
-1.030934879832226 -1.2625311007158968e-16
-1.0338027535604906 -1.2660432330975747e-16
-1.0367609008712322 -1.2696659187330808e-16
-1.0398149067907905 -1.2734059973070449e-16
-1.0429708819379468 -1.2772709521691987e-16
-1.0462355299946362 -1.281268992962166e-16
-1.049616226299531 -1.2854091518708445e-16
-1.0531211098311484 -1.2897013962692241e-16
-1.0567591914033916 -1.2941567612217086e-16
-1.0605404816140187 -1.2987875061748004e-16
-1.0585308415295138 -0.10709163495554876
-1.059935603322916 -0.1292751932197867
-1.0614197993974206 -0.14892726062151365
-1.0637629664957273 -0.16248427818537575
-1.0676972359281633 -0.1673048384013911
-1.0729108360891242 -0.16603738417054387
-1.0786387412221519 -0.16324095114485368
-1.0839680170196375 -0.1645294606469869
-1.0877080751127606 -0.17683000410674662
-1.0877756402027123 -0.20848862913314317
-1.0800200334359482 -0.26807146087673933
-1.0590669099814982 -0.3555080804848886
-1.0200893219873683 -0.4626752405141282
-0.961042994899596 -0.5777102318061329
-0.8848145811427284 -0.6878648672523674
-0.7986111325795268 -0.7835277380333744
-0.710929435261921 -0.8605368144042735
-0.6286144457270967 -0.9195624610430299
-0.5557320134948482 -0.9639541553951759
-0.4940096431480523 -0.9978347676346708
-0.4438753961032047 -1.0251126167549083
-0.40544164455356235 -1.0492728560325733
-0.37574129349647944 -1.0738560949711415
-0.34692580775826076 -1.1022671406209554
-0.3073914689515481 -1.1376364316330279
-0.23648858662484104 -1.1819432997205164
-0.10093138602182314 -1.228620575268662
0.12243089486611117 -1.248603546846239
0.40272824901016274 -1.1993290762488131
0.6553673426888 -1.0789514163696223
0.8267722410499773 -0.9381894651579321
0.9271115655986235 -0.81597137875366
0.9855092532588143 -0.7182559409811551
1.0235193391354824 -0.636395194461092
1.0532722913730126 -0.5597270880549896
1.0797633278835754 -0.48070044128797695
1.1019598675173572 -0.3996919764795603
1.118562628405499 -0.31903402829447103
1.1291233943272092 -0.24109468740174275
1.1339178621045827 -0.1680224176498869
1.1337529978406125 -0.10155033007042365
1.1306383695471256 -0.0
1.1231230749757977 -0.0
1.1161231740339044 -0.0
1.1095751328622097 -0.0
1.1034263405609614 -0.0
1.0976327555190746 -0.0
1.092157151221023 -0.0
1.0869677875638732 -0.0
1.0820373898183429 -0.0
1.0773423537233429 -0.0
1.0728621192968721 -0.0
1.0685786722386166 -0.0
1.06447614301998 -0.0
1.0605404816140187 -0.0
1.0567591914033914 -0.0
1.0531211098311484 -0.0
1.049616226299531 -0.0
1.0462355299946362 -0.0
1.0429708819379468 -0.0
1.0398149067907905 -0.0
1.0367609008712322 -0.0
1.0338027535604906 -0.0
1.030934879832226 -0.0
1.0281521620726262 -0.0
1.0254498997012387 -0.0
1.022823765373526 -0.0
1.0202697667623288 -0.0
1.0177842130889285 -0.0
1.0153636857144817 -0.0
1.013005012216313 -0.0
1.0107052434663435 -0.0
1.0084616333050334 -0.0
1.0062716204669364 -0.0
1.0041328124658662 -0.0
1.002042971190841 -0.0
1.0 -0.0

==> tables/chameleon/envelope_-0.2.dat <==
1.0 1.2246467991473532e-16
1.0040901161129685 1.2296557467532412e-16
1.0082827050706102 1.2347901874003577e-16
1.0125825741571541 1.2400560083139463e-16
1.0169948658482557 1.2454595072103581e-16
1.0215250891703607 1.2510074307011968e-16
1.0261791547753727 1.2567070172473965e-16
1.0309634142676969 1.2625660453209618e-16
1.0358847044130497 1.2685928875451434e-16
1.0409503969692568 1.2747965717195672e-16
-1.0461684550128776 1.2811868498004524e-16
-1.0515474967972804 1.287774276104201e-16
-1.057096868374616 1.2945702962436646e-16
-1.0628267264546862 1.301587348600991e-16
-1.0687481332692526 1.308838980502899e-16
-1.0748731655753287 1.3163399817112093e-16
-1.0812150403843404 1.3241065383966587e-16
-1.0877882605704188 1.3321564114576304e-16
-1.0946087842231575 1.3405091439174657e-16
-1.1016942225112683 1.3491863032375565e-16
-1.1090640719719898 1.358211765789827e-16
-1.1167399886155498 1.3676120525378847e-16
-1.1247461131420948 1.3774167273128932e-16
-1.126207253012448 0.11393846196264813
-1.1317886749342991 0.138038763088443
-1.137647605896475 0.1596227445493016
-1.1447161089639812 0.17484945100589902
-1.153887970092201 0.180810658558803
-1.1648403134139103 0.18026385055502997
-1.1767099082970653 0.1780830201169504
-1.1884445625067208 0.18038737288180773
-1.198641322710854 0.19486455499147004
-1.2047935816516684 0.23091688482760672
-1.2018374324876508 0.2983077223469126
-1.1831292952993289 0.3971534005765994
-1.1426141587935659 0.5182480292066107
-1.0776342488002597 0.6477965449835751
-0.9916458190363764 0.770916680409893
-0.8934797170043314 0.8766045364054448
-0.7935527569728806 0.9605473169015487
-0.7002074321519672 1.024291557292363
-0.618349125332933 1.0725677023736526
-0.5500436897371116 1.111016201708555
-0.49584701316179053 1.1451390044024985
-0.45607345648159586 1.1803067215012533
-0.4274787463957343 1.2217200111703541
-0.40089830766102585 1.2737508175615881
-0.36224048964221883 1.3406291964938386
-0.2850562455467628 1.4246789846224743
-0.12442411177732858 1.5145935255075222
0.1536007751302039 1.5664875506761538
0.5095077850431445 1.5173196881005315
0.8273328139339429 1.3620634616012093
1.0338792034974653 1.1732065117901826
1.1450278792890625 1.0077643425487894
1.201804223668252 0.8758954019879432
1.233581023236726 0.7670055710225652
1.2563012857667917 0.6676202024505312
1.2762061471659871 0.5681549301360104
1.291725058593047 0.468521728382362
1.3010787886587258 0.3710908951660479
1.3036590401540702 0.2783621970313361
1.2998088389200286 0.19260391858779324
1.2905417943040338 0.11559391281069463
1.2783431226921824 0.0
1.261405441543091 0.0
1.2457309396155172 0.0
1.2311569754661904 0.0
1.2175496890437547 0.0
1.2047976659883968 0.0
1.1928072429632208 0.0
1.1814989712015014 0.0
1.1708049129648923 0.0
1.1606665471261524 0.0
1.1510331270221756 0.0
1.1418603787632449 0.0
1.1331094590586932 0.0
1.1247461131420948 0.0
1.1167399886155498 0.0
1.1090640719719898 0.0
1.1016942225112683 0.0
1.0946087842231575 0.0
1.0877882605704188 0.0
1.0812150403843401 0.0
1.0748731655753287 0.0
1.0687481332692526 0.0
1.062826726454686 0.0
1.057096868374616 0.0
1.0515474967972804 0.0
1.0461684550128776 0.0
1.0409503969692568 0.0
1.0358847044130497 0.0
1.0309634142676969 0.0
1.0261791547753727 0.0
1.0215250891703604 0.0
1.0169948658482557 0.0
1.0125825741571541 0.0
1.0082827050706102 0.0
1.0040901161129685 0.0
1.0 0.0
-1.0 -1.2246467991473532e-16
-1.0040901161129685 -1.2296557467532412e-16
-1.0082827050706102 -1.2347901874003577e-16
-1.0125825741571541 -1.2400560083139463e-16
-1.0169948658482557 -1.2454595072103581e-16
-1.0215250891703607 -1.2510074307011968e-16
-1.0261791547753727 -1.2567070172473965e-16
-1.0309634142676969 -1.2625660453209618e-16
-1.0358847044130497 -1.2685928875451434e-16
-1.0409503969692568 -1.2747965717195672e-16
-1.0461684550128776 -1.2811868498004524e-16
-1.0515474967972804 -1.287774276104201e-16
-1.057096868374616 -1.2945702962436646e-16
-1.0628267264546862 -1.301587348600991e-16
-1.0687481332692526 -1.308838980502899e-16
-1.0748731655753287 -1.3163399817112093e-16
-1.0812150403843404 -1.3241065383966587e-16
-1.0877882605704188 -1.3321564114576304e-16
-1.0946087842231575 -1.3405091439174657e-16
-1.1016942225112683 -1.3491863032375565e-16
-1.1090640719719898 -1.358211765789827e-16
-1.1167399886155498 -1.3676120525378847e-16
-1.1247461131420948 -1.3774167273128932e-16
-1.126207253012448 -0.11393846196264813
-1.1317886749342991 -0.138038763088443
-1.137647605896475 -0.1596227445493016
-1.1447161089639812 -0.17484945100589902
-1.153887970092201 -0.180810658558803
-1.1648403134139103 -0.18026385055502997
-1.1767099082970653 -0.1780830201169504
-1.1884445625067208 -0.18038737288180773
-1.198641322710854 -0.19486455499147004
-1.2047935816516684 -0.23091688482760672
-1.2018374324876508 -0.2983077223469126
-1.1831292952993289 -0.3971534005765994
-1.1426141587935659 -0.5182480292066107
-1.0776342488002597 -0.6477965449835751
-0.9916458190363764 -0.770916680409893
-0.8934797170043314 -0.8766045364054448
-0.7935527569728806 -0.9605473169015487
-0.7002074321519672 -1.024291557292363
-0.618349125332933 -1.0725677023736526
-0.5500436897371116 -1.111016201708555
-0.49584701316179053 -1.1451390044024985
-0.45607345648159586 -1.1803067215012533
-0.4274787463957343 -1.2217200111703541
-0.40089830766102585 -1.2737508175615881
-0.36224048964221883 -1.3406291964938386
-0.2850562455467628 -1.4246789846224743
-0.12442411177732858 -1.5145935255075222
0.1536007751302039 -1.5664875506761538
0.5095077850431445 -1.5173196881005315
0.8273328139339429 -1.3620634616012093
1.0338792034974653 -1.1732065117901826
1.1450278792890625 -1.0077643425487894
1.201804223668252 -0.8758954019879432
1.233581023236726 -0.7670055710225652
1.2563012857667917 -0.6676202024505312
1.2762061471659871 -0.5681549301360104
1.291725058593047 -0.468521728382362
1.3010787886587258 -0.3710908951660479
1.3036590401540702 -0.2783621970313361
1.2998088389200286 -0.19260391858779324
1.2905417943040338 -0.11559391281069463
1.2783431226921824 -0.0
1.261405441543091 -0.0
1.2457309396155172 -0.0
1.2311569754661904 -0.0
1.2175496890437547 -0.0
1.2047976659883968 -0.0
1.1928072429632208 -0.0
1.1814989712015014 -0.0
1.1708049129648923 -0.0
1.1606665471261524 -0.0
1.1510331270221756 -0.0
1.1418603787632449 -0.0
1.1331094590586932 -0.0
1.1247461131420948 -0.0
1.1167399886155498 -0.0
1.1090640719719898 -0.0
1.1016942225112683 -0.0
1.0946087842231575 -0.0
1.0877882605704188 -0.0
1.0812150403843401 -0.0
1.0748731655753287 -0.0
1.0687481332692526 -0.0
1.062826726454686 -0.0
1.057096868374616 -0.0
1.0515474967972804 -0.0
1.0461684550128776 -0.0
1.0409503969692568 -0.0
1.0358847044130497 -0.0
1.0309634142676969 -0.0
1.0261791547753727 -0.0
1.0215250891703604 -0.0
1.0169948658482557 -0.0
1.0125825741571541 -0.0
1.0082827050706102 -0.0
1.0040901161129685 -0.0
1.0 -0.0


==> tables/chameleon/envelope_-0.3.dat <==
-1.0 1.2246467991473532e-16
-1.0061414432931957 1.2321678980185103e-16
-1.0124497484032433 1.239893343679575e-16
-1.0189331077537014 1.2478331689558355e-16
-1.0256003034761654 1.25599812885664e-16
-1.0324607639569074 1.2643997698250576e-16
-1.0395246272193523 1.2730505073590255e-16
-1.046802812147635 1.2819637132350493e-16
-1.0543070987318932 1.2911538137803455e-16
-1.0620502187269774 1.3006364008977392e-16
-1.0700459583712756 1.3104283578599447e-16
-1.07830927512186 1.3205480022688884e-16
-1.0868564307395638 1.3310152490379238e-16
-1.09570514352004 1.3418517968211082e-16
-1.1048747630363875 1.3530813420112023e-16
-1.114386471464191 1.3647298252917346e-16
-1.1242635164380435 1.3768257168039976e-16
-1.134531481488875 1.3894003473372554e-16
-1.1452186014984997 1.402488294649146e-16
-1.1563561323682732 1.4161278361792187e-16
-1.1679787863489945 1.4303614821743064e-16
-1.180125247377201 1.4452366067934676e-16
-1.1928387845252129 1.4608061993676214e-16
-1.1982105074096514 0.12122303595236293
-1.2085126687826608 0.14739641566492595
-1.219349851902835 0.17108634424026262
-1.231829844987277 0.1881556225531235
-1.2470365218900716 0.19540674711411224
-1.2646465205814232 0.19570927342211777
-1.283697827055252 0.1942745483382585
-1.3029909148382217 0.1977737249441123
-1.3208884381602863 0.21473841491911658
-1.3343997794605476 0.255757869962461
-1.3373948347358788 0.33195438604603866
-1.3217247335392064 0.4436771827363891
-1.2798556829631191 0.5804957695122972
-1.2083700524851388 0.7263855486524935
-1.1113757066958878 0.8639960498464662
-0.9996179268370562 0.9807381104022549
-0.8857784568552233 1.0721809137770482
-0.7799541537321018 1.1409482648414888
-0.6880216210606116 1.1934192821685445
-0.6124335118068612 1.2370354696949486
-0.5539037816015902 1.2792188077395124
-0.5130282014717685 1.327704179910463
-0.48634015420447974 1.3899439530901034
-0.4632675041502373 1.4719128289761243
-0.42687642823593597 1.5798427270053121
-0.3435982441474873 1.7172652949637026
-0.15338498956340318 1.8671293592878981
0.19270624580830414 1.9653021590571873
0.6445988918274773 1.9196224635013082
1.0444212587762098 1.7194628463173705
1.292866589312521 1.46709547529953
1.4141651263973345 1.244637981866516
1.4655706044878096 1.0681328360133255
1.4867546539717496 0.9244217289821453
1.4984661929745449 0.7963108168820651
1.5083880772804559 0.6715201337717774
1.514169141891122 0.5492044446321813
1.5133761591076376 0.4316418947888303
1.5051737494006125 0.3213903780757977
1.4899694891470086 0.22078166695989254
1.4690132030677263 0.13157960855095358
1.44534378396247 0.0
1.41671355829708 0.0
1.3903891703159093 0.0
1.3660611646271343 0.0
1.343476397832687 0.0
1.3224253819617935 0.0
1.3027329604305142 0.0
1.2842513227358883 0.0
1.2668546920110242 0.0
1.2504352297688344 0.0
1.2348998400379172 0.0
1.2201676474207122 0.0
1.206167986598254 0.0
1.1928387845252129 0.0
1.180125247377201 0.0
1.1679787863489943 0.0
1.156356132368273 0.0
1.1452186014984997 0.0
1.1345314814888747 0.0
1.1242635164380435 0.0
1.114386471464191 0.0
1.1048747630363873 0.0
1.09570514352004 0.0
1.0868564307395638 0.0
1.0783092751218597 0.0
1.0700459583712754 0.0
1.0620502187269774 0.0
1.0543070987318932 0.0
1.0468028121476347 0.0
1.0395246272193523 0.0
1.0324607639569074 0.0
1.0256003034761652 0.0
1.0189331077537014 0.0
1.012449748403243 0.0
1.0061414432931954 0.0
1.0 0.0
-1.0 -1.2246467991473532e-16
-1.0061414432931957 -1.2321678980185103e-16
-1.0124497484032433 -1.239893343679575e-16
-1.0189331077537014 -1.2478331689558355e-16
-1.0256003034761654 -1.25599812885664e-16
-1.0324607639569074 -1.2643997698250576e-16
-1.0395246272193523 -1.2730505073590255e-16
-1.046802812147635 -1.2819637132350493e-16
-1.0543070987318932 -1.2911538137803455e-16
-1.0620502187269774 -1.3006364008977392e-16
-1.0700459583712756 -1.3104283578599447e-16
-1.07830927512186 -1.3205480022688884e-16
-1.0868564307395638 -1.3310152490379238e-16
-1.09570514352004 -1.3418517968211082e-16
-1.1048747630363875 -1.3530813420112023e-16
-1.114386471464191 -1.3647298252917346e-16
-1.1242635164380435 -1.3768257168039976e-16
-1.134531481488875 -1.3894003473372554e-16
-1.1452186014984997 -1.402488294649146e-16
-1.1563561323682732 -1.4161278361792187e-16
-1.1679787863489945 -1.4303614821743064e-16
-1.180125247377201 -1.4452366067934676e-16
-1.1928387845252129 -1.4608061993676214e-16
-1.1982105074096514 -0.12122303595236293
-1.2085126687826608 -0.14739641566492595
-1.219349851902835 -0.17108634424026262
-1.231829844987277 -0.1881556225531235
-1.2470365218900716 -0.19540674711411224
-1.2646465205814232 -0.19570927342211777
-1.283697827055252 -0.1942745483382585
-1.3029909148382217 -0.1977737249441123
-1.3208884381602863 -0.21473841491911658
-1.3343997794605476 -0.255757869962461
-1.3373948347358788 -0.33195438604603866
-1.3217247335392064 -0.4436771827363891
-1.2798556829631191 -0.5804957695122972
-1.2083700524851388 -0.7263855486524935
-1.1113757066958878 -0.8639960498464662
-0.9996179268370562 -0.9807381104022549
-0.8857784568552233 -1.0721809137770482
-0.7799541537321018 -1.1409482648414888
-0.6880216210606116 -1.1934192821685445
-0.6124335118068612 -1.2370354696949486
-0.5539037816015902 -1.2792188077395124
-0.5130282014717685 -1.327704179910463
-0.48634015420447974 -1.3899439530901034
-0.4632675041502373 -1.4719128289761243
-0.42687642823593597 -1.5798427270053121
-0.3435982441474873 -1.7172652949637026
-0.15338498956340318 -1.8671293592878981
0.19270624580830414 -1.9653021590571873
0.6445988918274773 -1.9196224635013082
1.0444212587762098 -1.7194628463173705
1.292866589312521 -1.46709547529953
1.4141651263973345 -1.244637981866516
1.4655706044878096 -1.0681328360133255
1.4867546539717496 -0.9244217289821453
1.4984661929745449 -0.7963108168820651
1.5083880772804559 -0.6715201337717774
1.514169141891122 -0.5492044446321813
1.5133761591076376 -0.4316418947888303
1.5051737494006125 -0.3213903780757977
1.4899694891470086 -0.22078166695989254
1.4690132030677263 -0.13157960855095358
1.44534378396247 -0.0
1.41671355829708 -0.0
1.3903891703159093 -0.0
1.3660611646271343 -0.0
1.343476397832687 -0.0
1.3224253819617935 -0.0
1.3027329604305142 -0.0
1.2842513227358883 -0.0
1.2668546920110242 -0.0
1.2504352297688344 -0.0
1.2348998400379172 -0.0
1.2201676474207122 -0.0
1.206167986598254 -0.0
1.1928387845252129 -0.0
1.180125247377201 -0.0
1.1679787863489943 -0.0
1.156356132368273 -0.0
1.1452186014984997 -0.0
1.1345314814888747 -0.0
1.1242635164380435 -0.0
1.114386471464191 -0.0
1.1048747630363873 -0.0
1.09570514352004 -0.0
1.0868564307395638 -0.0
1.0783092751218597 -0.0
1.0700459583712754 -0.0
1.0620502187269774 -0.0
1.0543070987318932 -0.0
1.0468028121476347 -0.0
1.0395246272193523 -0.0
1.0324607639569074 -0.0
1.0256003034761652 -0.0
1.0189331077537014 -0.0
1.012449748403243 -0.0
1.0061414432931954 -0.0
1.0 -0.0


==> tables/chameleon/envelope_-0.4.dat <==
-1.0 1.2246467991473532e-16
-1.0081969612757546 1.234685181536441e-16
-1.016634013344507 1.245017590346678e-16
-1.0253234694867288 1.2556591049975813e-16
-1.0342785571617117 1.266625924454833e-16
-1.0435135078045132 1.2779354771998237e-16
-1.0530436576954982 1.289606544759213e-16
-1.0628855615585069 1.3016594008225625e-16
-1.0730571208369113 1.314115968335198e-16
-1.0835777289504536 1.3269999973865313e-16
-1.0944684362640313 1.3403372672385548e-16
-1.1057521380206266 1.3541558164773025e-16
-1.1174537891274203 1.3684862060499766e-16
-1.1296006504663842 1.3833618209084257e-16
-1.142222572366512 1.3988192171625049e-16
-1.1553523220739281 1.414898523115298e-16
-1.1690259635533105 1.431643904385712e-16
-1.1832832998348173 1.4491041056272268e-16
-1.198168390498499 1.4673330842635228e-16
-1.213730159914708 1.4863907553681522e-16
-1.2300231157390908 1.506343871567132e-16
-1.2471082021730584 1.5272670679816462e-16
-1.2650538190282499 1.549244110222081e-16
-1.274817238324983 0.1289733439646155
-1.2904377848567639 0.15738842383677198
-1.3069196943141674 0.18337322333445438
-1.3255730002565418 0.2024744035207699
-1.347704566850998 0.2111811168770259
-1.3730043539885621 0.2124780957772817
-1.4004132195769363 0.21193823031105413
-1.4285776364443123 0.2168358330929167
-1.455603301010508 0.23663917146960461
-1.477948420826808 0.2832711349651592
-1.488241999815218 0.3693961173658599
-1.4765556716329222 0.49565090515429855
-1.43358154334663 0.6502202023566819
-1.3549663862006474 0.8145087672620456
-1.2455616085126406 0.9683136882618653
-1.118364503006586 1.0972419161090383
-0.9887225111809852 1.1967884263900463
-0.8687832404954143 1.2708910209959319
-0.7655444661492757 1.3278878152863816
-0.6819000260931061 1.3773487289655413
-0.6187581877647268 1.428997485705526
-0.577095491449585 1.4935087272142114
-0.5533064452581574 1.581331381222958
-0.5353397016159432 1.7009036196357474
-0.5030456014551283 1.8617400311727823
-0.4141630124777212 2.069940053245207
-0.1890867829980536 2.301721211403344
0.24176764174563217 2.4656516259753753
0.815508111048837 2.42859196468469
1.318472744477384 2.1706422374697434
1.6167304769320552 1.8346038076110551
1.7465627177218475 1.5371884482306488
1.7872271992710786 1.302561644667218
1.7918882987570652 1.1141451448325894
1.787310860003722 0.9498078619488264
1.7828111835492568 0.7936907103013535
1.774919651053704 0.64378128853308
1.7603141477054203 0.5020730170529338
1.7378378441781437 0.37106969344718993
1.7079504401843697 0.25308178993964764
1.6721657526411777 0.14977599568565148
1.6341611393344 0.0
1.5911436879545202 0.0
1.5518455739153594 0.0
1.5157474982390575 0.0
1.482427245290544 0.0
1.4515374159710883 0.0
1.4227891188655202 0.0
1.3959398189502061 0.0
1.370784144222729 0.0
1.347146833617745 0.0
1.324877259502448 0.0
1.303845124589341 0.0
1.2839370462082844 0.0
1.2650538190282499 0.0
1.2471082021730582 0.0
1.2300231157390906 0.0
1.2137301599147077 0.0
1.198168390498499 0.0
1.183283299834817 0.0
1.1690259635533105 0.0
1.1553523220739281 0.0
1.1422225723665118 0.0
1.1296006504663842 0.0
1.11745378912742 0.0
1.1057521380206263 0.0
1.0944684362640311 0.0
1.0835777289504536 0.0
1.0730571208369113 0.0
1.0628855615585067 0.0
1.0530436576954982 0.0
1.043513507804513 0.0
1.0342785571617115 0.0
1.0253234694867288 0.0
1.016634013344507 0.0
1.0081969612757546 0.0
1.0 0.0
-1.0 -1.2246467991473532e-16
-1.0081969612757546 -1.234685181536441e-16
-1.016634013344507 -1.245017590346678e-16
-1.0253234694867288 -1.2556591049975813e-16
-1.0342785571617117 -1.266625924454833e-16
-1.0435135078045132 -1.2779354771998237e-16
-1.0530436576954982 -1.289606544759213e-16
-1.0628855615585069 -1.3016594008225625e-16
-1.0730571208369113 -1.314115968335198e-16
-1.0835777289504536 -1.3269999973865313e-16
-1.0944684362640313 -1.3403372672385548e-16
-1.1057521380206266 -1.3541558164773025e-16
-1.1174537891274203 -1.3684862060499766e-16
-1.1296006504663842 -1.3833618209084257e-16
-1.142222572366512 -1.3988192171625049e-16
-1.1553523220739281 -1.414898523115298e-16
-1.1690259635533105 -1.431643904385712e-16
-1.1832832998348173 -1.4491041056272268e-16
-1.198168390498499 -1.4673330842635228e-16
-1.213730159914708 -1.4863907553681522e-16
-1.2300231157390908 -1.506343871567132e-16
-1.2471082021730584 -1.5272670679816462e-16
-1.2650538190282499 -1.549244110222081e-16
-1.274817238324983 -0.1289733439646155
-1.2904377848567639 -0.15738842383677198
-1.3069196943141674 -0.18337322333445438
-1.3255730002565418 -0.2024744035207699
-1.347704566850998 -0.2111811168770259
-1.3730043539885621 -0.2124780957772817
-1.4004132195769363 -0.21193823031105413
-1.4285776364443123 -0.2168358330929167
-1.455603301010508 -0.23663917146960461
-1.477948420826808 -0.2832711349651592
-1.488241999815218 -0.3693961173658599
-1.4765556716329222 -0.49565090515429855
-1.43358154334663 -0.6502202023566819
-1.3549663862006474 -0.8145087672620456
-1.2455616085126406 -0.9683136882618653
-1.118364503006586 -1.0972419161090383
-0.9887225111809852 -1.1967884263900463
-0.8687832404954143 -1.2708910209959319
-0.7655444661492757 -1.3278878152863816
-0.6819000260931061 -1.3773487289655413
-0.6187581877647268 -1.428997485705526
-0.577095491449585 -1.4935087272142114
-0.5533064452581574 -1.581331381222958
-0.5353397016159432 -1.7009036196357474
-0.5030456014551283 -1.8617400311727823
-0.4141630124777212 -2.069940053245207
-0.1890867829980536 -2.301721211403344
0.24176764174563217 -2.4656516259753753
0.815508111048837 -2.42859196468469
1.318472744477384 -2.1706422374697434
1.6167304769320552 -1.8346038076110551
1.7465627177218475 -1.5371884482306488
1.7872271992710786 -1.302561644667218
1.7918882987570652 -1.1141451448325894
1.787310860003722 -0.9498078619488264
1.7828111835492568 -0.7936907103013535
1.774919651053704 -0.64378128853308
1.7603141477054203 -0.5020730170529338
1.7378378441781437 -0.37106969344718993
1.7079504401843697 -0.25308178993964764
1.6721657526411777 -0.14977599568565148
1.6341611393344 -0.0
1.5911436879545202 -0.0
1.5518455739153594 -0.0
1.5157474982390575 -0.0
1.482427245290544 -0.0
1.4515374159710883 -0.0
1.4227891188655202 -0.0
1.3959398189502061 -0.0
1.370784144222729 -0.0
1.347146833617745 -0.0
1.324877259502448 -0.0
1.303845124589341 -0.0
1.2839370462082844 -0.0
1.2650538190282499 -0.0
1.2471082021730582 -0.0
1.2300231157390906 -0.0
1.2137301599147077 -0.0
1.198168390498499 -0.0
1.183283299834817 -0.0
1.1690259635533105 -0.0
1.1553523220739281 -0.0
1.1422225723665118 -0.0
1.1296006504663842 -0.0
1.11745378912742 -0.0
1.1057521380206263 -0.0
1.0944684362640311 -0.0
1.0835777289504536 -0.0
1.0730571208369113 -0.0
1.0628855615585067 -0.0
1.0530436576954982 -0.0
1.043513507804513 -0.0
1.0342785571617115 -0.0
1.0253234694867288 -0.0
1.016634013344507 -0.0
1.0081969612757546 -0.0
1.0 -0.0


==> tables/chameleon/envelope_-0.5.dat <==
-1.0 1.2246467991473532e-16
-1.0102566786223346 1.2372076077920784e-16
-1.0208355710680808 1.2501630145642856e-16
-1.031753909143192 1.2635341223399793e-16
-1.043030243047673 1.2773436485622185e-16
-1.0546845739659785 1.2916160876175254e-16
-1.0667385033281394 1.306377893628044e-16
-1.079215401276752 1.3216576867641008e-16
-1.0921405973304672 1.337486486739635e-16
-1.1055415967851334 1.3538979778271673e-16
-1.1194483270620512 1.3709288105474004e-16
-1.1338934190276817 1.388618946186499e-16
-1.1489125293076057 1.407012051516849e-16
-1.164544710846966 1.4261559526027168e-16
-1.1808328404914468 1.4461031584359273e-16
-1.1978241142570356 1.466911467466392e-16
-1.2155706233281995 1.4886446729964326e-16
-1.2341300268111635 1.5113733870659284e-16
-1.2535663410560174 1.535176007093111e-16
-1.273950870195602 1.5601398554560292e-16
-1.2953633087651184 1.5863625298121268e-16
-1.3178930553209385 1.613953511817313e-16
-1.3416407864998738 1.643036094792608e-16
-1.3563217657337043 0.13721916237068785
-1.3779166074141562 0.16805779059197193
-1.4007785253106695 0.19654250714975743
-1.426450078441863 0.2178828542289075
-1.4564991222214954 0.2282288855634262
-1.490646536713557 0.23068370954381906
-1.5277405197955753 0.23120791607335717
-1.5662688358822565 0.23773521243221624
-1.6040574727595422 0.26077354391813495
-1.6369393702294432 0.3137441515141923
-1.6561034875324694 0.4110609687984284
-1.6495239864304756 0.5537129907494933
-1.6057717044049944 0.7283193672676854
-1.5193474084845555 0.9133228671432762
-1.3959489228111426 1.0852264880631293
-1.2512172181052195 1.2275854376382211
-1.1036305935760793 1.3358776668533388
-0.9677290842725169 1.415632975674384
-0.8518021988151308 1.477507592119677
-0.7592459207758354 1.533577304497835
-0.6912061402051813 1.5963131575286647
-0.6491635455829127 1.680019052448443
-0.6294936161810314 1.7990717767296946
-0.6186244309363573 1.9655193339828654
-0.5928059279100967 2.193937335927982
-0.4992196666493805 2.4950436234835425
-0.23309850335631332 2.8374683889308265
0.30331965811523026 3.093385875885617
1.031732271988515 3.0725098518451577
1.6644341192045855 2.74020909098375
2.0217224705534718 2.294173206562312
2.1570899112094497 1.8985025041821113
2.179479481939154 1.5884417938978153
2.1596459554674445 1.3428063889419963
2.1318332874404127 1.1328930305782956
2.107160460933116 0.9380879469397411
2.0805732203484113 0.7546449259763098
2.047545073287669 0.5839964041858308
2.0064662792985786 0.42842825046404365
1.9578217724417883 0.2901073865462363
1.903412643580662 0.1704887948115553
1.8476452861543189 0.0
1.7870501915438117 0.0
1.732050807568877 0.0
1.6818357317441641 0.0
1.6357492704188117 0.0
1.5932550136313828 0.0
1.5539093108484363 0.0
1.5173416165766191 0.0
1.4832396974191324 0.0
1.4513383405406899 0.0
1.4214106244380285 0.0
1.3932610920384716 0.0
1.3667203548282605 0.0
1.3416407864998738 0.0
1.3178930553209383 0.0
1.2953633087651182 0.0
1.2739508701956017 0.0
1.2535663410560174 0.0
1.2341300268111632 0.0
1.2155706233281993 0.0
1.1978241142570356 0.0
1.1808328404914465 0.0
1.164544710846966 0.0
1.1489125293076057 0.0
1.1338934190276815 0.0
1.119448327062051 0.0
1.1055415967851332 0.0
1.092140597330467 0.0
1.079215401276752 0.0
1.0667385033281391 0.0
1.0546845739659785 0.0
1.043030243047673 0.0
1.031753909143192 0.0
1.0208355710680808 0.0
1.0102566786223346 0.0
1.0 0.0
-1.0 -1.2246467991473532e-16
-1.0102566786223346 -1.2372076077920784e-16
-1.0208355710680808 -1.2501630145642856e-16
-1.031753909143192 -1.2635341223399793e-16
-1.043030243047673 -1.2773436485622185e-16
-1.0546845739659785 -1.2916160876175254e-16
-1.0667385033281394 -1.306377893628044e-16
-1.079215401276752 -1.3216576867641008e-16
-1.0921405973304672 -1.337486486739635e-16
-1.1055415967851334 -1.3538979778271673e-16
-1.1194483270620512 -1.3709288105474004e-16
-1.1338934190276817 -1.388618946186499e-16
-1.1489125293076057 -1.407012051516849e-16
-1.164544710846966 -1.4261559526027168e-16
-1.1808328404914468 -1.4461031584359273e-16
-1.1978241142570356 -1.466911467466392e-16
-1.2155706233281995 -1.4886446729964326e-16
-1.2341300268111635 -1.5113733870659284e-16
-1.2535663410560174 -1.535176007093111e-16
-1.273950870195602 -1.5601398554560292e-16
-1.2953633087651184 -1.5863625298121268e-16
-1.3178930553209385 -1.613953511817313e-16
-1.3416407864998738 -1.643036094792608e-16
-1.3563217657337043 -0.13721916237068785
-1.3779166074141562 -0.16805779059197193
-1.4007785253106695 -0.19654250714975743
-1.426450078441863 -0.2178828542289075
-1.4564991222214954 -0.2282288855634262
-1.490646536713557 -0.23068370954381906
-1.5277405197955753 -0.23120791607335717
-1.5662688358822565 -0.23773521243221624
-1.6040574727595422 -0.26077354391813495
-1.6369393702294432 -0.3137441515141923
-1.6561034875324694 -0.4110609687984284
-1.6495239864304756 -0.5537129907494933
-1.6057717044049944 -0.7283193672676854
-1.5193474084845555 -0.9133228671432762
-1.3959489228111426 -1.0852264880631293
-1.2512172181052195 -1.2275854376382211
-1.1036305935760793 -1.3358776668533388
-0.9677290842725169 -1.415632975674384
-0.8518021988151308 -1.477507592119677
-0.7592459207758354 -1.533577304497835
-0.6912061402051813 -1.5963131575286647
-0.6491635455829127 -1.680019052448443
-0.6294936161810314 -1.7990717767296946
-0.6186244309363573 -1.9655193339828654
-0.5928059279100967 -2.193937335927982
-0.4992196666493805 -2.4950436234835425
-0.23309850335631332 -2.8374683889308265
0.30331965811523026 -3.093385875885617
1.031732271988515 -3.0725098518451577
1.6644341192045855 -2.74020909098375
2.0217224705534718 -2.294173206562312
2.1570899112094497 -1.8985025041821113
2.179479481939154 -1.5884417938978153
2.1596459554674445 -1.3428063889419963
2.1318332874404127 -1.1328930305782956
2.107160460933116 -0.9380879469397411
2.0805732203484113 -0.7546449259763098
2.047545073287669 -0.5839964041858308
2.0064662792985786 -0.42842825046404365
1.9578217724417883 -0.2901073865462363
1.903412643580662 -0.1704887948115553
1.8476452861543189 -0.0
1.7870501915438117 -0.0
1.732050807568877 -0.0
1.6818357317441641 -0.0
1.6357492704188117 -0.0
1.5932550136313828 -0.0
1.5539093108484363 -0.0
1.5173416165766191 -0.0
1.4832396974191324 -0.0
1.4513383405406899 -0.0
1.4214106244380285 -0.0
1.3932610920384716 -0.0
1.3667203548282605 -0.0
1.3416407864998738 -0.0
1.3178930553209383 -0.0
1.2953633087651182 -0.0
1.2739508701956017 -0.0
1.2535663410560174 -0.0
1.2341300268111632 -0.0
1.2155706233281993 -0.0
1.1978241142570356 -0.0
1.1808328404914465 -0.0
1.164544710846966 -0.0
1.1489125293076057 -0.0
1.1338934190276815 -0.0
1.119448327062051 -0.0
1.1055415967851332 -0.0
1.092140597330467 -0.0
1.079215401276752 -0.0
1.0667385033281391 -0.0
1.0546845739659785 -0.0
1.043030243047673 -0.0
1.031753909143192 -0.0
1.0208355710680808 -0.0
1.0102566786223346 -0.0
1.0 -0.0


==> tables/chameleon/envelope_-0.6.dat <==
-1.0 1.2246467991473532e-16
-1.0123206039121146 1.2397351872918867e-16
-1.0250544930417906 1.2553297038552419e-16
-1.038224678076616 1.271458528802319e-16
-1.0518559824904024 1.2881520621208657e-16
-1.0659752291104811 1.3054431523005172e-16
-1.0806114505955333 1.323367354093798e-16
-1.0957961275201966 1.3419632200856738e-16
-1.111563458436462 1.3612726314233752e-16
-1.1279506670980206 1.3813411740577127e-16
-1.1449983530267016 1.4022185680631413e-16
-1.1627508928138308 1.423959159090185e-16
-1.1812569010399445 1.4466224828292897e-16
-1.2005697615362714 1.4702739156184958e-16
-1.2207482419947133 1.4949854271235843e-16
-1.24185720778241 1.520836454508798e-16
-1.263968454393635 1.5479149218963922e-16
-1.2871616824893413 1.5763184344456935e-16
-1.3115256452181794 1.6061556834161107e-16
-1.3371595048657112 1.637548107583253e-16
-1.36417444536127 1.6706318679902953e-16
-1.3926955994971 1.7055602081107277e-16
-1.422864365867587 1.7425062912805689e-16
-1.4430372267479736 0.14599217127284114
-1.471325622411533 0.17945043409257616
-1.5013780001235872 0.21065756719702267
-1.5350039763128889 0.23446389934451925
-1.5740762072126504 0.24665284934474233
-1.618368573239523 0.2504492223267885
-1.6666445754706252 0.2522296254740237
-1.7172311841321393 0.2606489454442354
-1.767652199008825 0.2873693344398738
-1.813033840726414 0.34749531617991175
-1.8428983738919766 0.45742527364506375
-1.8427543465397507 0.6185766492836384
-1.798643947834544 0.815799168980943
-1.7036707118186014 1.024124838399004
-1.564493784795241 1.21625517089183
-1.3998517680722071 1.3734127220051155
-1.2318931482830722 1.491131683300478
-1.077943883923101 1.5768596116496805
-0.9477790226293807 1.6439857792508465
-0.8453649305712705 1.707526423346113
-0.7721367372661062 1.7832191605578847
-0.7302315044174849 1.8898209064063565
-0.7161713300263234 2.046793794304011
-0.7148660661560295 2.271302269959173
-0.698582528400653 2.5854098603372933
-0.6017444051282218 3.0074507101430727
-0.2873543639880558 3.497915741617084
0.38054230224877617 3.8809360074715578
1.3052861972072247 3.8871563963653384
2.1011742175 3.4592277496003794
2.528165211369743 2.868865026810318
2.6641109636823366 2.344742938014153
2.6578214645183933 1.937065583752799
2.6028802443780137 1.618396854796133
2.5427659324072667 1.3512697358595083
2.490519046038499 1.1087555703650498
2.4388624705693696 0.8846000566425715
2.381643545051024 0.679287252089118
2.3166182871717873 0.4946530774058054
2.244249014762591 0.3325497885436859
2.1666390942526155 0.19406600519151926
2.0890186538389512 0.0
2.007077306262774 0.0
1.9331820449317625 0.0
1.8661231055024428 0.0
1.804928831533492 0.0
1.7488088908567956 0.0
1.6971131661920515 0.0
1.6493014599488787 0.0
1.6049208106703468 0.0
1.5635882638470375 0.0
1.5249776149256735 0.0
1.4888090878121951 0.0
1.4548412118944856 0.0
1.422864365867587 0.0
1.3926955994970998 0.0
1.3641744453612699 0.0
1.337159504865711 0.0
1.3115256452181794 0.0
1.287161682489341 0.0
1.2639684543936347 0.0
1.24185720778241 0.0
1.220748241994713 0.0
1.2005697615362712 0.0
1.1812569010399443 0.0
1.1627508928138306 0.0
1.1449983530267014 0.0
1.1279506670980204 0.0
1.1115634584364618 0.0
1.0957961275201964 0.0
1.0806114505955333 0.0
1.065975229110481 0.0
1.0518559824904021 0.0
1.038224678076616 0.0
1.0250544930417904 0.0
1.0123206039121146 0.0
1.0 0.0
-1.0 -1.2246467991473532e-16
-1.0123206039121146 -1.2397351872918867e-16
-1.0250544930417906 -1.2553297038552419e-16
-1.038224678076616 -1.271458528802319e-16
-1.0518559824904024 -1.2881520621208657e-16
-1.0659752291104811 -1.3054431523005172e-16
-1.0806114505955333 -1.323367354093798e-16
-1.0957961275201966 -1.3419632200856738e-16
-1.111563458436462 -1.3612726314233752e-16
-1.1279506670980206 -1.3813411740577127e-16
-1.1449983530267016 -1.4022185680631413e-16
-1.1627508928138308 -1.423959159090185e-16
-1.1812569010399445 -1.4466224828292897e-16
-1.2005697615362714 -1.4702739156184958e-16
-1.2207482419947133 -1.4949854271235843e-16
-1.24185720778241 -1.520836454508798e-16
-1.263968454393635 -1.5479149218963922e-16
-1.2871616824893413 -1.5763184344456935e-16
-1.3115256452181794 -1.6061556834161107e-16
-1.3371595048657112 -1.637548107583253e-16
-1.36417444536127 -1.6706318679902953e-16
-1.3926955994971 -1.7055602081107277e-16
-1.422864365867587 -1.7425062912805689e-16
-1.4430372267479736 -0.14599217127284114
-1.471325622411533 -0.17945043409257616
-1.5013780001235872 -0.21065756719702267
-1.5350039763128889 -0.23446389934451925
-1.5740762072126504 -0.24665284934474233
-1.618368573239523 -0.2504492223267885
-1.6666445754706252 -0.2522296254740237
-1.7172311841321393 -0.2606489454442354
-1.767652199008825 -0.2873693344398738
-1.813033840726414 -0.34749531617991175
-1.8428983738919766 -0.45742527364506375
-1.8427543465397507 -0.6185766492836384
-1.798643947834544 -0.815799168980943
-1.7036707118186014 -1.024124838399004
-1.564493784795241 -1.21625517089183
-1.3998517680722071 -1.3734127220051155
-1.2318931482830722 -1.491131683300478
-1.077943883923101 -1.5768596116496805
-0.9477790226293807 -1.6439857792508465
-0.8453649305712705 -1.707526423346113
-0.7721367372661062 -1.7832191605578847
-0.7302315044174849 -1.8898209064063565
-0.7161713300263234 -2.046793794304011
-0.7148660661560295 -2.271302269959173
-0.698582528400653 -2.5854098603372933
-0.6017444051282218 -3.0074507101430727
-0.2873543639880558 -3.497915741617084
0.38054230224877617 -3.8809360074715578
1.3052861972072247 -3.8871563963653384
2.1011742175 -3.4592277496003794
2.528165211369743 -2.868865026810318
2.6641109636823366 -2.344742938014153
2.6578214645183933 -1.937065583752799
2.6028802443780137 -1.618396854796133
2.5427659324072667 -1.3512697358595083
2.490519046038499 -1.1087555703650498
2.4388624705693696 -0.8846000566425715
2.381643545051024 -0.679287252089118
2.3166182871717873 -0.4946530774058054
2.244249014762591 -0.3325497885436859
2.1666390942526155 -0.19406600519151926
2.0890186538389512 -0.0
2.007077306262774 -0.0
1.9331820449317625 -0.0
1.8661231055024428 -0.0
1.804928831533492 -0.0
1.7488088908567956 -0.0
1.6971131661920515 -0.0
1.6493014599488787 -0.0
1.6049208106703468 -0.0
1.5635882638470375 -0.0
1.5249776149256735 -0.0
1.4888090878121951 -0.0
1.4548412118944856 -0.0
1.422864365867587 -0.0
1.3926955994970998 -0.0
1.3641744453612699 -0.0
1.337159504865711 -0.0
1.3115256452181794 -0.0
1.287161682489341 -0.0
1.2639684543936347 -0.0
1.24185720778241 -0.0
1.220748241994713 -0.0
1.2005697615362712 -0.0
1.1812569010399443 -0.0
1.1627508928138306 -0.0
1.1449983530267014 -0.0
1.1279506670980204 -0.0
1.1115634584364618 -0.0
1.0957961275201964 -0.0
1.0806114505955333 -0.0
1.065975229110481 -0.0
1.0518559824904021 -0.0
1.038224678076616 -0.0
1.0250544930417904 -0.0
1.0123206039121146 -0.0
1.0 -0.0


==> tables/chameleon/envelope_-0.7.dat <==
-1.0 1.2246467991473532e-16
-1.014388745741802 1.2422679305637961e-16
-1.0292908510288257 1.2605177461041066e-16
-1.0447360292169199 1.2794326341344166e-16
-1.0607564021039417 1.2990519325116549e-16
-1.0773867534672001 1.3194182390773653e-16
-1.0946648157116161 1.340577762700458e-16
-1.112631594830563 1.3625807212394638e-16
-1.1313317398431624 1.385481793972735e-16
-1.1508139640395108 1.409340637475064e-16
-1.1711315267892566 1.4342224756630158e-16
-1.1923427864134686 1.4601987768676906e-16
-1.2145118367674292 1.4873480334238048e-16
-1.2377092428396 1.5157566625186103e-16
-1.2620128939782629 1.5455200510931677e-16
-1.2875089974939242 1.576743772654352e-16
-1.314293240591817 1.609545010231771e-16
-1.3424721551826397 1.6440542277888686e-16
-1.3721647285263994 1.6804171426927519e-16
-1.4035043134576972 1.7187970650654723e-16
-1.436640905902152 1.7593776869372245e-16
-1.471743875595617 1.8023664264128926e-16
-1.509005259848636 1.8479984613701522e-16
-1.5352967786770186 0.15532607621799271
-1.5710668378017578 0.19161538529444594
-1.6092022104316397 0.22578632612819438
-1.6518189054818797 0.25230677416260544
-1.7011447987238588 0.26656410269756586
-1.7570341287101645 0.2719082898750524
-1.81817795951196 0.2751626546669843
-1.8827437999140204 0.28577118242659416
-1.9479316356946583 0.316677578314236
-2.00807175109878 0.38487727718333115
-2.050762190926854 0.5090190916955319
-2.058620310844608 0.6910386381237771
-2.014682437240093 0.913786333331693
-1.910355642231646 1.1483690186213769
-1.753388510615354 1.3631040681298436
-1.566142908057468 1.5365631157978894
-1.3750622152195398 1.664429125594944
-1.2007110623948194 1.7564483715614638
-1.0545700363133972 1.8292218982791506
-0.9412521638700568 1.9012060741078112
-0.8625431783041888 1.9920092493027428
-0.8214232818095251 2.1258229500942782
-0.8147840752751516 2.3286257338863527
-0.826080359884737 2.624656960798262
-0.8232332471895601 3.0467343057006624
-0.7253246482323189 3.6250908356110862
-0.3542387845226104 4.312088403586749
0.4774251847065747 4.868989805475598
1.6513703243341635 4.917798665716188
2.652512972034353 4.366913701212979
3.1614721748779053 3.5875175067483815
3.2903066255745306 2.895871579445582
3.241147712466469 2.3622036955802685
3.137081589425122 1.9505480471221928
3.0329100427801245 1.6117407820204903
2.9436225829397795 1.3104729879814714
2.8588516338567844 1.0369343691003703
2.7702569529155805 0.7901267328761754
2.674712425436247 0.5711146889170159
2.572580257896083 0.38120146879757183
2.4662676170485676 0.22090375154931985
2.361924644730003 0.0
2.2541948359239874 0.0
2.1576692799745927 0.0
2.0706037927251124 0.0
1.991606015551973 0.0
1.9195499217474012 0.0
1.8535142808880019 0.0
1.7927375589464987 0.0
1.7365843248428807 0.0
1.6845198604271625 0.0
1.6360907158294473 0.0
1.5909096382711414 0.0
1.5486437619439555 0.0
1.509005259848636 0.0
1.4717438755956167 0.0
1.4366409059021519 0.0
1.4035043134576968 0.0
1.3721647285263991 0.0
1.3424721551826395 0.0
1.3142932405918166 0.0
1.2875089974939242 0.0
1.2620128939782624 0.0
1.2377092428396 0.0
1.214511836767429 0.0
1.1923427864134684 0.0
1.1711315267892564 0.0
1.1508139640395105 0.0
1.1313317398431624 0.0
1.1126315948305627 0.0
1.094664815711616 0.0
1.0773867534672 0.0
1.0607564021039417 0.0
1.0447360292169199 0.0
1.0292908510288257 0.0
1.0143887457418017 0.0
1.0 0.0
-1.0 -1.2246467991473532e-16
-1.014388745741802 -1.2422679305637961e-16
-1.0292908510288257 -1.2605177461041066e-16
-1.0447360292169199 -1.2794326341344166e-16
-1.0607564021039417 -1.2990519325116549e-16
-1.0773867534672001 -1.3194182390773653e-16
-1.0946648157116161 -1.340577762700458e-16
-1.112631594830563 -1.3625807212394638e-16
-1.1313317398431624 -1.385481793972735e-16
-1.1508139640395108 -1.409340637475064e-16
-1.1711315267892566 -1.4342224756630158e-16
-1.1923427864134686 -1.4601987768676906e-16
-1.2145118367674292 -1.4873480334238048e-16
-1.2377092428396 -1.5157566625186103e-16
-1.2620128939782629 -1.5455200510931677e-16
-1.2875089974939242 -1.576743772654352e-16
-1.314293240591817 -1.609545010231771e-16
-1.3424721551826397 -1.6440542277888686e-16
-1.3721647285263994 -1.6804171426927519e-16
-1.4035043134576972 -1.7187970650654723e-16
-1.436640905902152 -1.7593776869372245e-16
-1.471743875595617 -1.8023664264128926e-16
-1.509005259848636 -1.8479984613701522e-16
-1.5352967786770186 -0.15532607621799271
-1.5710668378017578 -0.19161538529444594
-1.6092022104316397 -0.22578632612819438
-1.6518189054818797 -0.25230677416260544
-1.7011447987238588 -0.26656410269756586
-1.7570341287101645 -0.2719082898750524
-1.81817795951196 -0.2751626546669843
-1.8827437999140204 -0.28577118242659416
-1.9479316356946583 -0.316677578314236
-2.00807175109878 -0.38487727718333115
-2.050762190926854 -0.5090190916955319
-2.058620310844608 -0.6910386381237771
-2.014682437240093 -0.913786333331693
-1.910355642231646 -1.1483690186213769
-1.753388510615354 -1.3631040681298436
-1.566142908057468 -1.5365631157978894
-1.3750622152195398 -1.664429125594944
-1.2007110623948194 -1.7564483715614638
-1.0545700363133972 -1.8292218982791506
-0.9412521638700568 -1.9012060741078112
-0.8625431783041888 -1.9920092493027428
-0.8214232818095251 -2.1258229500942782
-0.8147840752751516 -2.3286257338863527
-0.826080359884737 -2.624656960798262
-0.8232332471895601 -3.0467343057006624
-0.7253246482323189 -3.6250908356110862
-0.3542387845226104 -4.312088403586749
0.4774251847065747 -4.868989805475598
1.6513703243341635 -4.917798665716188
2.652512972034353 -4.366913701212979
3.1614721748779053 -3.5875175067483815
3.2903066255745306 -2.895871579445582
3.241147712466469 -2.3622036955802685
3.137081589425122 -1.9505480471221928
3.0329100427801245 -1.6117407820204903
2.9436225829397795 -1.3104729879814714
2.8588516338567844 -1.0369343691003703
2.7702569529155805 -0.7901267328761754
2.674712425436247 -0.5711146889170159
2.572580257896083 -0.38120146879757183
2.4662676170485676 -0.22090375154931985
2.361924644730003 -0.0
2.2541948359239874 -0.0
2.1576692799745927 -0.0
2.0706037927251124 -0.0
1.991606015551973 -0.0
1.9195499217474012 -0.0
1.8535142808880019 -0.0
1.7927375589464987 -0.0
1.7365843248428807 -0.0
1.6845198604271625 -0.0
1.6360907158294473 -0.0
1.5909096382711414 -0.0
1.5486437619439555 -0.0
1.509005259848636 -0.0
1.4717438755956167 -0.0
1.4366409059021519 -0.0
1.4035043134576968 -0.0
1.3721647285263991 -0.0
1.3424721551826395 -0.0
1.3142932405918166 -0.0
1.2875089974939242 -0.0
1.2620128939782624 -0.0
1.2377092428396 -0.0
1.214511836767429 -0.0
1.1923427864134684 -0.0
1.1711315267892564 -0.0
1.1508139640395105 -0.0
1.1313317398431624 -0.0
1.1126315948305627 -0.0
1.094664815711616 -0.0
1.0773867534672 -0.0
1.0607564021039417 -0.0
1.0447360292169199 -0.0
1.0292908510288257 -0.0
1.0143887457418017 -0.0
1.0 -0.0


==> tables/chameleon/envelope_-0.8.dat <==
-1.0 1.2246467991473532e-16
-1.0164611127256657 1.2448058481572436e-16
-1.0335447170889596 1.265727229558651e-16
-1.0512882170803026 1.2874567500287203e-16
-1.0697321338045118 1.3100440336087637e-16
-1.0889204409704798 1.3335429325606224e-16
-1.1089009450127139 1.3580119928812952e-16
-1.1297257169695425 1.3835149832011988e-16
-1.1514515845788016 1.4101214974275771e-16
-1.1741406946774227 1.4379076434853554e-16
-1.197861157978234 1.466956832940986e-16
-1.2226877907371867 1.4973606892828445e-16
-1.248702970835229 1.529220096319154e-16
-1.2759976295340785 1.5626464127285195e-16
-1.3046724048235716 1.5977628845030667e-16
-1.3348389881216178 1.634706294180231e-16
-1.366621703461746 1.6736288947897307e-16
-1.4001593676679742 1.7147006879107667e-16
-1.4356074919897637 1.7581121198972236e-16
-1.4731409010865821 1.8040772892087304e-16
-1.5129568652525007 1.8528377822794885e-16
-1.5552788679273177 1.9046672873887089e-16
-1.6003611650379599 1.9598771782434667e-16
-1.633454879004105 0.16525673769307017
-1.6775695136708764 0.20460499896365494
-1.7247700138438924 0.24200158458484217
-1.7775235364935547 0.2715075048496076
-1.8384711063956043 0.2880827082911341
-1.90758086909253 0.29520601987058914
-1.9834889460589369 0.3001807832093049
-2.0642090877857724 0.3133147865467411
-2.1465974242374832 0.3489749134243536
-2.2240909501972164 0.4262806190324644
-2.2820713411631823 0.5664322691351587
-2.2997734842844033 0.771989049268167
-2.256669713764307 1.023542919303079
-2.1421150545639365 1.2876861818828695
-1.9650901135157273 1.5276832896748924
-1.7521880990560585 1.719094465197275
-1.5348702104234688 1.8578669779163308
-1.3374602118528698 1.956490520252043
-1.1733937288512055 2.0353294994247175
-1.04801560125207 2.116854232417208
-0.9635349524661836 2.2252457449292136
-0.9240031466965754 2.3912970799656397
-0.9269752383100603 2.6492643389910286
-0.9545966626402314 3.032984316081627
-0.9701258644842369 3.590374614074648
-0.8742845647584123 4.369575708127339
-0.4366911805984347 5.31576738087787
0.5989736374777503 6.108593823805544
2.089215341375883 6.221705856531452
3.3485205597000993 5.512772403044193
3.953422928049887 4.486192881487928
4.0636887268898825 3.576542259145522
3.952499682265218 2.880649135587129
3.7809195870483583 2.3508681896267434
3.617534437740468 1.9224202833016797
3.47915986612339 1.5488891313201378
3.351165866477725 1.2155017148682346
3.222280513439597 0.9190519210916605
3.0881594082195667 0.6593954486392362
2.9489460125781903 0.4369708381105666
2.8073323217684187 0.2514529394285493
2.670482629310704 0.0
2.531738235717512 0.0
2.4082246852806914 0.0
2.2974904784179615 0.0
2.1975905375797105 0.0
2.106960869964024 0.0
2.0243288767621235 0.0
1.9486479781307342 0.0
1.8790491700524399 0.0
1.8148045913263162 0.0
1.7552997527467173 0.0
1.7000121089153941 0.0
1.648494338626054 0.0
1.6003611650379599 0.0
1.5552788679273173 0.0
1.5129568652525005 0.0
1.4731409010865817 0.0
1.4356074919897635 0.0
1.4001593676679738 0.0
1.3666217034617458 0.0
1.3348389881216178 0.0
1.3046724048235712 0.0
1.2759976295340782 0.0
1.2487029708352286 0.0
1.2226877907371865 0.0
1.1978611579782334 0.0
1.1741406946774224 0.0
1.1514515845788014 0.0
1.129725716969542 0.0
1.1089009450127136 0.0
1.0889204409704796 0.0
1.0697321338045118 0.0
1.0512882170803026 0.0
1.0335447170889593 0.0
1.0164611127256655 0.0
1.0 0.0
-1.0 -1.2246467991473532e-16
-1.0164611127256657 -1.2448058481572436e-16
-1.0335447170889596 -1.265727229558651e-16
-1.0512882170803026 -1.2874567500287203e-16
-1.0697321338045118 -1.3100440336087637e-16
-1.0889204409704798 -1.3335429325606224e-16
-1.1089009450127139 -1.3580119928812952e-16
-1.1297257169695425 -1.3835149832011988e-16
-1.1514515845788016 -1.4101214974275771e-16
-1.1741406946774227 -1.4379076434853554e-16
-1.197861157978234 -1.466956832940986e-16
-1.2226877907371867 -1.4973606892828445e-16
-1.248702970835229 -1.529220096319154e-16
-1.2759976295340785 -1.5626464127285195e-16
-1.3046724048235716 -1.5977628845030667e-16
-1.3348389881216178 -1.634706294180231e-16
-1.366621703461746 -1.6736288947897307e-16
-1.4001593676679742 -1.7147006879107667e-16
-1.4356074919897637 -1.7581121198972236e-16
-1.4731409010865821 -1.8040772892087304e-16
-1.5129568652525007 -1.8528377822794885e-16
-1.5552788679273177 -1.9046672873887089e-16
-1.6003611650379599 -1.9598771782434667e-16
-1.633454879004105 -0.16525673769307017
-1.6775695136708764 -0.20460499896365494
-1.7247700138438924 -0.24200158458484217
-1.7775235364935547 -0.2715075048496076
-1.8384711063956043 -0.2880827082911341
-1.90758086909253 -0.29520601987058914
-1.9834889460589369 -0.3001807832093049
-2.0642090877857724 -0.3133147865467411
-2.1465974242374832 -0.3489749134243536
-2.2240909501972164 -0.4262806190324644
-2.2820713411631823 -0.5664322691351587
-2.2997734842844033 -0.771989049268167
-2.256669713764307 -1.023542919303079
-2.1421150545639365 -1.2876861818828695
-1.9650901135157273 -1.5276832896748924
-1.7521880990560585 -1.719094465197275
-1.5348702104234688 -1.8578669779163308
-1.3374602118528698 -1.956490520252043
-1.1733937288512055 -2.0353294994247175
-1.04801560125207 -2.116854232417208
-0.9635349524661836 -2.2252457449292136
-0.9240031466965754 -2.3912970799656397
-0.9269752383100603 -2.6492643389910286
-0.9545966626402314 -3.032984316081627
-0.9701258644842369 -3.590374614074648
-0.8742845647584123 -4.369575708127339
-0.4366911805984347 -5.31576738087787
0.5989736374777503 -6.108593823805544
2.089215341375883 -6.221705856531452
3.3485205597000993 -5.512772403044193
3.953422928049887 -4.486192881487928
4.0636887268898825 -3.576542259145522
3.952499682265218 -2.880649135587129
3.7809195870483583 -2.3508681896267434
3.617534437740468 -1.9224202833016797
3.47915986612339 -1.5488891313201378
3.351165866477725 -1.2155017148682346
3.222280513439597 -0.9190519210916605
3.0881594082195667 -0.6593954486392362
2.9489460125781903 -0.4369708381105666
2.8073323217684187 -0.2514529394285493
2.670482629310704 -0.0
2.531738235717512 -0.0
2.4082246852806914 -0.0
2.2974904784179615 -0.0
2.1975905375797105 -0.0
2.106960869964024 -0.0
2.0243288767621235 -0.0
1.9486479781307342 -0.0
1.8790491700524399 -0.0
1.8148045913263162 -0.0
1.7552997527467173 -0.0
1.7000121089153941 -0.0
1.648494338626054 -0.0
1.6003611650379599 -0.0
1.5552788679273173 -0.0
1.5129568652525005 -0.0
1.4731409010865817 -0.0
1.4356074919897635 -0.0
1.4001593676679738 -0.0
1.3666217034617458 -0.0
1.3348389881216178 -0.0
1.3046724048235712 -0.0
1.2759976295340782 -0.0
1.2487029708352286 -0.0
1.2226877907371865 -0.0
1.1978611579782334 -0.0
1.1741406946774224 -0.0
1.1514515845788014 -0.0
1.129725716969542 -0.0
1.1089009450127136 -0.0
1.0889204409704796 -0.0
1.0697321338045118 -0.0
1.0512882170803026 -0.0
1.0335447170889593 -0.0
1.0164611127256655 -0.0
1.0 -0.0


==> tables/chameleon/envelope_-0.9.dat <==
-1.0 1.2246467991473532e-16
-1.0185377134955744 1.247348950643219e-16
-1.037816163579775 1.2709582428313571e-16
-1.0578814977791926 1.295531190132496e-16
-1.0787838148553766 1.321129145834608e-16
-1.1005775994065468 1.3478188343265055e-16
-1.1233222153492852 1.375672955438616e-16
-1.14708246782863 1.4047708725843785e-16
-1.1719292449205354 1.4351993986191083e-16
-1.197940252704693 1.4670536960445737e-16
-1.2252008599979891 1.5004383115091219e-16
-1.2538050723773773 1.5354683686416707e-16
-1.2838566592507523 1.572270948315448e-16
-1.3154704628699203 1.6109866917265352e-16
-1.3487739246009953 1.6517716695360224e-16
-1.3839088718430124 1.6947995702141697e-16
-1.4210336192033468 1.7402642732381575e-16
-1.4603254505503451 1.7883828887298965e-16
-1.5019835652461808 1.8393993655506651e-16
-1.546232593405989 1.8935887962519553e-16
-1.593326813061369 1.9512625816112587e-16
-1.6435552388776544 2.012774662513383e-16
-1.6972478007257301 2.0785290865186502e-16
-1.7378886471979116 0.175822308899558
-1.7912920096611769 0.2184751789976995
-1.8486375306787055 0.25938137151991786
-1.9127943821824807 0.29216942523370926
-1.9868831927693753 0.31133842095202896
-2.0710268017383906 0.32049995315656005
-2.1638302117544246 0.3274735909100947
-2.2631646208538605 0.34351313745235945
-2.3655247531825037 0.3845661914172229
-2.463348509356043 0.47213794353503347
-2.5394702658354587 0.6303211819597475
-2.5691760890320166 0.8624222428547048
-2.5277225347719594 1.1464825741437181
-2.4019909201980125 1.4439049435543665
-2.202352262980227 1.712133569342111
-1.9603339635727723 1.9233090719721704
-1.7132508891383187 2.073785933299006
-1.4897837409124561 2.1793154970067175
-1.3056058824889303 2.2646602772061772
-1.1668888982436028 2.3569627208378776
-1.0763514546011475 2.4857909806687926
-1.039393250729837 2.689923788995972
-1.0546144905321257 3.014053068174205
-1.1031067104064973 3.504836631602843
-1.1432290862331718 4.2310187157679175
-1.053836378010389 5.266955432259664
-0.5383351443841765 6.553062043927713
0.7514673081476148 7.663790641391649
2.643150768983483 7.871331544143322
4.227157437852127 6.9592993237590575
4.943757839220631 5.609986998545549
5.018853240210835 4.417203657181072
4.819975861704349 3.512880560590462
4.556895482704224 2.833347916321646
4.314851157353291 2.292986432357164
4.112128179814063 1.8306806497529815
3.9282600508704784 1.424819605631771
3.748060878022445 1.0690138664054567
3.565515469955458 0.761322316031898
3.3803736767430665 0.5008992068192872
3.1955634945558544 0.2862268309333851
3.019350125907775 0.0
2.8434536323328525 0.0
2.6878753795222856 0.0
2.5492383028402714 0.0
2.424879284932976 0.0
2.3126692654694785 0.0
2.2108852591789745 0.0
2.118117581529579 0.0
2.033201459303865 0.0
1.955165849967423 0.0
1.8831946127331185 0.0
1.8165966821343822 0.0
1.754782895370935 0.0
1.6972478007257301 0.0
1.643555238877654 0.0
1.5933268130613685 0.0
1.5462325934059884 0.0
1.5019835652461806 0.0
1.4603254505503447 0.0
1.4210336192033464 0.0
1.3839088718430124 0.0
1.348773924600995 0.0
1.31547046286992 0.0
1.283856659250752 0.0
1.253805072377377 0.0
1.2252008599979887 0.0
1.1979402527046927 0.0
1.1719292449205354 0.0
1.1470824678286298 0.0
1.1233222153492852 0.0
1.1005775994065465 0.0
1.0787838148553766 0.0
1.0578814977791926 0.0
1.0378161635797747 0.0
1.0185377134955744 0.0
1.0 0.0
-1.0 -1.2246467991473532e-16
-1.0185377134955744 -1.247348950643219e-16
-1.037816163579775 -1.2709582428313571e-16
-1.0578814977791926 -1.295531190132496e-16
-1.0787838148553766 -1.321129145834608e-16
-1.1005775994065468 -1.3478188343265055e-16
-1.1233222153492852 -1.375672955438616e-16
-1.14708246782863 -1.4047708725843785e-16
-1.1719292449205354 -1.4351993986191083e-16
-1.197940252704693 -1.4670536960445737e-16
-1.2252008599979891 -1.5004383115091219e-16
-1.2538050723773773 -1.5354683686416707e-16
-1.2838566592507523 -1.572270948315448e-16
-1.3154704628699203 -1.6109866917265352e-16
-1.3487739246009953 -1.6517716695360224e-16
-1.3839088718430124 -1.6947995702141697e-16
-1.4210336192033468 -1.7402642732381575e-16
-1.4603254505503451 -1.7883828887298965e-16
-1.5019835652461808 -1.8393993655506651e-16
-1.546232593405989 -1.8935887962519553e-16
-1.593326813061369 -1.9512625816112587e-16
-1.6435552388776544 -2.012774662513383e-16
-1.6972478007257301 -2.0785290865186502e-16
-1.7378886471979116 -0.175822308899558
-1.7912920096611769 -0.2184751789976995
-1.8486375306787055 -0.25938137151991786
-1.9127943821824807 -0.29216942523370926
-1.9868831927693753 -0.31133842095202896
-2.0710268017383906 -0.32049995315656005
-2.1638302117544246 -0.3274735909100947
-2.2631646208538605 -0.34351313745235945
-2.3655247531825037 -0.3845661914172229
-2.463348509356043 -0.47213794353503347
-2.5394702658354587 -0.6303211819597475
-2.5691760890320166 -0.8624222428547048
-2.5277225347719594 -1.1464825741437181
-2.4019909201980125 -1.4439049435543665
-2.202352262980227 -1.712133569342111
-1.9603339635727723 -1.9233090719721704
-1.7132508891383187 -2.073785933299006
-1.4897837409124561 -2.1793154970067175
-1.3056058824889303 -2.2646602772061772
-1.1668888982436028 -2.3569627208378776
-1.0763514546011475 -2.4857909806687926
-1.039393250729837 -2.689923788995972
-1.0546144905321257 -3.014053068174205
-1.1031067104064973 -3.504836631602843
-1.1432290862331718 -4.2310187157679175
-1.053836378010389 -5.266955432259664
-0.5383351443841765 -6.553062043927713
0.7514673081476148 -7.663790641391649
2.643150768983483 -7.871331544143322
4.227157437852127 -6.9592993237590575
4.943757839220631 -5.609986998545549
5.018853240210835 -4.417203657181072
4.819975861704349 -3.512880560590462
4.556895482704224 -2.833347916321646
4.314851157353291 -2.292986432357164
4.112128179814063 -1.8306806497529815
3.9282600508704784 -1.424819605631771
3.748060878022445 -1.0690138664054567
3.565515469955458 -0.761322316031898
3.3803736767430665 -0.5008992068192872
3.1955634945558544 -0.2862268309333851
3.019350125907775 -0.0
2.8434536323328525 -0.0
2.6878753795222856 -0.0
2.5492383028402714 -0.0
2.424879284932976 -0.0
2.3126692654694785 -0.0
2.2108852591789745 -0.0
2.118117581529579 -0.0
2.033201459303865 -0.0
1.955165849967423 -0.0
1.8831946127331185 -0.0
1.8165966821343822 -0.0
1.754782895370935 -0.0
1.6972478007257301 -0.0
1.643555238877654 -0.0
1.5933268130613685 -0.0
1.5462325934059884 -0.0
1.5019835652461806 -0.0
1.4603254505503447 -0.0
1.4210336192033464 -0.0
1.3839088718430124 -0.0
1.348773924600995 -0.0
1.31547046286992 -0.0
1.283856659250752 -0.0
1.253805072377377 -0.0
1.2252008599979887 -0.0
1.1979402527046927 -0.0
1.1719292449205354 -0.0
1.1470824678286298 -0.0
1.1233222153492852 -0.0
1.1005775994065465 -0.0
1.0787838148553766 -0.0
1.0578814977791926 -0.0
1.0378161635797747 -0.0
1.0185377134955744 -0.0
1.0 -0.0


==> tables/chameleon/envelope_-1.0.dat <==
-1.0 1.2246467991473532e-16
-1.0206185567010309 1.2498972486143087e-16
-1.0421052631578949 1.2762108749009261e-16
-1.064516129032258 1.3036562700600856e-16
-1.0879120879120878 1.3323080562152522e-16
-1.1123595505617978 1.362247563096494e-16
-1.1379310344827587 1.393563599029747e-16
-1.1647058823529413 1.4263533307716233e-16
-1.1927710843373496 1.4607232905492528e-16
-1.2222222222222223 1.4967905322912096e-16
-1.2531645569620253 1.5346839634884553e-16
-1.2857142857142856 1.5745458846180255e-16
-1.32 1.6165337748745064e-16
-1.356164383561644 1.6608223714464106e-16
-1.3943661971830987 1.7076061002195491e-16
-1.434782608695652 1.7571019292114196e-16
-1.4776119402985077 1.8095527330684775e-16
-1.523076923076923 1.8652312787013534e-16
-1.5714285714285714 1.9244449700886978e-16
-1.6229508196721312 1.9875415264850486e-16
-1.6779661016949154 2.0549158155184404e-16
-1.736842105263158 2.1270181248348767e-16
-1.7999999999999998 2.2043642384652356e-16
-1.8489993135903433 0.18706338233656117
-1.912723757631125 0.23328561902124212
-1.9814008200534343 0.27800931967851117
-2.058359438506442 0.31440373292325735
-2.147275966413777 0.3364714700715202
-2.2484771592195583 0.3479611290392627
-2.360568328149419 0.3572478944089446
-2.481296168780437 0.3766221087199147
-2.6067800579360423 0.4237873551710362
-2.7283443053480183 0.5229283898279079
-2.8259016774538592 0.7014162399923771
-2.8701373511607855 0.9634490614544637
-2.831332017185616 1.2841887409178547
-2.693394254627554 1.6190757619004887
-2.468261102579358 1.9188541100636056
-2.193205884007084 2.1517827328389183
-1.912362745201377 2.314798717167633
-1.6594554178268655 2.4275180412741255
-1.4527150422548871 2.51983090335259
-1.2992456402532775 2.624306001965945
-1.2023771954060651 2.7768424290463622
-1.1691933447684455 3.0258431924779563
-1.1998289465293308 3.429071144040755
-1.2747210022485156 4.050096714675712
-1.3472197695753423 4.985975363964126
-1.2702627455454798 6.348630022318212
-0.6636376930763483 8.07834863241783
0.9427845899738766 9.614927541293323
3.3439568670681328 9.958339675088187
5.336344718752131 8.785388464600652
6.182172263798598 7.015292243389196
6.1985278744646735 5.455461374493981
5.877841663505965 4.283871187408311
5.492128558201092 3.4148492247873876
5.146582798460354 2.734982992347541
4.860253284670769 2.163738884605359
4.604733887279674 1.6701835001629333
4.359632963911947 1.2434451420434698
4.116659435602493 0.8790046550735087
3.874918749165964 0.5741802278547153
3.637483873410979 0.3258096681325451
3.4137931034482745 0.0
3.193548387096774 0.0
2.9999999999999987 0.0
2.8285714285714283 0.0
2.6756756756756745 0.0
2.538461538461538 0.0
2.414634146341462 0.0
2.302325581395348 0.0
2.1999999999999997 0.0
2.1063829787234036 0.0
2.020408163265306 0.0
1.9411764705882344 0.0
1.8679245283018864 0.0
1.7999999999999998 0.0
1.7368421052631575 0.0
1.677966101694915 0.0
1.6229508196721305 0.0
1.5714285714285712 0.0
1.5230769230769226 0.0
1.4776119402985073 0.0
1.434782608695652 0.0
1.3943661971830983 0.0
1.3561643835616437 0.0
1.3199999999999996 0.0
1.2857142857142854 0.0
1.253164556962025 0.0
1.222222222222222 0.0
1.1927710843373494 0.0
1.1647058823529408 0.0
1.1379310344827585 0.0
1.1123595505617974 0.0
1.0879120879120878 0.0
1.064516129032258 0.0
1.0421052631578944 0.0
1.0206185567010309 0.0
1.0 0.0
-1.0 -1.2246467991473532e-16
-1.0206185567010309 -1.2498972486143087e-16
-1.0421052631578949 -1.2762108749009261e-16
-1.064516129032258 -1.3036562700600856e-16
-1.0879120879120878 -1.3323080562152522e-16
-1.1123595505617978 -1.362247563096494e-16
-1.1379310344827587 -1.393563599029747e-16
-1.1647058823529413 -1.4263533307716233e-16
-1.1927710843373496 -1.4607232905492528e-16
-1.2222222222222223 -1.4967905322912096e-16
-1.2531645569620253 -1.5346839634884553e-16
-1.2857142857142856 -1.5745458846180255e-16
-1.32 -1.6165337748745064e-16
-1.356164383561644 -1.6608223714464106e-16
-1.3943661971830987 -1.7076061002195491e-16
-1.434782608695652 -1.7571019292114196e-16
-1.4776119402985077 -1.8095527330684775e-16
-1.523076923076923 -1.8652312787013534e-16
-1.5714285714285714 -1.9244449700886978e-16
-1.6229508196721312 -1.9875415264850486e-16
-1.6779661016949154 -2.0549158155184404e-16
-1.736842105263158 -2.1270181248348767e-16
-1.7999999999999998 -2.2043642384652356e-16
-1.8489993135903433 -0.18706338233656117
-1.912723757631125 -0.23328561902124212
-1.9814008200534343 -0.27800931967851117
-2.058359438506442 -0.31440373292325735
-2.147275966413777 -0.3364714700715202
-2.2484771592195583 -0.3479611290392627
-2.360568328149419 -0.3572478944089446
-2.481296168780437 -0.3766221087199147
-2.6067800579360423 -0.4237873551710362
-2.7283443053480183 -0.5229283898279079
-2.8259016774538592 -0.7014162399923771
-2.8701373511607855 -0.9634490614544637
-2.831332017185616 -1.2841887409178547
-2.693394254627554 -1.6190757619004887
-2.468261102579358 -1.9188541100636056
-2.193205884007084 -2.1517827328389183
-1.912362745201377 -2.314798717167633
-1.6594554178268655 -2.4275180412741255
-1.4527150422548871 -2.51983090335259
-1.2992456402532775 -2.624306001965945
-1.2023771954060651 -2.7768424290463622
-1.1691933447684455 -3.0258431924779563
-1.1998289465293308 -3.429071144040755
-1.2747210022485156 -4.050096714675712
-1.3472197695753423 -4.985975363964126
-1.2702627455454798 -6.348630022318212
-0.6636376930763483 -8.07834863241783
0.9427845899738766 -9.614927541293323
3.3439568670681328 -9.958339675088187
5.336344718752131 -8.785388464600652
6.182172263798598 -7.015292243389196
6.1985278744646735 -5.455461374493981
5.877841663505965 -4.283871187408311
5.492128558201092 -3.4148492247873876
5.146582798460354 -2.734982992347541
4.860253284670769 -2.163738884605359
4.604733887279674 -1.6701835001629333
4.359632963911947 -1.2434451420434698
4.116659435602493 -0.8790046550735087
3.874918749165964 -0.5741802278547153
3.637483873410979 -0.3258096681325451
3.4137931034482745 -0.0
3.193548387096774 -0.0
2.9999999999999987 -0.0
2.8285714285714283 -0.0
2.6756756756756745 -0.0
2.538461538461538 -0.0
2.414634146341462 -0.0
2.302325581395348 -0.0
2.1999999999999997 -0.0
2.1063829787234036 -0.0
2.020408163265306 -0.0
1.9411764705882344 -0.0
1.8679245283018864 -0.0
1.7999999999999998 -0.0
1.7368421052631575 -0.0
1.677966101694915 -0.0
1.6229508196721305 -0.0
1.5714285714285712 -0.0
1.5230769230769226 -0.0
1.4776119402985073 -0.0
1.434782608695652 -0.0
1.3943661971830983 -0.0
1.3561643835616437 -0.0
1.3199999999999996 -0.0
1.2857142857142854 -0.0
1.253164556962025 -0.0
1.222222222222222 -0.0
1.1927710843373494 -0.0
1.1647058823529408 -0.0
1.1379310344827585 -0.0
1.1123595505617974 -0.0
1.0879120879120878 -0.0
1.064516129032258 -0.0
1.0421052631578944 -0.0
1.0206185567010309 -0.0
1.0 -0.0

==> tables/chameleon/envelope_0.0.dat <==
-1 1.22464679914735e-16
-0.999999998639539 -5.21624632261506e-05
-0.99999999484534 -0.000101534824606921
-0.999999989786498 -0.000142923068017261
-0.999999985432203 -0.000170691514786918
-0.999999984030499 -0.000178714858970285
-0.999999987148138 -0.000160323812627847
-0.999999994141689 -0.000108243345829841
-0.999999999894551 -1.45223181169946e-05
-0.999999994412591 0.000105711015003755
-0.999999995469181 9.51926376047314e-05
-0.999999996040288 8.89911487330774e-05
-0.999993582939706 0.00358246834041489
-0.999935840050847 0.0113276556183505
-0.999741300370888 0.0227449408160543
-0.999308423230736 0.0371843415983239
-0.998545538367681 0.0539148199106512
-0.997396261690011 0.0721158593292135
-0.995862591498744 0.0908718815333208
-0.994023268984097 0.109168405311101
-0.992044603673874 0.125886871124618
-0.990180745286435 0.139793031528759
-0.988759895745431 0.149512101735892
-0.98810003752064 0.153812599782042
-0.988128097318292 0.153632233890323
-0.988523512229173 0.151067090294673
-0.988905214586524 0.148547893164395
-0.98884929383066 0.1489196900702
-0.987834330345626 0.155509921839763
-0.985068940520703 0.172160339281203
-0.979145955005104 0.203158063578937
-0.967815675514211 0.251660124431686
-0.948773607918904 0.3159567073454
-0.919951324428364 0.39203260155566
-0.880256750175056 0.47449768573856
-0.830289366221293 0.557332547353771
-0.772442819105914 0.63508431819067
-0.710272330066398 0.703926997026005
-0.647500273901502 0.762065217220599
-0.587203146821027 0.809439598959356
-0.531461934638817 0.847082175488285
-0.481417303433663 0.876491517331834
-0.437529611586791 0.899204002985258
-0.399884858084831 0.916565382432958
-0.368482105327929 0.929634841243107
-0.342410336687521 0.939550510259847
-0.31846672896149 0.947934039131716
-0.29261220670176 0.956231194057758
-0.259132570074099 0.965841762985424
-0.209054862135716 0.97790391379594
-0.129031413732255 0.991640506569924
-0.00597268992810286 0.999982163328438
0.160860581008377 0.986977139288265
0.349225723701926 0.937038629889326
0.520406521206919 0.853918645238123
0.649090172136368 0.76071147515729
0.735508124708931 0.677515902755908
0.791716511624996 0.610888668433413
0.829377431950518 0.558688710617249
0.856542617034469 0.516076297851145
0.878218264351108 0.478260054949321
0.897265818294327 0.441490714874744
0.914392258440708 0.40482934392618
0.929623672681537 0.368510280982891
0.942999359260262 0.332794543877654
0.954582392482108 0.297947069062838
0.964461337904181 0.26422401043069
0.972748376457929 0.231863313394903
0.979575183500081 0.201078243156195
0.985087591902267 0.172053585490663
0.989439834062857 0.144944178115801
0.992788949426537 0.119875359839095
0.995289751534942 0.0969448837717279
0.997090578174826 0.0762258415171081
0.998329908390451 0.0577701827339565
0.999133825761612 0.0416124767223131
0.999614238160499 0.0277736361826492
0.999867725952945 0.0162643966284184
0.999974876904818 0.00708841020223659
0.999999975433775 0.000221658408782798
0.999989441374973 -0.00459533878728798
0.999970157206569 -0.00772558711491156
0.999954994189197 -0.00948733872499168
0.999948395792537 -0.0101590231780199
0.999950146605356 -0.00998520425064246
0.99995784842325 -0.00918157811845825
0.999968484547515 -0.00793913797247728
0.999979342521446 -0.00642763800908063
0.999988487226195 -0.00479848049563773
0.999994921077569 -0.00318713336176664
0.999998529098707 -0.00171516775333289
0.999999878974002 -0.000491987785013413
0.999999925124076 0.000386977832909044
0.999999584868061 0.000911188074223997
0.999999343115704 0.00114619726080984
0.999999333136314 0.00115487095711723
0.99999950550342 0.000994481229181817
0.999999742729303 0.000717315361116867
0.999999931102723 0.000371206881503263
1 1.09773854346528e-18
-1 -1.22464679914735e-16
-0.999999998639539 5.21624632261506e-05
-0.99999999484534 0.000101534824606921
-0.999999989786498 0.000142923068017261
-0.999999985432203 0.000170691514786918
-0.999999984030499 0.000178714858970285
-0.999999987148138 0.000160323812627847
-0.999999994141689 0.000108243345829841
-0.999999999894551 1.45223181169946e-05
-0.999999994412591 -0.000105711015003755
-0.999999995469181 -9.51926376047314e-05
-0.999999996040288 -8.89911487330774e-05
-0.999993582939706 -0.00358246834041489
-0.999935840050847 -0.0113276556183505
-0.999741300370888 -0.0227449408160543
-0.999308423230736 -0.0371843415983239
-0.998545538367681 -0.0539148199106512
-0.997396261690011 -0.0721158593292135
-0.995862591498744 -0.0908718815333208
-0.994023268984097 -0.109168405311101
-0.992044603673874 -0.125886871124618
-0.990180745286435 -0.139793031528759
-0.988759895745431 -0.149512101735892
-0.98810003752064 -0.153812599782042
-0.988128097318292 -0.153632233890323
-0.988523512229173 -0.151067090294673
-0.988905214586524 -0.148547893164395
-0.98884929383066 -0.1489196900702
-0.987834330345626 -0.155509921839763
-0.985068940520703 -0.172160339281203
-0.979145955005104 -0.203158063578937
-0.967815675514211 -0.251660124431686
-0.948773607918904 -0.3159567073454
-0.919951324428364 -0.39203260155566
-0.880256750175056 -0.47449768573856
-0.830289366221293 -0.557332547353771
-0.772442819105914 -0.63508431819067
-0.710272330066398 -0.703926997026005
-0.647500273901502 -0.762065217220599
-0.587203146821027 -0.809439598959356
-0.531461934638817 -0.847082175488285
-0.481417303433663 -0.876491517331834
-0.437529611586791 -0.899204002985258
-0.399884858084831 -0.916565382432958
-0.368482105327929 -0.929634841243107
-0.342410336687521 -0.939550510259847
-0.31846672896149 -0.947934039131716
-0.29261220670176 -0.956231194057758
-0.259132570074099 -0.965841762985424
-0.209054862135716 -0.97790391379594
-0.129031413732255 -0.991640506569924
-0.00597268992810286 -0.999982163328438
0.160860581008377 -0.986977139288265
0.349225723701926 -0.937038629889326
0.520406521206919 -0.853918645238123
0.649090172136368 -0.76071147515729
0.735508124708931 -0.677515902755908
0.791716511624996 -0.610888668433413
0.829377431950518 -0.558688710617249
0.856542617034469 -0.516076297851145
0.878218264351108 -0.478260054949321
0.897265818294327 -0.441490714874744
0.914392258440708 -0.40482934392618
0.929623672681537 -0.368510280982891
0.942999359260262 -0.332794543877654
0.954582392482108 -0.297947069062838
0.964461337904181 -0.26422401043069
0.972748376457929 -0.231863313394903
0.979575183500081 -0.201078243156195
0.985087591902267 -0.172053585490663
0.989439834062857 -0.144944178115801
0.992788949426537 -0.119875359839095
0.995289751534942 -0.0969448837717279
0.997090578174826 -0.0762258415171081
0.998329908390451 -0.0577701827339565
0.999133825761612 -0.0416124767223131
0.999614238160499 -0.0277736361826492
0.999867725952945 -0.0162643966284184
0.999974876904818 -0.00708841020223659
0.999999975433775 -0.000221658408782798
0.999989441374973 0.00459533878728798
0.999970157206569 0.00772558711491156
0.999954994189197 0.00948733872499168
0.999948395792537 0.0101590231780199
0.999950146605356 0.00998520425064246
0.99995784842325 0.00918157811845825
0.999968484547515 0.00793913797247728
0.999979342521446 0.00642763800908063
0.999988487226195 0.00479848049563773
0.999994921077569 0.00318713336176664
0.999998529098707 0.00171516775333289
0.999999878974002 0.000491987785013413
0.999999925124076 -0.000386977832909044
0.999999584868061 -0.000911188074223997
0.999999343115704 -0.00114619726080984
0.999999333136314 -0.00115487095711723
0.99999950550342 -0.000994481229181817
0.999999742729303 -0.000717315361116867
0.999999931102723 -0.000371206881503263
1 -1.09773854346528e-18

==> tables/chameleon/envelope_0.1.dat <==
-0.98282052336089 1.20360800807024e-16
-0.980877762886675 -5.1165000305533e-05
-0.978899739386798 -9.93924138587332e-05
-0.976885074969529 -0.00013961941344092
-0.974832308396754 -0.000166395605807487
-0.97273988758349 -0.000173843074600442
-0.970606160963101 -0.000155611282285577
-0.968429367511315 -0.000104826035553405
-0.966207625178037 -1.40315745013809e-05
-0.963938919853394 0.000101898962188676
-0.961621121680296 9.15392513639155e-05
-0.959251925940646 8.53649311518955e-05
-0.956823342923068 0.00342781132986381
-0.954294183839166 0.0108106094812796
-0.951588728573066 0.0216494300121334
-0.948618106732615 0.0352981511084054
-0.94530260444115 0.051040055481924
-0.941593157173691 0.0680810649450702
-0.937490504089464 0.0855454625502302
-0.933059985244558 0.102473124952951
-0.928439677341927 0.117815636087012
-0.923839417521178 0.1304270088424
-0.91952790361853 0.139043411920704
-0.915761004559794 0.142551943671406
-0.912464850884397 0.141868259558877
-0.909360289952041 0.138969292417525
-0.906121118466046 0.136112522327204
-0.902389848984011 0.135898986298115
-0.897733952847203 0.141325860573528
-0.891507225428901 0.15580857347949
-0.882573857300504 0.183120805328383
-0.869134537271472 0.226000168556272
-0.849370044482881 0.28285373911409
-0.821667282835843 0.350149354590542
-0.785198459638144 0.423257023441954
-0.740476194940072 0.497045368482758
-0.689427689562092 0.566831231176576
-0.634897268957736 0.629225311248788
-0.579866724350946 0.682464979649912
-0.526813384105117 0.726194361636205
-0.477426633910226 0.760956834967999
-0.432641219189311 0.787687430349678
-0.392833755870738 0.807345780564685
-0.358057385565904 0.820693751961316
-0.328260028609468 0.828159509431925
-0.302609384171604 0.83033942274737
-0.278412025411364 0.828708972681883
-0.252342116007532 0.824632046696812
-0.219860619492032 0.819466917186556
-0.174137084251521 0.814567690446854
-0.105446973771224 0.810387854106133
-0.00479749632810468 0.803224479169001
0.127552933831117 0.782614540811
0.275227697084146 0.738487936826346
0.410688490019877 0.673885788747109
0.515847013625344 0.604555051879566
0.590411681122109 0.543859802080881
0.642563696691893 0.495802317233583
0.680483030715091 0.458389838427403
0.709978479853306 0.427769801700285
0.734772921120492 0.400142597683287
0.75706876200594 0.372508148792202
0.77746515766234 0.344207539812978
0.796031665861031 0.315553337848594
0.812833653209578 0.286857676213575
0.827945337737911 0.258420738394121
0.841454536243844 0.230525043797592
0.853463602516148 0.20343071603153
0.864087891761832 0.177372067131379
0.87345273853951 0.152555647495427
0.881689698096547 0.129159736897811
0.888932607491048 0.107335115139272
0.895313853124738 0.0872068634249856
0.900961083960622 0.0688769087807215
0.905994488467229 0.0524270250894247
0.910524660862501 0.0379220333435823
0.914651018165123 0.0254129879735957
0.9184606907847 0.0149401851612886
0.922027791129886 0.0065358754028106
0.925412966258973 0.000205125570607094
0.928661904607544 -0.00426756113009753
0.931803729694992 -0.00719894572440834
0.934855433826542 -0.00886968934717208
0.937826461819407 -0.00952789244192202
0.940721851630697 -0.0093937681428055
0.943544334288447 -0.00866359119752736
0.946295690476368 -0.00751300882532519
0.948977576710678 -0.00609981034853224
0.95159197387947 -0.00456624809664752
0.954141368161919 -0.0030409912312691
0.956628743902463 -0.00164078118688003
0.959057446212319 -0.000471844605768083
0.961430954231692 0.000372052495018028
0.96375253665137 0.000878160182452194
0.966024924363739 0.00110725584951873
0.968250391352661 0.00111820500188089
0.970430912161746 0.000965075803589329
0.972568272531903 0.000697638341103932
0.974664142622973 0.000361802061823303
0.976720121355997 1.07218332339056e-18
-0.98282052336089 -1.20360800807024e-16
-0.980877762886675 5.1165000305533e-05
-0.978899739386798 9.93924138587332e-05
-0.976885074969529 0.00013961941344092
-0.974832308396754 0.000166395605807487
-0.97273988758349 0.000173843074600442
-0.970606160963101 0.000155611282285577
-0.968429367511315 0.000104826035553405
-0.966207625178037 1.40315745013809e-05
-0.963938919853394 -0.000101898962188676
-0.961621121680296 -9.15392513639155e-05
-0.959251925940646 -8.53649311518955e-05
-0.956823342923068 -0.00342781132986381
-0.954294183839166 -0.0108106094812796
-0.951588728573066 -0.0216494300121334
-0.948618106732615 -0.0352981511084054
-0.94530260444115 -0.051040055481924
-0.941593157173691 -0.0680810649450702
-0.937490504089464 -0.0855454625502302
-0.933059985244558 -0.102473124952951
-0.928439677341927 -0.117815636087012
-0.923839417521178 -0.1304270088424
-0.91952790361853 -0.139043411920704
-0.915761004559794 -0.142551943671406
-0.912464850884397 -0.141868259558877
-0.909360289952041 -0.138969292417525
-0.906121118466046 -0.136112522327204
-0.902389848984011 -0.135898986298115
-0.897733952847203 -0.141325860573528
-0.891507225428901 -0.15580857347949
-0.882573857300504 -0.183120805328383
-0.869134537271472 -0.226000168556272
-0.849370044482881 -0.28285373911409
-0.821667282835843 -0.350149354590542
-0.785198459638144 -0.423257023441954
-0.740476194940072 -0.497045368482758
-0.689427689562092 -0.566831231176576
-0.634897268957736 -0.629225311248788
-0.579866724350946 -0.682464979649912
-0.526813384105117 -0.726194361636205
-0.477426633910226 -0.760956834967999
-0.432641219189311 -0.787687430349678
-0.392833755870738 -0.807345780564685
-0.358057385565904 -0.820693751961316
-0.328260028609468 -0.828159509431925
-0.302609384171604 -0.83033942274737
-0.278412025411364 -0.828708972681883
-0.252342116007532 -0.824632046696812
-0.219860619492032 -0.819466917186556
-0.174137084251521 -0.814567690446854
-0.105446973771224 -0.810387854106133
-0.00479749632810468 -0.803224479169001
0.127552933831117 -0.782614540811
0.275227697084146 -0.738487936826346
0.410688490019877 -0.673885788747109
0.515847013625344 -0.604555051879566
0.590411681122109 -0.543859802080881
0.642563696691893 -0.495802317233583
0.680483030715091 -0.458389838427403
0.709978479853306 -0.427769801700285
0.734772921120492 -0.400142597683287
0.75706876200594 -0.372508148792202
0.77746515766234 -0.344207539812978
0.796031665861031 -0.315553337848594
0.812833653209578 -0.286857676213575
0.827945337737911 -0.258420738394121
0.841454536243844 -0.230525043797592
0.853463602516148 -0.20343071603153
0.864087891761832 -0.177372067131379
0.87345273853951 -0.152555647495427
0.881689698096547 -0.129159736897811
0.888932607491048 -0.107335115139272
0.895313853124738 -0.0872068634249856
0.900961083960622 -0.0688769087807215
0.905994488467229 -0.0524270250894247
0.910524660862501 -0.0379220333435823
0.914651018165123 -0.0254129879735957
0.9184606907847 -0.0149401851612886
0.922027791129886 -0.0065358754028106
0.925412966258973 -0.000205125570607094
0.928661904607544 0.00426756113009753
0.931803729694992 0.00719894572440834
0.934855433826542 0.00886968934717208
0.937826461819407 0.00952789244192202
0.940721851630697 0.0093937681428055
0.943544334288447 0.00866359119752736
0.946295690476368 0.00751300882532519
0.948977576710678 0.00609981034853224
0.95159197387947 0.00456624809664752
0.954141368161919 0.0030409912312691
0.956628743902463 0.00164078118688003
0.959057446212319 0.000471844605768083
0.961430954231692 -0.000372052495018028
0.96375253665137 -0.000878160182452194
0.966024924363739 -0.00110725584951873
0.968250391352661 -0.00111820500188089
0.970430912161746 -0.000965075803589329
0.972568272531903 -0.000697638341103932
0.974664142622973 -0.000361802061823303
0.976720121355997 -1.07218332339056e-18

==> tables/chameleon/envelope_0.2.dat <==
-0.965936181139374 1.18293065241295e-16
-0.962121187034498 -5.01866111060643e-05
-0.958244704710967 -9.72952085248624e-05
-0.954304459445013 -0.000136392122559476
-0.950298043337893 -0.0001622078148794
-0.946222904006649 -0.00016910409554451
-0.942076331806966 -0.00015103727124286
-0.937855445352615 -0.000101516611904418
-0.933557175050625 -1.35574142779176e-05
-0.929178246399826 9.82243760951544e-05
-0.924715185851387 8.80260779731732e-05
-0.920164261064425 8.18864749394933e-05
-0.915516784488881 0.00327983094242277
-0.910735822073297 0.0103171637004401
-0.90575542694032 0.0206066845212205
-0.900499076663135 0.0335076383799138
-0.894898609655781 0.0483185748911911
-0.888912168303145 0.064272012386286
-0.882539873232126 0.0805312494850178
-0.875835569678704 0.0961884650389344
-0.868912780000521 0.110261888174555
-0.861942906311493 0.121688502277568
-0.855143467257678 0.129307729435186
-0.848717928982819 0.132115682806814
-0.842595313663359 0.131005079862557
-0.836536639454205 0.1278403138457
-0.830267116827222 0.12471815210311
-0.823489933834988 0.124016739949897
-0.815851631530851 0.128435527653524
-0.806831989415702 0.141009896187886
-0.795526560272855 0.165059800006837
-0.780515198285817 0.202956572094235
-0.760381050277398 0.253218988142447
-0.733883528133787 0.312740751747827
-0.700405445224367 0.377549803249513
-0.660378197746049 0.443279509698795
-0.615334271195745 0.505913365255998
-0.567521111363454 0.56245106948428
-0.519297723201651 0.611179250704114
-0.472634288788773 0.651510318435379
-0.428885261409654 0.683588111567487
-0.388807014634873 0.707880767425591
-0.352703807159116 0.724871338685852
-0.320605016084639 0.734850178086022
-0.292428437703353 0.737760831065035
-0.267434798477726 0.733822768908672
-0.243395145692068 0.724479270764996
-0.217614105128771 0.711143933250832
-0.186540395094285 0.695275410629942
-0.145051513281406 0.678513004150201
-0.0861733120322296 0.662264671251038
-0.00385353522369922 0.64518107181919
0.101141938111476 0.620567078109319
0.216909236923502 0.582008484434037
0.324102464057601 0.531809509966464
0.409955585354759 0.480453920689884
0.47393895661368 0.436570541172992
0.521510033255337 0.402397278712962
0.558318971860838 0.376097171788839
0.588493125537648 0.354573546602757
0.614757478325565 0.334784594330579
0.638777382041313 0.314304052704623
0.661042420032826 0.292663642697075
0.681637561171019 0.27020659711801
0.700635203303123 0.247261645109493
0.718108240504544 0.224138059965537
0.734135945878306 0.201124022496136
0.74880630844347 0.178484709888609
0.762216006760797 0.156460737395741
0.774468882496959 0.135267309404674
0.785673566969201 0.11509422353055
0.795940749660112 0.0961067141523067
0.805380437566902 0.0784470178573979
0.814099433471102 0.0622364865873351
0.82219916105325 0.0475780554890228
0.829773886803208 0.0345588805614316
0.83690933271418 0.0232529854391043
0.843681637701352 0.0137237880846793
0.850156606181194 0.00602641016282974
0.856389179158481 0.00018982586741438
0.862422039060237 -0.00396316329266062
0.868284102696614 -0.0067082046674417
0.873994016964381 -0.00829225048201353
0.879563861684703 -0.00893597079109418
0.885001722475619 -0.0088373635336613
0.89031343888308 -0.00817482697086469
0.89550375602022 -0.00710975194096562
0.900577044750659 -0.00578870282294926
0.905537710002653 -0.00434525506545088
0.910390374239992 -0.00290155027072025
0.915139899740866 -0.00156962075458103
0.919791296453954 -0.000452526137384424
0.924349548966388 0.000357702812092793
0.928819337484523 0.00084632945476292
0.933204767499524 0.00106963745091068
0.937509445545585 0.00108270315269909
0.941736620964617 0.000936539855498178
0.945889288085286 0.000678501090817922
0.949970256365339 0.00035263552068186
0.953982195461674 1.04722302573791e-18
-0.965936181139374 -1.18293065241295e-16
-0.962121187034498 5.01866111060643e-05
-0.958244704710967 9.72952085248624e-05
-0.954304459445013 0.000136392122559476
-0.950298043337893 0.0001622078148794
-0.946222904006649 0.00016910409554451
-0.942076331806966 0.00015103727124286
-0.937855445352615 0.000101516611904418
-0.933557175050625 1.35574142779176e-05
-0.929178246399826 -9.82243760951544e-05
-0.924715185851387 -8.80260779731732e-05
-0.920164261064425 -8.18864749394933e-05
-0.915516784488881 -0.00327983094242277
-0.910735822073297 -0.0103171637004401
-0.90575542694032 -0.0206066845212205
-0.900499076663135 -0.0335076383799138
-0.894898609655781 -0.0483185748911911
-0.888912168303145 -0.064272012386286
-0.882539873232126 -0.0805312494850178
-0.875835569678704 -0.0961884650389344
-0.868912780000521 -0.110261888174555
-0.861942906311493 -0.121688502277568
-0.855143467257678 -0.129307729435186
-0.848717928982819 -0.132115682806814
-0.842595313663359 -0.131005079862557
-0.836536639454205 -0.1278403138457
-0.830267116827222 -0.12471815210311
-0.823489933834988 -0.124016739949897
-0.815851631530851 -0.128435527653524
-0.806831989415702 -0.141009896187886
-0.795526560272855 -0.165059800006837
-0.780515198285817 -0.202956572094235
-0.760381050277398 -0.253218988142447
-0.733883528133787 -0.312740751747827
-0.700405445224367 -0.377549803249513
-0.660378197746049 -0.443279509698795
-0.615334271195745 -0.505913365255998
-0.567521111363454 -0.56245106948428
-0.519297723201651 -0.611179250704114
-0.472634288788773 -0.651510318435379
-0.428885261409654 -0.683588111567487
-0.388807014634873 -0.707880767425591
-0.352703807159116 -0.724871338685852
-0.320605016084639 -0.734850178086022
-0.292428437703353 -0.737760831065035
-0.267434798477726 -0.733822768908672
-0.243395145692068 -0.724479270764996
-0.217614105128771 -0.711143933250832
-0.186540395094285 -0.695275410629942
-0.145051513281406 -0.678513004150201
-0.0861733120322296 -0.662264671251038
-0.00385353522369922 -0.64518107181919
0.101141938111476 -0.620567078109319
0.216909236923502 -0.582008484434037
0.324102464057601 -0.531809509966464
0.409955585354759 -0.480453920689884
0.47393895661368 -0.436570541172992
0.521510033255337 -0.402397278712962
0.558318971860838 -0.376097171788839
0.588493125537648 -0.354573546602757
0.614757478325565 -0.334784594330579
0.638777382041313 -0.314304052704623
0.661042420032826 -0.292663642697075
0.681637561171019 -0.27020659711801
0.700635203303123 -0.247261645109493
0.718108240504544 -0.224138059965537
0.734135945878306 -0.201124022496136
0.74880630844347 -0.178484709888609
0.762216006760797 -0.156460737395741
0.774468882496959 -0.135267309404674
0.785673566969201 -0.11509422353055
0.795940749660112 -0.0961067141523067
0.805380437566902 -0.0784470178573979
0.814099433471102 -0.0622364865873351
0.82219916105325 -0.0475780554890228
0.829773886803208 -0.0345588805614316
0.83690933271418 -0.0232529854391043
0.843681637701352 -0.0137237880846793
0.850156606181194 -0.00602641016282974
0.856389179158481 -0.00018982586741438
0.862422039060237 0.00396316329266062
0.868284102696614 0.0067082046674417
0.873994016964381 0.00829225048201353
0.879563861684703 0.00893597079109418
0.885001722475619 0.0088373635336613
0.89031343888308 0.00817482697086469
0.89550375602022 0.00710975194096562
0.900577044750659 0.00578870282294926
0.905537710002653 0.00434525506545088
0.910390374239992 0.00290155027072025
0.915139899740866 0.00156962075458103
0.919791296453954 0.000452526137384424
0.924349548966388 -0.000357702812092793
0.928819337484523 -0.00084632945476292
0.933204767499524 -0.00106963745091068
0.937509445545585 -0.00108270315269909
0.941736620964617 -0.000936539855498178
0.945889288085286 -0.000678501090817922
0.949970256365339 -0.00035263552068186
0.953982195461674 -1.04722302573791e-18

==> tables/chameleon/envelope_0.3.dat <==
-0.94934190308062 1.16260852290414e-16
-0.94372327884817 -4.92269308955512e-05
-0.938025496545548 -9.52422547595135e-05
-0.932245792930192 -0.000133239430232608
-0.92638124874733 -0.000158125420922417
-0.920428775971139 -0.000164494301516766
-0.914385103500912 -0.000146597707887428
-0.908246761080668 -9.83116688344277e-05
-0.902010061168698 -1.30992770544029e-05
-0.8956710801904 9.46822995254654e-05
-0.889225658282135 8.46477362212036e-05
-0.882669343102917 7.85497591052339e-05
-0.875993451539625 0.00313823894482
-0.869165663643315 0.00984624104737148
-0.862129687750761 0.0196141629003221
-0.854820903497391 0.0318079501204161
-0.847182180395343 0.0457422049696337
-0.839178616515414 0.0606760716730243
-0.830810151619679 0.0758109425127041
-0.82212071811585 0.09028924228469
-0.813202448876146 0.103192448707225
-0.804193412459229 0.113535468749812
-0.795267165592024 0.120253729829493
-0.786583092521114 0.122443463021065
-0.778075847983981 0.120973718879468
-0.769544873337542 0.117602569314845
-0.760763071554456 0.114277637340541
-0.751488585439052 0.113173410683591
-0.741437797423756 0.116720922106516
-0.730199195896944 0.127616795269201
-0.717064643218952 0.148780131943173
-0.700931729934079 0.182262563870549
-0.680715484819069 0.226689087288402
-0.655478250280651 0.27932873935515
-0.624769167181021 0.336778472745874
-0.588944475242198 0.395329553756059
-0.549203739624238 0.451542397572863
-0.507295002815093 0.50276300064307
-0.465055354959823 0.547339552401444
-0.424027136892742 0.584507010039841
-0.385279233267525 0.614085694224763
-0.349413989985856 0.636159930428994
-0.316673335031496 0.650822076856226
-0.287070119154719 0.657985738215431
-0.26050808421564 0.657229721635542
-0.236348821873494 0.648524978360116
-0.212782464618515 0.633358912562012
-0.187665457911839 0.613274363790765
-0.158269903370271 0.589905323190227
-0.120824013998283 0.565183105345581
-0.0704225018606504 0.541215533481828
-0.00309530903302581 0.518234473959771
0.08019957940356 0.492073017240474
0.170947973482303 0.458685726687581
0.255771490462575 0.419687370788147
0.325801211453027 0.381827873555287
0.380443242872778 0.350446634759255
0.423261874559951 0.326588973643928
0.458086477207477 0.308578137580083
0.487795290466588 0.293901999277976
0.514344971478927 0.280101956777424
0.53896893424372 0.265194299418286
0.562053587580368 0.248838267178167
0.583682515062521 0.231376431077799
0.603923922403149 0.213131201330424
0.622842380499969 0.194403399035632
0.640504702056121 0.175472789240823
0.656982776900704 0.156597746325994
0.672354336290721 0.138014754760043
0.686702352045986 0.119938168753328
0.700113605916846 0.102560446531264
0.71267683470131 0.0860529239957344
0.724480747116379 0.0705670903530712
0.735612113971103 0.0562362674414867
0.746154053961577 0.0431775665366363
0.756184574471924 0.0314939922877688
0.765775380198228 0.021276574497772
0.774990930952419 0.0126064273876068
0.783887711397312 0.00555665725130562
0.792513670026207 0.000175667323352107
0.800906949845366 -0.00368047763241616
0.809094510967932 -0.00625091667349457
0.817094829906361 -0.00775240432500343
0.824920833733824 -0.00838082235562897
0.83258196610095 -0.00831391546382812
0.840085611932142 -0.00771363681410196
0.847438052521013 -0.00672813966245761
0.854645076381081 -0.0054934626583077
0.861712337582947 -0.00413495744957198
0.868645529022049 -0.00276850320610864
0.875450420485286 -0.00150154653948483
0.882132798586449 -0.000433998614189345
0.888698335448497 0.000343906581712057
0.895152364197892 0.000815652497473938
0.901499657120576 0.00103329711636926
0.907744492888168 0.00104832845041183
0.913890780014679 0.000908847675668994
0.919942147593695 0.00065988880357785
0.925902009229777 0.000343701221103869
0.931773605722787 1.02284380078552e-18
-0.94934190308062 -1.16260852290414e-16
-0.94372327884817 4.92269308955512e-05
-0.938025496545548 9.52422547595135e-05
-0.932245792930192 0.000133239430232608
-0.92638124874733 0.000158125420922417
-0.920428775971139 0.000164494301516766
-0.914385103500912 0.000146597707887428
-0.908246761080668 9.83116688344277e-05
-0.902010061168698 1.30992770544029e-05
-0.8956710801904 -9.46822995254654e-05
-0.889225658282135 -8.46477362212036e-05
-0.882669343102917 -7.85497591052339e-05
-0.875993451539625 -0.00313823894482
-0.869165663643315 -0.00984624104737148
-0.862129687750761 -0.0196141629003221
-0.854820903497391 -0.0318079501204161
-0.847182180395343 -0.0457422049696337
-0.839178616515414 -0.0606760716730243
-0.830810151619679 -0.0758109425127041
-0.82212071811585 -0.09028924228469
-0.813202448876146 -0.103192448707225
-0.804193412459229 -0.113535468749812
-0.795267165592024 -0.120253729829493
-0.786583092521114 -0.122443463021065
-0.778075847983981 -0.120973718879468
-0.769544873337542 -0.117602569314845
-0.760763071554456 -0.114277637340541
-0.751488585439052 -0.113173410683591
-0.741437797423756 -0.116720922106516
-0.730199195896944 -0.127616795269201
-0.717064643218952 -0.148780131943173
-0.700931729934079 -0.182262563870549
-0.680715484819069 -0.226689087288402
-0.655478250280651 -0.27932873935515
-0.624769167181021 -0.336778472745874
-0.588944475242198 -0.395329553756059
-0.549203739624238 -0.451542397572863
-0.507295002815093 -0.50276300064307
-0.465055354959823 -0.547339552401444
-0.424027136892742 -0.584507010039841
-0.385279233267525 -0.614085694224763
-0.349413989985856 -0.636159930428994
-0.316673335031496 -0.650822076856226
-0.287070119154719 -0.657985738215431
-0.26050808421564 -0.657229721635542
-0.236348821873494 -0.648524978360116
-0.212782464618515 -0.633358912562012
-0.187665457911839 -0.613274363790765
-0.158269903370271 -0.589905323190227
-0.120824013998283 -0.565183105345581
-0.0704225018606504 -0.541215533481828
-0.00309530903302581 -0.518234473959771
0.08019957940356 -0.492073017240474
0.170947973482303 -0.458685726687581
0.255771490462575 -0.419687370788147
0.325801211453027 -0.381827873555287
0.380443242872778 -0.350446634759255
0.423261874559951 -0.326588973643928
0.458086477207477 -0.308578137580083
0.487795290466588 -0.293901999277976
0.514344971478927 -0.280101956777424
0.53896893424372 -0.265194299418286
0.562053587580368 -0.248838267178167
0.583682515062521 -0.231376431077799
0.603923922403149 -0.213131201330424
0.622842380499969 -0.194403399035632
0.640504702056121 -0.175472789240823
0.656982776900704 -0.156597746325994
0.672354336290721 -0.138014754760043
0.686702352045986 -0.119938168753328
0.700113605916846 -0.102560446531264
0.71267683470131 -0.0860529239957344
0.724480747116379 -0.0705670903530712
0.735612113971103 -0.0562362674414867
0.746154053961577 -0.0431775665366363
0.756184574471924 -0.0314939922877688
0.765775380198228 -0.021276574497772
0.774990930952419 -0.0126064273876068
0.783887711397312 -0.00555665725130562
0.792513670026207 -0.000175667323352107
0.800906949845366 0.00368047763241616
0.809094510967932 0.00625091667349457
0.817094829906361 0.00775240432500343
0.824920833733824 0.00838082235562897
0.83258196610095 0.00831391546382812
0.840085611932142 0.00771363681410196
0.847438052521013 0.00672813966245761
0.854645076381081 0.0054934626583077
0.861712337582947 0.00413495744957198
0.868645529022049 0.00276850320610864
0.875450420485286 0.00150154653948483
0.882132798586449 0.000433998614189345
0.888698335448497 -0.000343906581712057
0.895152364197892 -0.000815652497473938
0.901499657120576 -0.00103329711636926
0.907744492888168 -0.00104832845041183
0.913890780014679 -0.000908847675668994
0.919942147593695 -0.00065988880357785
0.925902009229777 -0.000343701221103869
0.931773605722787 -1.02284380078552e-18

==> tables/chameleon/envelope_0.4.dat <==
-0.933032706034118 1.14263551694448e-16
-0.925677179800019 -4.82856019162959e-05
-0.918232918839788 -9.32326188432813e-05
-0.910697010618045 -0.000130159612121064
-0.903066384327515 -0.000154145771339573
-0.895337798364873 -0.000160010170920826
-0.887507826356997 -0.000142288640287281
-0.879572841530364 -9.52079078260643e-05
-0.871528999180406 -1.26566213756184e-05
-0.863372218406671 9.1267954043764e-05
-0.855098178818461 8.1399051421536e-05
-0.846702270692936 7.53490080022298e-05
-0.838176361309108 0.0030027595469631
-0.829492957833522 0.00939681346325908
-0.820605183688509 0.0186694461151282
-0.811459773799911 0.030194479222665
-0.80201001435847 0.0433032083457709
-0.792227596300116 0.0572813194574181
-0.782112546945247 0.0713673144452298
-0.771700189572416 0.0847518178925477
-0.761063984877475 0.0965762662556198
-0.750313089077275 0.105928682028126
-0.739583343479132 0.111833682341109
-0.728997161850465 0.113479348689538
-0.718496786534309 0.11171048233307
-0.707917960971168 0.108184686765912
-0.697077409560241 0.104711128058884
-0.685782631750237 0.103278161407334
-0.673811249745355 0.106074805829021
-0.660844974769375 0.115495769269138
-0.646341339475034 0.134106109786339
-0.629462810086716 0.16367857343019
-0.609396527048399 0.202938739596972
-0.585449489081131 0.249486337145635
-0.557300796162466 0.300410008769326
-0.525237804794538 0.352566389046855
-0.490180316189957 0.4030147270426
-0.45346017042942 0.449409110462521
-0.416478781850587 0.490168122163634
-0.380418892760044 0.524394526254309
-0.346106758482026 0.55164979242662
-0.314012175198254 0.571705682236892
-0.284323557286496 0.584337320456562
-0.257042931885224 0.589161225792375
-0.23207203264734 0.585489075609456
-0.208876204289626 0.57314199746415
-0.186020050319374 0.553699088861656
-0.161838425282314 0.528873871655893
-0.134283849351633 0.500504239050936
-0.100643157926492 0.470782344058599
-0.0575506343130745 0.442291830437967
-0.00248627233274228 0.416266040234401
0.0635935266478555 0.39018482100897
0.134725519540749 0.361494035729576
0.201846831136158 0.331204098268522
0.258921778788317 0.303447466542492
0.30539177889429 0.281312714055577
0.34352285293098 0.265062323599553
0.375848271644725 0.25318049199757
0.404327994798574 0.243612040455925
0.430333520148829 0.234351005151302
0.454755475454552 0.223757905247401
0.47788799287083 0.211575591151663
0.499804144895462 0.198126372299188
0.520562059016338 0.183711909545997
0.540214704505141 0.168613405337844
0.558815129076932 0.153093098386822
0.576419247911217 0.137394705516708
0.593086932731924 0.121743466434623
0.608881946018458 0.106346199885341
0.623871136559571 0.0913915995957899
0.638123215750378 0.0770508678142952
0.651707352773523 0.063478693988734
0.664691756280706 0.0508145293727744
0.677142350194198 0.0391840783080297
0.689121602599791 0.02870091664164
0.700687529694464 0.0194681505970393
0.711892870745519 0.0115800397454707
0.722784413615145 0.00512352113019621
0.733402444196667 0.000162564822771652
0.743779626746998 -0.00341795545689508
0.753939782664859 -0.00582480129871679
0.76389992162488 -0.00724770349722218
0.773672511538501 -0.00786016259437772
0.783267097308526 -0.00782147187635762
0.792691432649579 -0.00727846511148546
0.80195225093438 -0.00636701022671503
0.811055767898961 -0.0052132805744631
0.820007984803296 -0.00393483762224132
0.828814842995129 -0.00264155685309951
0.837482267951474 -0.0014364246928174
0.846016131422392 -0.000416229652958728
0.854422152650013 0.000330642457779142
0.862705719821888 0.000786087489796557
0.870871710145791 0.000998191424382154
0.878924546610054 0.00101504510927411
0.886868301819196 0.000881974315048827
0.894706775496324 0.000641787078871863
0.902443550154731 0.000334993279065796
0.910082029257875 9.99032121231466e-19
-0.933032706034118 -1.14263551694448e-16
-0.925677179800019 4.82856019162959e-05
-0.918232918839788 9.32326188432813e-05
-0.910697010618045 0.000130159612121064
-0.903066384327515 0.000154145771339573
-0.895337798364873 0.000160010170920826
-0.887507826356997 0.000142288640287281
-0.879572841530364 9.52079078260643e-05
-0.871528999180406 1.26566213756184e-05
-0.863372218406671 -9.1267954043764e-05
-0.855098178818461 -8.1399051421536e-05
-0.846702270692936 -7.53490080022298e-05
-0.838176361309108 -0.0030027595469631
-0.829492957833522 -0.00939681346325908
-0.820605183688509 -0.0186694461151282
-0.811459773799911 -0.030194479222665
-0.80201001435847 -0.0433032083457709
-0.792227596300116 -0.0572813194574181
-0.782112546945247 -0.0713673144452298
-0.771700189572416 -0.0847518178925477
-0.761063984877475 -0.0965762662556198
-0.750313089077275 -0.105928682028126
-0.739583343479132 -0.111833682341109
-0.728997161850465 -0.113479348689538
-0.718496786534309 -0.11171048233307
-0.707917960971168 -0.108184686765912
-0.697077409560241 -0.104711128058884
-0.685782631750237 -0.103278161407334
-0.673811249745355 -0.106074805829021
-0.660844974769375 -0.115495769269138
-0.646341339475034 -0.134106109786339
-0.629462810086716 -0.16367857343019
-0.609396527048399 -0.202938739596972
-0.585449489081131 -0.249486337145635
-0.557300796162466 -0.300410008769326
-0.525237804794538 -0.352566389046855
-0.490180316189957 -0.4030147270426
-0.45346017042942 -0.449409110462521
-0.416478781850587 -0.490168122163634
-0.380418892760044 -0.524394526254309
-0.346106758482026 -0.55164979242662
-0.314012175198254 -0.571705682236892
-0.284323557286496 -0.584337320456562
-0.257042931885224 -0.589161225792375
-0.23207203264734 -0.585489075609456
-0.208876204289626 -0.57314199746415
-0.186020050319374 -0.553699088861656
-0.161838425282314 -0.528873871655893
-0.134283849351633 -0.500504239050936
-0.100643157926492 -0.470782344058599
-0.0575506343130745 -0.442291830437967
-0.00248627233274228 -0.416266040234401
0.0635935266478555 -0.39018482100897
0.134725519540749 -0.361494035729576
0.201846831136158 -0.331204098268522
0.258921778788317 -0.303447466542492
0.30539177889429 -0.281312714055577
0.34352285293098 -0.265062323599553
0.375848271644725 -0.25318049199757
0.404327994798574 -0.243612040455925
0.430333520148829 -0.234351005151302
0.454755475454552 -0.223757905247401
0.47788799287083 -0.211575591151663
0.499804144895462 -0.198126372299188
0.520562059016338 -0.183711909545997
0.540214704505141 -0.168613405337844
0.558815129076932 -0.153093098386822
0.576419247911217 -0.137394705516708
0.593086932731924 -0.121743466434623
0.608881946018458 -0.106346199885341
0.623871136559571 -0.0913915995957899
0.638123215750378 -0.0770508678142952
0.651707352773523 -0.063478693988734
0.664691756280706 -0.0508145293727744
0.677142350194198 -0.0391840783080297
0.689121602599791 -0.02870091664164
0.700687529694464 -0.0194681505970393
0.711892870745519 -0.0115800397454707
0.722784413615145 -0.00512352113019621
0.733402444196667 -0.000162564822771652
0.743779626746998 0.00341795545689508
0.753939782664859 0.00582480129871679
0.76389992162488 0.00724770349722218
0.773672511538501 0.00786016259437772
0.783267097308526 0.00782147187635762
0.792691432649579 0.00727846511148546
0.80195225093438 0.00636701022671503
0.811055767898961 0.0052132805744631
0.820007984803296 0.00393483762224132
0.828814842995129 0.00264155685309951
0.837482267951474 0.0014364246928174
0.846016131422392 0.000416229652958728
0.854422152650013 -0.000330642457779142
0.862705719821888 -0.000786087489796557
0.870871710145791 -0.000998191424382154
0.878924546610054 -0.00101504510927411
0.886868301819196 -0.000881974315048827
0.894706775496324 -0.000641787078871863
0.902443550154731 -0.000334993279065796
0.910082029257875 -9.99032121231466e-19

==> tables/chameleon/envelope_0.5.dat <==
-0.91700369245728 1.12300563677411e-16
-0.907976162512756 -4.73622732517275e-05
-0.898857969581955 -9.12653867584788e-05
-0.88964632657854 -0.000127150983743547
-0.880338300894091 -0.000150266280293603
-0.870930803239027 -0.000155648278159365
-0.86142057523593 -0.00013810623267282
-0.851804175593514 -9.22021344982198e-05
-0.842077964660688 -1.22289240834034e-05
-0.832238088292409 8.79767335297371e-05
-0.822280473587791 7.82750474863396e-05
-0.812200787076599 7.22786813300589e-05
-0.801991854416959 0.00287312886476054
-0.791631096206958 0.00896789981460583
-0.781080708696262 0.0177702316441938
-0.77029815462089 0.0286628522767572
-0.759246450192224 0.0409942602085336
-0.747903428409071 0.054076499488373
-0.736269332887498 0.0671841478592724
-0.724371943758975 0.0795540028284138
-0.712268377792107 0.0903842802523145
-0.700042704800474 0.0988315440079998
-0.687798447638133 0.104003198268406
-0.675627110522679 0.105171499247668
-0.663479831172907 0.103156553164417
-0.651226272604587 0.099521009777472
-0.638723057267158 0.0959454587487728
-0.625821638708608 0.0942480973158995
-0.612352920043958 0.0963997219058672
-0.598078008209106 0.10452599668352
-0.582593398049918 0.12087937043163
-0.565281057143081 0.146989457578189
-0.545549698017163 0.18167672966459
-0.522902329892112 0.222832181772769
-0.49711828578975 0.267968948944325
-0.468422344011181 0.314428955549932
-0.437500193542897 0.359702369226607
-0.405338363328661 0.401717207329063
-0.372976192794799 0.438968437291376
-0.341295453468547 0.470464193657383
-0.310917064620915 0.495561932717731
-0.282197190148941 0.513781788930876
-0.255278472435979 0.524644317119231
-0.230156552088035 0.527535674129651
-0.206739950121804 0.52157936011316
-0.184596937579803 0.506521352635995
-0.162623640922953 0.484058367105097
-0.139565779388998 0.456088805655218
-0.113932919732098 0.424652030521136
-0.0838330469434726 0.392149045824344
-0.0470314945128057 0.36144946175817
-0.00199707042062839 0.334361037251024
0.0504259082352742 0.309393503020307
0.106178302355855 0.284896455819003
0.159291182789858 0.261375877248492
0.205771142568548 0.24115673927541
0.245145998420077 0.225817100922311
0.278806000678725 0.215126783394085
0.308373921359715 0.207728136642526
0.335142898205234 0.201927262832154
0.360044228742441 0.196072866635011
0.383700301291169 0.188795914054451
0.406325906953586 0.179892872904169
0.427979555337419 0.16965452884541
0.448706943432576 0.158353471938221
0.468548602504082 0.146244770413777
0.487544193637951 0.133567699442624
0.505734946249208 0.120546467282648
0.523164782007543 0.107390486222196
0.539880521863128 0.0942945381575136
0.5559314827519 0.0814390416497558
0.571368702688739 0.0689905229859509
0.586243975909061 0.0571023202225591
0.600608829675806 0.045915501025441
0.614513531075894 0.0355599473524526
0.628006176271633 0.0261555476531403
0.64113188666661 0.0178134355090237
0.653932116077125 0.0106372183318575
0.666444059486222 0.0047241475556908
0.67870014801872 0.000150439598546212
0.690727097911578 -0.00317415853921373
0.7025448673539 -0.00542773355360778
0.714168134346624 -0.00677585995021273
0.72560799852878 -0.0073718488936302
0.736873209732406 -0.00735819633707043
0.747971038274129 -0.00686784400871208
0.758907876352145 -0.00602526422768788
0.769689637045145 -0.00494738856684006
0.780322000526582 -0.00374440300830869
0.790810544713692 -0.00252043147096979
0.801160788459444 -0.00137412717080583
0.811378168654237 -0.000399188196316587
0.821467967047171 0.000317889917494413
0.831435171017286 0.000757594126822859
0.841284330550573 0.00096427842865866
0.851019603738715 0.000982818479701212
0.860644840687671 0.000855895562293492
0.870163646934657 0.000624181911215419
0.879579429677821 0.000326505959620494
0.888895430060664 9.75774774687737e-19
-0.91700369245728 -1.12300563677411e-16
-0.907976162512756 4.73622732517275e-05
-0.898857969581955 9.12653867584788e-05
-0.88964632657854 0.000127150983743547
-0.880338300894091 0.000150266280293603
-0.870930803239027 0.000155648278159365
-0.86142057523593 0.00013810623267282
-0.851804175593514 9.22021344982198e-05
-0.842077964660688 1.22289240834034e-05
-0.832238088292409 -8.79767335297371e-05
-0.822280473587791 -7.82750474863396e-05
-0.812200787076599 -7.22786813300589e-05
-0.801991854416959 -0.00287312886476054
-0.791631096206958 -0.00896789981460583
-0.781080708696262 -0.0177702316441938
-0.77029815462089 -0.0286628522767572
-0.759246450192224 -0.0409942602085336
-0.747903428409071 -0.054076499488373
-0.736269332887498 -0.0671841478592724
-0.724371943758975 -0.0795540028284138
-0.712268377792107 -0.0903842802523145
-0.700042704800474 -0.0988315440079998
-0.687798447638133 -0.104003198268406
-0.675627110522679 -0.105171499247668
-0.663479831172907 -0.103156553164417
-0.651226272604587 -0.099521009777472
-0.638723057267158 -0.0959454587487728
-0.625821638708608 -0.0942480973158995
-0.612352920043958 -0.0963997219058672
-0.598078008209106 -0.10452599668352
-0.582593398049918 -0.12087937043163
-0.565281057143081 -0.146989457578189
-0.545549698017163 -0.18167672966459
-0.522902329892112 -0.222832181772769
-0.49711828578975 -0.267968948944325
-0.468422344011181 -0.314428955549932
-0.437500193542897 -0.359702369226607
-0.405338363328661 -0.401717207329063
-0.372976192794799 -0.438968437291376
-0.341295453468547 -0.470464193657383
-0.310917064620915 -0.495561932717731
-0.282197190148941 -0.513781788930876
-0.255278472435979 -0.524644317119231
-0.230156552088035 -0.527535674129651
-0.206739950121804 -0.52157936011316
-0.184596937579803 -0.506521352635995
-0.162623640922953 -0.484058367105097
-0.139565779388998 -0.456088805655218
-0.113932919732098 -0.424652030521136
-0.0838330469434726 -0.392149045824344
-0.0470314945128057 -0.36144946175817
-0.00199707042062839 -0.334361037251024
0.0504259082352742 -0.309393503020307
0.106178302355855 -0.284896455819003
0.159291182789858 -0.261375877248492
0.205771142568548 -0.24115673927541
0.245145998420077 -0.225817100922311
0.278806000678725 -0.215126783394085
0.308373921359715 -0.207728136642526
0.335142898205234 -0.201927262832154
0.360044228742441 -0.196072866635011
0.383700301291169 -0.188795914054451
0.406325906953586 -0.179892872904169
0.427979555337419 -0.16965452884541
0.448706943432576 -0.158353471938221
0.468548602504082 -0.146244770413777
0.487544193637951 -0.133567699442624
0.505734946249208 -0.120546467282648
0.523164782007543 -0.107390486222196
0.539880521863128 -0.0942945381575136
0.5559314827519 -0.0814390416497558
0.571368702688739 -0.0689905229859509
0.586243975909061 -0.0571023202225591
0.600608829675806 -0.045915501025441
0.614513531075894 -0.0355599473524526
0.628006176271633 -0.0261555476531403
0.64113188666661 -0.0178134355090237
0.653932116077125 -0.0106372183318575
0.666444059486222 -0.0047241475556908
0.67870014801872 -0.000150439598546212
0.690727097911578 0.00317415853921373
0.7025448673539 0.00542773355360778
0.714168134346624 0.00677585995021273
0.72560799852878 0.0073718488936302
0.736873209732406 0.00735819633707043
0.747971038274129 0.00686784400871208
0.758907876352145 0.00602526422768788
0.769689637045145 0.00494738856684006
0.780322000526582 0.00374440300830869
0.790810544713692 0.00252043147096979
0.801160788459444 0.00137412717080583
0.811378168654237 0.000399188196316587
0.821467967047171 -0.000317889917494413
0.831435171017286 -0.000757594126822859
0.841284330550573 -0.00096427842865866
0.851019603738715 -0.000982818479701212
0.860644840687671 -0.000855895562293492
0.870163646934657 -0.000624181911215419
0.879579429677821 -0.000326505959620494
0.888895430060664 -9.75774774687737e-19

==> tables/chameleon/envelope_0.6.dat <==
-0.901250048944733 1.10371298767156e-16
-0.890613628251586 -4.64566006955843e-05
-0.879891836705065 -8.93396637734258e-05
-0.869082227312416 -0.000124211899555403
-0.858182230532487 -0.000146484427026762
-0.847189145164918 -0.000151405291017171
-0.836100128249817 -0.000134046762022393
-0.824912183846117 -8.92912553184002e-05
-0.813622150535354 -1.18156796983536e-05
-0.802226688371807 8.48041979647204e-05
-0.790722274929916 7.52709393044313e-05
-0.779105172338768 6.93334645448498e-05
-0.767369451396343 0.0027490944061335
-0.755497423532803 0.00855856375134579
-0.743459931309714 0.0169143278670932
-0.731224474916065 0.0272089177157431
-0.718763060073012 0.0388084263093426
-0.706059143658186 0.0510509852883165
-0.693113200482322 0.0632461759092895
-0.67994633148385 0.0746749689080094
-0.666601300394309 0.0845892933477695
-0.653140396560366 0.092209908629012
-0.639639479099184 0.0967209969628381
-0.626164293033089 0.0974718693906455
-0.612675650919156 0.0952576180723643
-0.599074584219704 0.0915511398443913
-0.585253715426062 0.0879135887957938
-0.571103299126082 0.0860075714616321
-0.556500205106507 0.087607102467927
-0.541272639665911 0.0945981316183391
-0.525132846565294 0.108957169954651
-0.507643451597686 0.132002009709263
-0.48839213844581 0.162642352895114
-0.467037467289869 0.199025653275062
-0.443434841235175 0.239031175733776
-0.417752664347459 0.28041688362722
-0.390481651400905 0.321044829742805
-0.362323307536291 0.359086433513056
-0.334017593341909 0.393116729189716
-0.306195588008755 0.422080220963924
-0.279305210613235 0.445176690955793
-0.253605625570663 0.461726610105008
-0.229200489439508 0.471049255026944
-0.20608245510017 0.472356080638441
-0.184173019423311 0.464645781158037
-0.163139834332648 0.447644531043541
-0.14216988191129 0.423176608880057
-0.120358355826064 0.393320619134968
-0.0966662056632718 0.360295344086729
-0.0698306760699977 0.326649620746614
-0.0384350494570579 0.295383510194847
-0.00160412446071421 0.268571760426642
0.03998476504429 0.245330762646392
0.0836800030877711 0.224529266089877
0.12570760101493 0.206269637255607
0.163531099284553 0.191652853657305
0.196785128790839 0.181269315324592
0.226281265864088 0.17459868420758
0.253012937797029 0.170435638277336
0.277796154761331 0.167375222499574
0.301235763846391 0.1640469559994
0.323747440454177 0.159296705625866
0.345479997666064 0.152954532919244
0.366476552180507 0.145274245037372
0.386770256489796 0.136495353713639
0.406389887349761 0.126843609086272
0.425363109160482 0.116532557785967
0.4437184163862 0.105764270316511
0.461486122906562 0.0947296546483075
0.478698670231828 0.0836086285727674
0.495390466722152 0.0725703186525273
0.511597425629345 0.0617733764316143
0.527356332297048 0.0513664470692856
0.542704137483241 0.0414887879596662
0.557677244329888 0.032271011857642
0.572310831567939 0.0238359172139876
0.586638235562613 0.0162993645982174
0.600690398808574 0.0097711593678995
0.614495382105689 0.00435590476955537
0.628077932607912 0.000139218758553538
0.641458715232653 -0.00294775123875253
0.654653464366543 -0.00505773330593266
0.667674010269889 -0.0063347345931706
0.680529500113615 -0.00691387174985267
0.693227290010191 -0.00692236118607518
0.705773584844832 -0.00648038846178876
0.718173886435601 -0.00570186126938037
0.730433295492559 -0.00469505780126184
0.742556701630011 -0.00356318487181815
0.754548887385264 -0.00240486014616762
0.766414566048041 -0.00131453148291628
0.778158368519354 -0.000382844458451621
0.789784790564796 0.000305629229601559
0.801298087773504 0.000730133564579473
0.812702165639806 0.000931517608009855
0.824000613864884 0.00095161501219682
0.835196770797784 0.000830587921954551
0.846293772645889 0.000607059679315108
0.857294589761 0.000318233673120234
0.868202052321643 9.53058856349127e-19
-0.901250048944733 -1.10371298767156e-16
-0.890613628251586 4.64566006955843e-05
-0.879891836705065 8.93396637734258e-05
-0.869082227312416 0.000124211899555403
-0.858182230532487 0.000146484427026762
-0.847189145164918 0.000151405291017171
-0.836100128249817 0.000134046762022393
-0.824912183846117 8.92912553184002e-05
-0.813622150535354 1.18156796983536e-05
-0.802226688371807 -8.48041979647204e-05
-0.790722274929916 -7.52709393044313e-05
-0.779105172338768 -6.93334645448498e-05
-0.767369451396343 -0.0027490944061335
-0.755497423532803 -0.00855856375134579
-0.743459931309714 -0.0169143278670932
-0.731224474916065 -0.0272089177157431
-0.718763060073012 -0.0388084263093426
-0.706059143658186 -0.0510509852883165
-0.693113200482322 -0.0632461759092895
-0.67994633148385 -0.0746749689080094
-0.666601300394309 -0.0845892933477695
-0.653140396560366 -0.092209908629012
-0.639639479099184 -0.0967209969628381
-0.626164293033089 -0.0974718693906455
-0.612675650919156 -0.0952576180723643
-0.599074584219704 -0.0915511398443913
-0.585253715426062 -0.0879135887957938
-0.571103299126082 -0.0860075714616321
-0.556500205106507 -0.087607102467927
-0.541272639665911 -0.0945981316183391
-0.525132846565294 -0.108957169954651
-0.507643451597686 -0.132002009709263
-0.48839213844581 -0.162642352895114
-0.467037467289869 -0.199025653275062
-0.443434841235175 -0.239031175733776
-0.417752664347459 -0.28041688362722
-0.390481651400905 -0.321044829742805
-0.362323307536291 -0.359086433513056
-0.334017593341909 -0.393116729189716
-0.306195588008755 -0.422080220963924
-0.279305210613235 -0.445176690955793
-0.253605625570663 -0.461726610105008
-0.229200489439508 -0.471049255026944
-0.20608245510017 -0.472356080638441
-0.184173019423311 -0.464645781158037
-0.163139834332648 -0.447644531043541
-0.14216988191129 -0.423176608880057
-0.120358355826064 -0.393320619134968
-0.0966662056632718 -0.360295344086729
-0.0698306760699977 -0.326649620746614
-0.0384350494570579 -0.295383510194847
-0.00160412446071421 -0.268571760426642
0.03998476504429 -0.245330762646392
0.0836800030877711 -0.224529266089877
0.12570760101493 -0.206269637255607
0.163531099284553 -0.191652853657305
0.196785128790839 -0.181269315324592
0.226281265864088 -0.17459868420758
0.253012937797029 -0.170435638277336
0.277796154761331 -0.167375222499574
0.301235763846391 -0.1640469559994
0.323747440454177 -0.159296705625866
0.345479997666064 -0.152954532919244
0.366476552180507 -0.145274245037372
0.386770256489796 -0.136495353713639
0.406389887349761 -0.126843609086272
0.425363109160482 -0.116532557785967
0.4437184163862 -0.105764270316511
0.461486122906562 -0.0947296546483075
0.478698670231828 -0.0836086285727674
0.495390466722152 -0.0725703186525273
0.511597425629345 -0.0617733764316143
0.527356332297048 -0.0513664470692856
0.542704137483241 -0.0414887879596662
0.557677244329888 -0.032271011857642
0.572310831567939 -0.0238359172139876
0.586638235562613 -0.0162993645982174
0.600690398808574 -0.0097711593678995
0.614495382105689 -0.00435590476955537
0.628077932607912 -0.000139218758553538
0.641458715232653 0.00294775123875253
0.654653464366543 0.00505773330593266
0.667674010269889 0.0063347345931706
0.680529500113615 0.00691387174985267
0.693227290010191 0.00692236118607518
0.705773584844832 0.00648038846178876
0.718173886435601 0.00570186126938037
0.730433295492559 0.00469505780126184
0.742556701630011 0.00356318487181815
0.754548887385264 0.00240486014616762
0.766414566048041 0.00131453148291628
0.778158368519354 0.000382844458451621
0.789784790564796 -0.000305629229601559
0.801298087773504 -0.000730133564579473
0.812702165639806 -0.000931517608009855
0.824000613864884 -0.00095161501219682
0.835196770797784 -0.000830587921954551
0.846293772645889 -0.000607059679315108
0.857294589761 -0.000318233673120234
0.868202052321643 -9.53058856349127e-19

==> tables/chameleon/envelope_0.7.dat <==
-0.88576704478289 1.08475177618358e-16
-0.873583104464276 -4.55682466235981e-05
-0.861325894079002 -8.74545740355093e-05
-0.848993465453971 -0.000121340752048602
-0.836583777002242 -0.000142797754222923
-0.824094686990056 -0.000147277968115545
-0.811523946090905 -0.000130106614748202
-0.798869189134497 -8.64722744188711e-05
-0.786127925943908 -1.14163998224144e-05
-0.773297531787414 8.17460674418946e-05
-0.760375244400824 7.2382125411807e-05
-0.747358140035606 6.65082596601382e-05
-0.734241715415448 0.00263041457921672
-0.721013057343928 0.00816791166272298
-0.70765115987263 0.0160996487228686
-0.694132823126686 0.0258287345625546
-0.680438264011275 0.0367391421371268
-0.666555995609986 0.0481947449181371
-0.652486647513613 0.0595390266097825
-0.638245334709123 0.0700951653361746
-0.623862167045524 0.0791658519501436
-0.609380505923019 0.0860319175898184
-0.594852554010901 0.0899486882061313
-0.580322659886021 0.0903359312215734
-0.565761663870965 0.087963522650449
-0.55109932224114 0.0842195153118772
-0.536260445779936 0.0805540897479401
-0.521169224742259 0.0784875510423682
-0.505741816763695 0.0796164579221545
-0.489862637364305 0.0856132138378501
-0.473339566608238 0.0982108431085964
-0.455882734249813 0.11854272309302
-0.43722300967742 0.145602218864768
-0.417140990550835 0.177762522210362
-0.39554863307609 0.213218371747028
-0.372563970956166 0.250083929088759
-0.348516234578139 0.286541851048121
-0.32387306769084 0.320979695120463
-0.299128348718232 0.352054383960732
-0.274705499775043 0.378672203603862
-0.250907426939781 0.39991426517265
-0.227910891979973 0.414945541224204
-0.205786503883459 0.422929198737538
-0.184526479541058 0.422948205890003
-0.164069407308627 0.413926850750235
-0.144176853067121 0.395611409332227
-0.12428866558366 0.369952167905289
-0.103794310328591 0.339190761795766
-0.0820162894035039 0.305692015204231
-0.058167077282554 0.272090359188841
-0.031409867835781 0.241393133276832
-0.00128849501694185 0.215727260244479
0.0317055555685299 0.194532795657024
0.0659489063339995 0.17695338183809
0.0992044925284776 0.16278152253932
0.129961957247265 0.15231096765262
0.157964589113422 0.145509638304811
0.183651754827389 0.141705742288603
0.207590662694235 0.139838094465708
0.230262088241906 0.138735427370538
0.252032884229432 0.137252054476077
0.273162165492007 0.134406724585868
0.293745554356143 0.130050116843744
0.31381186699964 0.124397541373088
0.333382920622578 0.117654392779465
0.352477287644268 0.110016249610216
0.37111256168304 0.101670067544835
0.389306759401315 0.092794763112848
0.407079086665775 0.0835614753733455
0.424450239639902 0.0741336975439862
0.441442375784129 0.0646674008269735
0.45807886340102 0.0553112205938633
0.474383895855904 0.0462067368582922
0.490382036175538 0.0374888542631473
0.506097739294478 0.0292862696334741
0.521554883225088 0.0217220054791649
0.536776327275346 0.0149139836709793
0.5517835052748 0.00897561302346778
0.56659605446903 0.00401636615659452
0.581231476935155 0.000128834847476908
0.595704562036161 -0.00273749318385321
0.610026744656621 -0.00471295540602527
0.624206769457332 -0.00592232759542977
0.638251509718603 -0.00648434650019954
0.652166572576833 -0.00651234109493178
0.665956738397359 -0.00611479156521499
0.679626272476171 -0.00539581679851669
0.693179138038502 -0.00445559661614956
0.70661913256777 -0.00339073716226088
0.719949964324853 -0.00229458820413794
0.733175282055559 -0.0012575204510109
0.746298667982457 -0.00036716987305625
0.759323601685445 0.000293841423858571
0.772253385292652 0.000703668367072988
0.785091063806431 0.000899869817931563
0.797839448899662 0.000921402222426321
0.810501164909893 0.000806028593311267
0.823078684270745 0.000590407135529721
0.835574353873516 0.000310170971535427
0.847990413905121 9.30871761832727e-19
-0.88576704478289 -1.08475177618358e-16
-0.873583104464276 4.55682466235981e-05
-0.861325894079002 8.74545740355093e-05
-0.848993465453971 0.000121340752048602
-0.836583777002242 0.000142797754222923
-0.824094686990056 0.000147277968115545
-0.811523946090905 0.000130106614748202
-0.798869189134497 8.64722744188711e-05
-0.786127925943908 1.14163998224144e-05
-0.773297531787414 -8.17460674418946e-05
-0.760375244400824 -7.2382125411807e-05
-0.747358140035606 -6.65082596601382e-05
-0.734241715415448 -0.00263041457921672
-0.721013057343928 -0.00816791166272298
-0.70765115987263 -0.0160996487228686
-0.694132823126686 -0.0258287345625546
-0.680438264011275 -0.0367391421371268
-0.666555995609986 -0.0481947449181371
-0.652486647513613 -0.0595390266097825
-0.638245334709123 -0.0700951653361746
-0.623862167045524 -0.0791658519501436
-0.609380505923019 -0.0860319175898184
-0.594852554010901 -0.0899486882061313
-0.580322659886021 -0.0903359312215734
-0.565761663870965 -0.087963522650449
-0.55109932224114 -0.0842195153118772
-0.536260445779936 -0.0805540897479401
-0.521169224742259 -0.0784875510423682
-0.505741816763695 -0.0796164579221545
-0.489862637364305 -0.0856132138378501
-0.473339566608238 -0.0982108431085964
-0.455882734249813 -0.11854272309302
-0.43722300967742 -0.145602218864768
-0.417140990550835 -0.177762522210362
-0.39554863307609 -0.213218371747028
-0.372563970956166 -0.250083929088759
-0.348516234578139 -0.286541851048121
-0.32387306769084 -0.320979695120463
-0.299128348718232 -0.352054383960732
-0.274705499775043 -0.378672203603862
-0.250907426939781 -0.39991426517265
-0.227910891979973 -0.414945541224204
-0.205786503883459 -0.422929198737538
-0.184526479541058 -0.422948205890003
-0.164069407308627 -0.413926850750235
-0.144176853067121 -0.395611409332227
-0.12428866558366 -0.369952167905289
-0.103794310328591 -0.339190761795766
-0.0820162894035039 -0.305692015204231
-0.058167077282554 -0.272090359188841
-0.031409867835781 -0.241393133276832
-0.00128849501694185 -0.215727260244479
0.0317055555685299 -0.194532795657024
0.0659489063339995 -0.17695338183809
0.0992044925284776 -0.16278152253932
0.129961957247265 -0.15231096765262
0.157964589113422 -0.145509638304811
0.183651754827389 -0.141705742288603
0.207590662694235 -0.139838094465708
0.230262088241906 -0.138735427370538
0.252032884229432 -0.137252054476077
0.273162165492007 -0.134406724585868
0.293745554356143 -0.130050116843744
0.31381186699964 -0.124397541373088
0.333382920622578 -0.117654392779465
0.352477287644268 -0.110016249610216
0.37111256168304 -0.101670067544835
0.389306759401315 -0.092794763112848
0.407079086665775 -0.0835614753733455
0.424450239639902 -0.0741336975439862
0.441442375784129 -0.0646674008269735
0.45807886340102 -0.0553112205938633
0.474383895855904 -0.0462067368582922
0.490382036175538 -0.0374888542631473
0.506097739294478 -0.0292862696334741
0.521554883225088 -0.0217220054791649
0.536776327275346 -0.0149139836709793
0.5517835052748 -0.00897561302346778
0.56659605446903 -0.00401636615659452
0.581231476935155 -0.000128834847476908
0.595704562036161 0.00273749318385321
0.610026744656621 0.00471295540602527
0.624206769457332 0.00592232759542977
0.638251509718603 0.00648434650019954
0.652166572576833 0.00651234109493178
0.665956738397359 0.00611479156521499
0.679626272476171 0.00539581679851669
0.693179138038502 0.00445559661614956
0.70661913256777 0.00339073716226088
0.719949964324853 0.00229458820413794
0.733175282055559 0.0012575204510109
0.746298667982457 0.00036716987305625
0.759323601685445 -0.000293841423858571
0.772253385292652 -0.000703668367072988
0.785091063806431 -0.000899869817931563
0.797839448899662 -0.000921402222426321
0.810501164909893 -0.000806028593311267
0.823078684270745 -0.000590407135529721
0.835574353873516 -0.000310170971535427
0.847990413905121 -9.30871761832727e-19

==> tables/chameleon/envelope_0.8.dat <==
-0.870550030529349 1.0661163083854e-16
-0.856878242368266 -4.46968798676316e-05
-0.843151697587197 -8.56092601728302e-05
-0.829369053619406 -0.000118535970872525
-0.81552890638283 -0.000139203866410898
-0.801629785982486 -0.000143263156436081
-0.787670151967949 -0.00012628228347962
-0.773648388090071 -8.37422905133207e-05
-0.759562796492495 -1.10306125616612e-05
-0.745411591681375 7.87982163924805e-05
-0.731192898731552 6.96041809434697e-05
-0.71690473803531 6.37981764225706e-05
-0.70254412092536 0.00251685822179068
-0.688102715730659 0.00779509072647329
-0.673567119060334 0.0153242086257554
-0.658922660099869 0.0245185617477503
-0.644156964721652 0.034780193203739
-0.629263000520975 0.0454983077134827
-0.614241403694652 0.0560491703834338
-0.599101853213891 0.0657962403648041
-0.583863252652695 0.0740901344242912
-0.568552493391325 0.0802678470700987
-0.55320156521862 0.0836505698252102
-0.537837103335737 0.0837224167412143
-0.522439988966167 0.0812279529307362
-0.506966028896431 0.0774750240294474
-0.491368543467925 0.0738106755053736
-0.475601106199323 0.0716250390975921
-0.459613101444392 0.0723546401319553
-0.443335550146459 0.0774816823361499
-0.426654601368602 0.0885244147596327
-0.409399681475242 0.106455782220733
-0.391414900329302 0.130347389600391
-0.372575260412103 0.158771061833509
-0.352833621942182 0.19019307381514
-0.33226338046567 0.223032118392748
-0.311060879118796 0.255746938730832
-0.289503219344974 0.286916895388305
-0.267883401325224 0.315281136779495
-0.246453948266879 0.339728399152967
-0.225396929600132 0.359253803574505
-0.204819489182166 0.372904221705328
-0.18476437499822 0.379724848804918
-0.165225232954771 0.378708335084391
-0.146160227480078 0.368744201970343
-0.127418083053541 0.349626492317423
-0.108656434013258 0.323421955906394
-0.0895098539910007 0.292510403193768
-0.069586591108697 0.259363907120402
-0.0484516128155928 0.226643959954084
-0.0256687531666507 0.197271150155839
-0.00103496919930066 0.173280506999919
0.0251406317580123 0.154253010009522
0.0519748815268176 0.139458431808185
0.0782890712922275 0.128462067577029
0.103283781528003 0.12104505841984
0.126802322752216 0.116804406756229
0.149053289596839 0.115009557424214
0.170322844408859 0.114733590119107
0.19086163855319 0.114996225368632
0.210866644524312 0.114833745881715
0.230480798710264 0.11340578289378
0.249758166281456 0.110575558424288
0.268715385155924 0.106520934221259
0.287364837129798 0.101414119702168
0.305716855100118 0.0954212456227512
0.323781095428723 0.0887031301034057
0.341567415997536 0.0814156617863541
0.35908638326313 0.0737099717347589
0.376349501541591 0.065732511169706
0.393369239475561 0.0576251118551596
0.410158915159979 0.049525075369157
0.426732489713738 0.0415653145761001
0.443104308212672 0.0338745541405014
0.459288816825863 0.0265775858788711
0.475300276024295 0.019795568083278
0.491152482154322 0.0136463545924093
0.506858503643857 0.00824483831588172
0.522430433634499 0.0037032942539477
0.537879158367307 0.000119225441290047
0.553213974342819 -0.00254223247644674
0.568442159786686 -0.00439168048523406
0.583569354270446 -0.00553676932028088
0.598600045391221 -0.00608150556676814
0.613537932674811 -0.00612660700543178
0.628386194864963 -0.00576982014373001
0.643147681868928 -0.00510619910721168
0.657825047648988 -0.00422834862661498
0.672420836570157 -0.003226635416666
0.686937532871484 -0.00218937264811823
0.701377580790334 -0.00120298197894997
0.715743381250467 -0.000352137043397165
0.730037269601298 0.000282508261686213
0.744261467980108 0.000678162455254815
0.758418033725151 0.000869297243832257
0.772508873791804 0.000892148657399039
0.786535773710915 0.000782195449828476
0.800500420064331 0.000574211395620416
0.814404417326122 0.000302312544866623
0.828249299978132 9.09201180184132e-19
-0.870550030529349 -1.0661163083854e-16
-0.856878242368266 4.46968798676316e-05
-0.843151697587197 8.56092601728302e-05
-0.829369053619406 0.000118535970872525
-0.81552890638283 0.000139203866410898
-0.801629785982486 0.000143263156436081
-0.787670151967949 0.00012628228347962
-0.773648388090071 8.37422905133207e-05
-0.759562796492495 1.10306125616612e-05
-0.745411591681375 -7.87982163924805e-05
-0.731192898731552 -6.96041809434697e-05
-0.71690473803531 -6.37981764225706e-05
-0.70254412092536 -0.00251685822179068
-0.688102715730659 -0.00779509072647329
-0.673567119060334 -0.0153242086257554
-0.658922660099869 -0.0245185617477503
-0.644156964721652 -0.034780193203739
-0.629263000520975 -0.0454983077134827
-0.614241403694652 -0.0560491703834338
-0.599101853213891 -0.0657962403648041
-0.583863252652695 -0.0740901344242912
-0.568552493391325 -0.0802678470700987
-0.55320156521862 -0.0836505698252102
-0.537837103335737 -0.0837224167412143
-0.522439988966167 -0.0812279529307362
-0.506966028896431 -0.0774750240294474
-0.491368543467925 -0.0738106755053736
-0.475601106199323 -0.0716250390975921
-0.459613101444392 -0.0723546401319553
-0.443335550146459 -0.0774816823361499
-0.426654601368602 -0.0885244147596327
-0.409399681475242 -0.106455782220733
-0.391414900329302 -0.130347389600391
-0.372575260412103 -0.158771061833509
-0.352833621942182 -0.19019307381514
-0.33226338046567 -0.223032118392748
-0.311060879118796 -0.255746938730832
-0.289503219344974 -0.286916895388305
-0.267883401325224 -0.315281136779495
-0.246453948266879 -0.339728399152967
-0.225396929600132 -0.359253803574505
-0.204819489182166 -0.372904221705328
-0.18476437499822 -0.379724848804918
-0.165225232954771 -0.378708335084391
-0.146160227480078 -0.368744201970343
-0.127418083053541 -0.349626492317423
-0.108656434013258 -0.323421955906394
-0.0895098539910007 -0.292510403193768
-0.069586591108697 -0.259363907120402
-0.0484516128155928 -0.226643959954084
-0.0256687531666507 -0.197271150155839
-0.00103496919930066 -0.173280506999919
0.0251406317580123 -0.154253010009522
0.0519748815268176 -0.139458431808185
0.0782890712922275 -0.128462067577029
0.103283781528003 -0.12104505841984
0.126802322752216 -0.116804406756229
0.149053289596839 -0.115009557424214
0.170322844408859 -0.114733590119107
0.19086163855319 -0.114996225368632
0.210866644524312 -0.114833745881715
0.230480798710264 -0.11340578289378
0.249758166281456 -0.110575558424288
0.268715385155924 -0.106520934221259
0.287364837129798 -0.101414119702168
0.305716855100118 -0.0954212456227512
0.323781095428723 -0.0887031301034057
0.341567415997536 -0.0814156617863541
0.35908638326313 -0.0737099717347589
0.376349501541591 -0.065732511169706
0.393369239475561 -0.0576251118551596
0.410158915159979 -0.049525075369157
0.426732489713738 -0.0415653145761001
0.443104308212672 -0.0338745541405014
0.459288816825863 -0.0265775858788711
0.475300276024295 -0.019795568083278
0.491152482154322 -0.0136463545924093
0.506858503643857 -0.00824483831588172
0.522430433634499 -0.0037032942539477
0.537879158367307 -0.000119225441290047
0.553213974342819 0.00254223247644674
0.568442159786686 0.00439168048523406
0.583569354270446 0.00553676932028088
0.598600045391221 0.00608150556676814
0.613537932674811 0.00612660700543178
0.628386194864963 0.00576982014373001
0.643147681868928 0.00510619910721168
0.657825047648988 0.00422834862661498
0.672420836570157 0.003226635416666
0.686937532871484 0.00218937264811823
0.701377580790334 0.00120298197894997
0.715743381250467 0.000352137043397165
0.730037269601298 -0.000282508261686213
0.744261467980108 -0.000678162455254815
0.758418033725151 -0.000869297243832257
0.772508873791804 -0.000892148657399039
0.786535773710915 -0.000782195449828476
0.800500420064331 -0.000574211395620416
0.814404417326122 -0.000302312544866623
0.828249299978132 -9.09201180184132e-19

==> tables/chameleon/envelope_0.9.dat <==
-0.855594436616694 1.04780098817092e-16
-0.840492814583909 -4.38421755922225e-05
-0.825360981286099 -8.38028829042555e-05
-0.810198258397362 -0.000115796021975075
-0.795003937954911 -0.000135700428407945
-0.779777280352835 -0.000139357788911964
-0.764517512132308 -0.000122570363941065
-0.749223823543402 -8.10984939108642e-05
-0.733895365849991 -1.06578619685856e-05
-0.718531248546272 7.59566680201426e-05
-0.703130538628659 6.69328508557582e-05
-0.687692253399409 6.11985238471805e-05
-0.672214927978474 0.0024082041510284
-0.656694552994833 0.00743928704705076
-0.641124737166966 0.014586117625791
-0.625498546571173 0.0232748479691212
-0.609810201962034 0.0329256963805638
-0.594056503028368 0.0429527328821221
-0.57823788954226 0.0527638706836875
-0.562359035006336 0.0617609677554879
-0.546428868114564 0.0693398464588821
-0.530459925448169 0.0748899647220143
-0.514466937557643 0.0777934394779243
-0.498461924236063 0.0775930791901287
-0.482435554582256 0.0750081413125879
-0.466367030555986 0.0712706470244547
-0.450234671249407 0.0676317718393543
-0.434017208767236 0.0653625467682424
-0.417691786633566 0.0657551728028833
-0.401227599396387 0.070122482599595
-0.384574123336835 0.0797933482748968
-0.36765616813245 0.0956012589599045
-0.350406133274713 0.116690817681951
-0.332770760523546 0.141808575633895
-0.314731374002475 0.169654261172996
-0.296322142248863 0.198906527164734
-0.277630884642375 0.228261583538133
-0.25878074582944 0.256468886071964
-0.239902092239234 0.282348977140014
-0.221107872489168 0.304789694338844
-0.202480159685988 0.322727410904011
-0.184067653741313 0.335122431139755
-0.165889762565847 0.340934041041229
-0.147942873417709 0.339095901259576
-0.130205944224831 0.328493515799465
-0.112607312086918 0.308986751258054
-0.0949903243150576 0.282744015677985
-0.0771912635300133 0.252254322976225
-0.0590406332369642 0.220056897043314
-0.040358891904239 0.188788330232669
-0.0209770029143472 0.161213809836001
-0.000831327424178455 0.139185627593476
0.0199350351652356 0.122313520538451
0.0409618363653446 0.109908349873717
0.0617832774260707 0.101378231071521
0.0820820165583395 0.0961973152273539
0.101787553435866 0.0937619637889211
0.120972887847005 0.0933427120544951
0.139745549973285 0.0941359845606828
0.158203051789134 0.095319069538841
0.176424365847692 0.0960771716209524
0.194468360867039 0.0956862213060987
0.212357738523067 0.0940172482546395
0.230099514431618 0.0912132933024721
0.247698800719675 0.0874155518718601
0.265159767078758 0.0827624478061822
0.28248625506393 0.0773899878316885
0.299682183403774 0.071431940356904
0.316751793124814 0.0650199138881173
0.333699769920658 0.0582833875527637
0.350531274417684 0.0513497291348467
0.367251906006272 0.0443442228174731
0.383867621494047 0.0373901186986788
0.400384625603105 0.0306087086621309
0.416809246283868 0.0241194279773137
0.433147804104204 0.0180399786804013
0.449406481747861 0.012486468925411
0.465591197018739 0.007573561680667
0.481707480725934 0.00341462600684558
0.497760359661662 0.000110332771988217
0.513754167606323 -0.00236089938138348
0.52969233210396 -0.00409230638162381
0.545577536013737 -0.0051763118490204
0.561411933832091 -0.00570369118268029
0.577197315317066 -0.00576372042739247
0.592935227064644 -0.00544431059275561
0.60862706084965 -0.00483212649652169
0.624274115546676 -0.00401269092524974
0.639877637915988 -0.00307047571482699
0.65543884637883 -0.00208898162366744
0.670958941027179 -0.0011508088321864
0.68643910244242 -0.000337719694430105
0.701880481291424 0.000271612207948527
0.717284175465273 0.000653581057835922
0.732651204932506 0.000839763355850024
0.747982518174697 0.000863823862724135
0.763279005768986 0.00075906701922186
0.778541510998946 0.000558459928782056
0.793770837850176 0.000294653217647401
0.808967756787661 8.88035087046462e-19
-0.855594436616694 -1.04780098817092e-16
-0.840492814583909 4.38421755922225e-05
-0.825360981286099 8.38028829042555e-05
-0.810198258397362 0.000115796021975075
-0.795003937954911 0.000135700428407945
-0.779777280352835 0.000139357788911964
-0.764517512132308 0.000122570363941065
-0.749223823543402 8.10984939108642e-05
-0.733895365849991 1.06578619685856e-05
-0.718531248546272 -7.59566680201426e-05
-0.703130538628659 -6.69328508557582e-05
-0.687692253399409 -6.11985238471805e-05
-0.672214927978474 -0.0024082041510284
-0.656694552994833 -0.00743928704705076
-0.641124737166966 -0.014586117625791
-0.625498546571173 -0.0232748479691212
-0.609810201962034 -0.0329256963805638
-0.594056503028368 -0.0429527328821221
-0.57823788954226 -0.0527638706836875
-0.562359035006336 -0.0617609677554879
-0.546428868114564 -0.0693398464588821
-0.530459925448169 -0.0748899647220143
-0.514466937557643 -0.0777934394779243
-0.498461924236063 -0.0775930791901287
-0.482435554582256 -0.0750081413125879
-0.466367030555986 -0.0712706470244547
-0.450234671249407 -0.0676317718393543
-0.434017208767236 -0.0653625467682424
-0.417691786633566 -0.0657551728028833
-0.401227599396387 -0.070122482599595
-0.384574123336835 -0.0797933482748968
-0.36765616813245 -0.0956012589599045
-0.350406133274713 -0.116690817681951
-0.332770760523546 -0.141808575633895
-0.314731374002475 -0.169654261172996
-0.296322142248863 -0.198906527164734
-0.277630884642375 -0.228261583538133
-0.25878074582944 -0.256468886071964
-0.239902092239234 -0.282348977140014
-0.221107872489168 -0.304789694338844
-0.202480159685988 -0.322727410904011
-0.184067653741313 -0.335122431139755
-0.165889762565847 -0.340934041041229
-0.147942873417709 -0.339095901259576
-0.130205944224831 -0.328493515799465
-0.112607312086918 -0.308986751258054
-0.0949903243150576 -0.282744015677985
-0.0771912635300133 -0.252254322976225
-0.0590406332369642 -0.220056897043314
-0.040358891904239 -0.188788330232669
-0.0209770029143472 -0.161213809836001
-0.000831327424178455 -0.139185627593476
0.0199350351652356 -0.122313520538451
0.0409618363653446 -0.109908349873717
0.0617832774260707 -0.101378231071521
0.0820820165583395 -0.0961973152273539
0.101787553435866 -0.0937619637889211
0.120972887847005 -0.0933427120544951
0.139745549973285 -0.0941359845606828
0.158203051789134 -0.095319069538841
0.176424365847692 -0.0960771716209524
0.194468360867039 -0.0956862213060987
0.212357738523067 -0.0940172482546395
0.230099514431618 -0.0912132933024721
0.247698800719675 -0.0874155518718601
0.265159767078758 -0.0827624478061822
0.28248625506393 -0.0773899878316885
0.299682183403774 -0.071431940356904
0.316751793124814 -0.0650199138881173
0.333699769920658 -0.0582833875527637
0.350531274417684 -0.0513497291348467
0.367251906006272 -0.0443442228174731
0.383867621494047 -0.0373901186986788
0.400384625603105 -0.0306087086621309
0.416809246283868 -0.0241194279773137
0.433147804104204 -0.0180399786804013
0.449406481747861 -0.012486468925411
0.465591197018739 -0.007573561680667
0.481707480725934 -0.00341462600684558
0.497760359661662 -0.000110332771988217
0.513754167606323 0.00236089938138348
0.52969233210396 0.00409230638162381
0.545577536013737 0.0051763118490204
0.561411933832091 0.00570369118268029
0.577197315317066 0.00576372042739247
0.592935227064644 0.00544431059275561
0.60862706084965 0.00483212649652169
0.624274115546676 0.00401269092524974
0.639877637915988 0.00307047571482699
0.65543884637883 0.00208898162366744
0.670958941027179 0.0011508088321864
0.68643910244242 0.000337719694430105
0.701880481291424 -0.000271612207948527
0.717284175465273 -0.000653581057835922
0.732651204932506 -0.000839763355850024
0.747982518174697 -0.000863823862724135
0.763279005768986 -0.00075906701922186
0.778541510998946 -0.000558459928782056
0.793770837850176 -0.000294653217647401
0.808967756787661 -8.88035087046462e-19

==> tables/chameleon/envelope_1.0.dat <==
-0.840895771980286 1.0298003155722e-16
-0.824420712812982 -4.30038151734891e-05
-0.807945653645679 -8.20346206576986e-05
-0.791470594478376 -0.00011311940676364
-0.774995535311073 -0.000132285163802449
-0.758520476143769 -0.000135558882084915
-0.742045416976466 -0.000118967551921642
-0.725570357809163 -7.85381636243194e-05
-0.70909529864186 -1.02977075032283e-05
-0.692620239474557 7.32175889360957e-05
-0.676145180307253 6.4364043408796e-05
-0.65967012113995 5.87048020975866e-05
-0.643195061972647 0.00230424073267992
-0.626720002805344 0.00709972387883366
-0.610244943638041 0.0138835768025132
-0.593769884470737 0.0220942220656728
-0.577294825303434 0.0311700822302656
-0.560819766136131 0.0405495798582465
-0.544344706968828 0.0496711375115689
-0.527869647801524 0.057973177752187
-0.511394588634221 0.0648941231420547
-0.494919529466918 0.0698723962431257
-0.478444470299615 0.0723464196173546
-0.461969411132312 0.0719124718630077
-0.445494351965008 0.0692645950091427
-0.429019292797705 0.0655631307110502
-0.412544233630402 0.0619701219479759
-0.396069174463099 0.0596476116991649
-0.379594115295795 0.0597576429438624
-0.363119056128492 0.0634622586613139
-0.346643996961189 0.071923417355619
-0.330168937793886 0.085853492633853
-0.313693878626583 0.104465052756542
-0.297218819459279 0.126658295857475
-0.280743760291976 0.151333420070442
-0.264268701124673 0.177390623529233
-0.24779364195737 0.203730104367637
-0.231318582790066 0.229252060719444
-0.214843523622763 0.252856690718444
-0.19836846445546 0.273444192498426
-0.181893405288157 0.289914764193181
-0.165418346120854 0.301168603936497
-0.14894328695355 0.306105909862166
-0.132468227786247 0.303626880103975
-0.115993168618944 0.29263643833774
-0.0995181094516407 0.273070875779995
-0.0830430502843376 0.247182285994369
-0.0665679911170343 0.217538394414101
-0.0500929319497311 0.186706926472432
-0.0336178727824279 0.157255607602602
-0.0171428136151246 0.131747052021073
-0.000667754447821417 0.111799297358928
0.0158073047194818 0.096987393021287
0.0322823638867851 0.0866196845564584
0.0487574230540883 0.0800045175127516
0.0652324822213914 0.0764502374384757
0.0817075413886947 0.0752651898819399
0.0981826005559979 0.0757577203914533
0.114657659723301 0.0772361745153252
0.131132718890604 0.0790088978018645
0.147607778057908 0.0803842357993805
0.164082837225211 0.080735326843212
0.180557896392514 0.0799384881734674
0.197032955559817 0.0781054441167522
0.21350801472712 0.0753492583823961
0.229983073894424 0.0717829946797286
0.246458133061727 0.0675197167180794
0.26293319222903 0.0626724882067778
0.279408251396333 0.0573543728551536
0.295883310563636 0.0516784343725362
0.31235836973094 0.0457577364682552
0.328833428898243 0.0397053428516402
0.345308488065546 0.0336343172320209
0.361783547232849 0.0276577233187265
0.378258606400153 0.0218886248210868
0.394733665567456 0.0164400854484314
0.411208724734759 0.0114251689100897
0.427683783902063 0.0069569389153914
0.444158843069366 0.00314845917366599
0.460633902236669 0.000102103380309485
0.477108961403972 -0.00219250046589265
0.493584020571275 -0.00381334015017407
0.510059079738579 -0.00483932105680533
0.526534138905882 -0.005349348570057
0.543009198073185 -0.00542232807419969
0.559484257240488 -0.00513716495350395
0.575959316407791 -0.00457276459224038
0.592434375575094 -0.00380803237467954
0.608909434742398 -0.00292187368509201
0.625384493909701 -0.0019931939077484
0.641859553077004 -0.00110089842691926
0.658334612244307 -0.000323892626875169
0.674809671411611 0.000261136403821758
0.691284730578914 0.000629890663884388
0.707759789746217 0.000811232865204588
0.72423484891352 0.000836398350906099
0.740709908080823 0.000736622464112657
0.757184967248127 0.000543140547948
0.77366002641543 0.000287187945535872
0.790135085582733 8.67361737988404e-19
-0.840895771980286 -1.0298003155722e-16
-0.824420712812982 4.30038151734891e-05
-0.807945653645679 8.20346206576986e-05
-0.791470594478376 0.00011311940676364
-0.774995535311073 0.000132285163802449
-0.758520476143769 0.000135558882084915
-0.742045416976466 0.000118967551921642
-0.725570357809163 7.85381636243194e-05
-0.70909529864186 1.02977075032283e-05
-0.692620239474557 -7.32175889360957e-05
-0.676145180307253 -6.4364043408796e-05
-0.65967012113995 -5.87048020975866e-05
-0.643195061972647 -0.00230424073267992
-0.626720002805344 -0.00709972387883366
-0.610244943638041 -0.0138835768025132
-0.593769884470737 -0.0220942220656728
-0.577294825303434 -0.0311700822302656
-0.560819766136131 -0.0405495798582465
-0.544344706968828 -0.0496711375115689
-0.527869647801524 -0.057973177752187
-0.511394588634221 -0.0648941231420547
-0.494919529466918 -0.0698723962431257
-0.478444470299615 -0.0723464196173546
-0.461969411132312 -0.0719124718630077
-0.445494351965008 -0.0692645950091427
-0.429019292797705 -0.0655631307110502
-0.412544233630402 -0.0619701219479759
-0.396069174463099 -0.0596476116991649
-0.379594115295795 -0.0597576429438624
-0.363119056128492 -0.0634622586613139
-0.346643996961189 -0.071923417355619
-0.330168937793886 -0.085853492633853
-0.313693878626583 -0.104465052756542
-0.297218819459279 -0.126658295857475
-0.280743760291976 -0.151333420070442
-0.264268701124673 -0.177390623529233
-0.24779364195737 -0.203730104367637
-0.231318582790066 -0.229252060719444
-0.214843523622763 -0.252856690718444
-0.19836846445546 -0.273444192498426
-0.181893405288157 -0.289914764193181
-0.165418346120854 -0.301168603936497
-0.14894328695355 -0.306105909862166
-0.132468227786247 -0.303626880103975
-0.115993168618944 -0.29263643833774
-0.0995181094516407 -0.273070875779995
-0.0830430502843376 -0.247182285994369
-0.0665679911170343 -0.217538394414101
-0.0500929319497311 -0.186706926472432
-0.0336178727824279 -0.157255607602602
-0.0171428136151246 -0.131747052021073
-0.000667754447821417 -0.111799297358928
0.0158073047194818 -0.096987393021287
0.0322823638867851 -0.0866196845564584
0.0487574230540883 -0.0800045175127516
0.0652324822213914 -0.0764502374384757
0.0817075413886947 -0.0752651898819399
0.0981826005559979 -0.0757577203914533
0.114657659723301 -0.0772361745153252
0.131132718890604 -0.0790088978018645
0.147607778057908 -0.0803842357993805
0.164082837225211 -0.080735326843212
0.180557896392514 -0.0799384881734674
0.197032955559817 -0.0781054441167522
0.21350801472712 -0.0753492583823961
0.229983073894424 -0.0717829946797286
0.246458133061727 -0.0675197167180794
0.26293319222903 -0.0626724882067778
0.279408251396333 -0.0573543728551536
0.295883310563636 -0.0516784343725362
0.31235836973094 -0.0457577364682552
0.328833428898243 -0.0397053428516402
0.345308488065546 -0.0336343172320209
0.361783547232849 -0.0276577233187265
0.378258606400153 -0.0218886248210868
0.394733665567456 -0.0164400854484314
0.411208724734759 -0.0114251689100897
0.427683783902063 -0.0069569389153914
0.444158843069366 -0.00314845917366599
0.460633902236669 -0.000102103380309485
0.477108961403972 0.00219250046589265
0.493584020571275 0.00381334015017407
0.510059079738579 0.00483932105680533
0.526534138905882 0.005349348570057
0.543009198073185 0.00542232807419969
0.559484257240488 0.00513716495350395
0.575959316407791 0.00457276459224038
0.592434375575094 0.00380803237467954
0.608909434742398 0.00292187368509201
0.625384493909701 0.0019931939077484
0.641859553077004 0.00110089842691926
0.658334612244307 0.000323892626875169
0.674809671411611 -0.000261136403821758
0.691284730578914 -0.000629890663884388
0.707759789746217 -0.000811232865204588
0.72423484891352 -0.000836398350906099
0.740709908080823 -0.000736622464112657
0.757184967248127 -0.000543140547948
0.77366002641543 -0.000287187945535872
0.790135085582733 -8.67361737988404e-19

==> tables/chameleon/real_envelope_0.0.dat <==
-1 1.22464679914735e-16
-0.999999998639539 -5.21624632261506e-05
-0.99999999484534 -0.000101534824606921
-0.999999989786498 -0.000142923068017261
-0.999999985432203 -0.000170691514786918
-0.999999984030499 -0.000178714858970285
-0.999999987148138 -0.000160323812627847
-0.999999994141689 -0.000108243345829841
-0.999999999894551 -1.45223181169946e-05
-0.999999994412591 0.000105711015003755
-0.999999995469181 9.51926376047314e-05
-0.999999996040288 8.89911487330774e-05
-0.999993582939706 0.00358246834041489
-0.999935840050847 0.0113276556183505
-0.999741300370888 0.0227449408160543
-0.999308423230736 0.0371843415983239
-0.998545538367681 0.0539148199106512
-0.997396261690011 0.0721158593292135
-0.995862591498744 0.0908718815333208
-0.994023268984097 0.109168405311101
-0.992044603673874 0.125886871124618
-0.990180745286435 0.139793031528759
-0.988759895745431 0.149512101735892
-0.98810003752064 0.153812599782042
-0.988128097318292 0.153632233890323
-0.988523512229173 0.151067090294673
-0.988905214586524 0.148547893164395
-0.98884929383066 0.1489196900702
-0.987834330345626 0.155509921839763
-0.985068940520703 0.172160339281203
-0.979145955005104 0.203158063578937
-0.967815675514211 0.251660124431686
-0.948773607918904 0.3159567073454
-0.919951324428364 0.39203260155566
-0.880256750175056 0.47449768573856
-0.830289366221293 0.557332547353771
-0.772442819105914 0.63508431819067
-0.710272330066398 0.703926997026005
-0.647500273901502 0.762065217220599
-0.587203146821027 0.809439598959356
-0.531461934638817 0.847082175488285
-0.481417303433663 0.876491517331834
-0.437529611586791 0.899204002985258
-0.399884858084831 0.916565382432958
-0.368482105327929 0.929634841243107
-0.342410336687521 0.939550510259847
-0.31846672896149 0.947934039131716
-0.29261220670176 0.956231194057758
-0.259132570074099 0.965841762985424
-0.209054862135716 0.97790391379594
-0.129031413732255 0.991640506569924
-0.00597268992810286 0.999982163328438
0.160860581008377 0.986977139288265
0.349225723701926 0.937038629889326
0.520406521206919 0.853918645238123
0.649090172136368 0.76071147515729
0.735508124708931 0.677515902755908
0.791716511624996 0.610888668433413
0.829377431950518 0.558688710617249
0.856542617034469 0.516076297851145
0.878218264351108 0.478260054949321
0.897265818294327 0.441490714874744
0.914392258440708 0.40482934392618
0.929623672681537 0.368510280982891
0.942999359260262 0.332794543877654
0.954582392482108 0.297947069062838
0.964461337904181 0.26422401043069
0.972748376457929 0.231863313394903
0.979575183500081 0.201078243156195
0.985087591902267 0.172053585490663
0.989439834062857 0.144944178115801
0.992788949426537 0.119875359839095
0.995289751534942 0.0969448837717279
0.997090578174826 0.0762258415171081
0.998329908390451 0.0577701827339565
0.999133825761612 0.0416124767223131
0.999614238160499 0.0277736361826492
0.999867725952945 0.0162643966284184
0.999974876904818 0.00708841020223659
0.999999975433775 0.000221658408782798
0.999989441374973 -0.00459533878728798
0.999970157206569 -0.00772558711491156
0.999954994189197 -0.00948733872499168
0.999948395792537 -0.0101590231780199
0.999950146605356 -0.00998520425064246
0.99995784842325 -0.00918157811845825
0.999968484547515 -0.00793913797247728
0.999979342521446 -0.00642763800908063
0.999988487226195 -0.00479848049563773
0.999994921077569 -0.00318713336176664
0.999998529098707 -0.00171516775333289
0.999999878974002 -0.000491987785013413
0.999999925124076 0.000386977832909044
0.999999584868061 0.000911188074223997
0.999999343115704 0.00114619726080984
0.999999333136314 0.00115487095711723
0.99999950550342 0.000994481229181817
0.999999742729303 0.000717315361116867
0.999999931102723 0.000371206881503263
1 1.09773854346528e-18
-1 -1.22464679914735e-16
-0.999999998639539 5.21624632261506e-05
-0.99999999484534 0.000101534824606921
-0.999999989786498 0.000142923068017261
-0.999999985432203 0.000170691514786918
-0.999999984030499 0.000178714858970285
-0.999999987148138 0.000160323812627847
-0.999999994141689 0.000108243345829841
-0.999999999894551 1.45223181169946e-05
-0.999999994412591 -0.000105711015003755
-0.999999995469181 -9.51926376047314e-05
-0.999999996040288 -8.89911487330774e-05
-0.999993582939706 -0.00358246834041489
-0.999935840050847 -0.0113276556183505
-0.999741300370888 -0.0227449408160543
-0.999308423230736 -0.0371843415983239
-0.998545538367681 -0.0539148199106512
-0.997396261690011 -0.0721158593292135
-0.995862591498744 -0.0908718815333208
-0.994023268984097 -0.109168405311101
-0.992044603673874 -0.125886871124618
-0.990180745286435 -0.139793031528759
-0.988759895745431 -0.149512101735892
-0.98810003752064 -0.153812599782042
-0.988128097318292 -0.153632233890323
-0.988523512229173 -0.151067090294673
-0.988905214586524 -0.148547893164395
-0.98884929383066 -0.1489196900702
-0.987834330345626 -0.155509921839763
-0.985068940520703 -0.172160339281203
-0.979145955005104 -0.203158063578937
-0.967815675514211 -0.251660124431686
-0.948773607918904 -0.3159567073454
-0.919951324428364 -0.39203260155566
-0.880256750175056 -0.47449768573856
-0.830289366221293 -0.557332547353771
-0.772442819105914 -0.63508431819067
-0.710272330066398 -0.703926997026005
-0.647500273901502 -0.762065217220599
-0.587203146821027 -0.809439598959356
-0.531461934638817 -0.847082175488285
-0.481417303433663 -0.876491517331834
-0.437529611586791 -0.899204002985258
-0.399884858084831 -0.916565382432958
-0.368482105327929 -0.929634841243107
-0.342410336687521 -0.939550510259847
-0.31846672896149 -0.947934039131716
-0.29261220670176 -0.956231194057758
-0.259132570074099 -0.965841762985424
-0.209054862135716 -0.97790391379594
-0.129031413732255 -0.991640506569924
-0.00597268992810286 -0.999982163328438
0.160860581008377 -0.986977139288265
0.349225723701926 -0.937038629889326
0.520406521206919 -0.853918645238123
0.649090172136368 -0.76071147515729
0.735508124708931 -0.677515902755908
0.791716511624996 -0.610888668433413
0.829377431950518 -0.558688710617249
0.856542617034469 -0.516076297851145
0.878218264351108 -0.478260054949321
0.897265818294327 -0.441490714874744
0.914392258440708 -0.40482934392618
0.929623672681537 -0.368510280982891
0.942999359260262 -0.332794543877654
0.954582392482108 -0.297947069062838
0.964461337904181 -0.26422401043069
0.972748376457929 -0.231863313394903
0.979575183500081 -0.201078243156195
0.985087591902267 -0.172053585490663
0.989439834062857 -0.144944178115801
0.992788949426537 -0.119875359839095
0.995289751534942 -0.0969448837717279
0.997090578174826 -0.0762258415171081
0.998329908390451 -0.0577701827339565
0.999133825761612 -0.0416124767223131
0.999614238160499 -0.0277736361826492
0.999867725952945 -0.0162643966284184
0.999974876904818 -0.00708841020223659
0.999999975433775 -0.000221658408782798
0.999989441374973 0.00459533878728798
0.999970157206569 0.00772558711491156
0.999954994189197 0.00948733872499168
0.999948395792537 0.0101590231780199
0.999950146605356 0.00998520425064246
0.99995784842325 0.00918157811845825
0.999968484547515 0.00793913797247728
0.999979342521446 0.00642763800908063
0.999988487226195 0.00479848049563773
0.999994921077569 0.00318713336176664
0.999998529098707 0.00171516775333289
0.999999878974002 0.000491987785013413
0.999999925124076 -0.000386977832909044
0.999999584868061 -0.000911188074223997
0.999999343115704 -0.00114619726080984
0.999999333136314 -0.00115487095711723
0.99999950550342 -0.000994481229181817
0.999999742729303 -0.000717315361116867
0.999999931102723 -0.000371206881503263
1 -1.09773854346528e-18

==> tables/chameleon/real_envelope_0.1.dat <==
-1.0 0.0
-0.9797979797979798 0.0
-0.9595959595959596 0.0
-0.9393939393939394 0.0
-0.9191919191919192 0.0
-0.898989898989899 0.0
-0.8787878787878788 0.01628565995319383
-0.8585858585858586 0.09415115591001737
-0.8383838383838383 0.1703368160511744
-0.8181818181818181 0.24340812647415092
-0.797979797979798 0.3117050342788666
-0.7777777777777778 0.37348071093329394
-0.7575757575757576 0.4269881463920291
-0.7373737373737373 0.47048033060966826
-0.7171717171717171 0.5022102535408078
-0.696969696969697 0.5204309051400441
-0.6767676767676767 0.5237339015918728
-0.6565656565656566 0.5142068161631728
-0.6363636363636364 0.4959996993631772
-0.6161616161616161 0.4732892608421871
-0.5959595959595959 0.45025221025050294
-0.5757575757575757 0.43106350810954114
-0.5555555555555556 0.4187218191588669
-0.5353535353535352 0.4130092850832688
-0.5151515151515151 0.4131632506547273
-0.4949494949494949 0.4184210606452227
-0.4747474747474747 0.4280200598267354
-0.4545454545454545 0.44119759297124583
-0.43434343434343425 0.45719100485073416
-0.41414141414141414 0.47523764023718096
-0.3939393939393939 0.49457484390256645
-0.3737373737373737 0.5144399606188712
-0.3535353535353535 0.5340703351580753
-0.33333333333333326 0.5527033122921594
-0.31313131313131304 0.5695762367931037
-0.2929292929292928 0.5839264534328884
-0.2727272727272727 0.5951750320539233
-0.2525252525252525 0.6036704125758834
-0.23232323232323226 0.6099006700638953
-0.21212121212121204 0.6140211068551489
-0.19191919191919182 0.616143202695673
-0.1717171717171716 0.6163784373314969
-0.1515151515151515 0.6148382905086496
-0.13131313131313127 0.6116342419731602
-0.11111111111111105 0.6068777714710576
-0.09090909090909083 0.6006803587483712
-0.07070707070707061 0.5931534835511298
-0.050505050505050386 0.5844086256253628
-0.030303030303030276 0.574557264717099
-0.010101010101010055 0.5637209868763657
0.010101010101010166 0.5521054840958876
0.030303030303030498 0.5399581720155816
0.05050505050505061 0.527526766576713
0.07070707070707072 0.5150589837205467
0.09090909090909105 0.5028025393883466
0.11111111111111116 0.4910051495213781
0.1313131313131315 0.4799145300609056
0.1515151515151516 0.469778396948194
0.1717171717171717 0.4608024567207798
0.19191919191919204 0.45282168252367655
0.21212121212121215 0.4454779773848993
0.2323232323232325 0.43841158243852996
0.2525252525252526 0.43126273881865085
0.27272727272727293 0.42367168765934404
0.29292929292929304 0.4153597623280198
0.31313131313131315 0.40639787679573336
0.3333333333333335 0.39695112540216054
0.3535353535353536 0.38718460384427295
0.3737373737373739 0.37726340781904155
0.39393939393939403 0.3673526330234378
0.41414141414141437 0.3576173751544328
0.4343434343434345 0.34822272990899794
0.4545454545454546 0.3393337929841043
0.4747474747474749 0.3311156600767231
0.49494949494949503 0.3237334268838259
0.5151515151515154 0.3173521891023835
0.5353535353535355 0.3121370424293675
0.5555555555555556 0.3082154876172819
0.5757575757575759 0.3053165354781412
0.595959595959596 0.30292930205579904
0.6161616161616164 0.300539611258538
0.6363636363636365 0.29763328699464053
0.6565656565656568 0.2936961531723893
0.6767676767676769 0.2882140337000666
0.696969696969697 0.2806727524859551
0.7171717171717173 0.27055813343833723
0.7373737373737375 0.25735600046549556
0.7575757575757578 0.2405521774757125
0.7777777777777779 0.21963248837727087
0.7979797979797982 0.19408275707845268
0.8181818181818183 0.16338889373914486
0.8383838383838385 0.12752698883156985
0.8585858585858588 0.08811513267639597
0.8787878787878789 0.0
0.8989898989898992 0.0
0.9191919191919193 0.0
0.9393939393939394 0.0
0.9595959595959598 0.0
0.9797979797979799 0.0
1.0 0.0
-1.0 -0.0
-0.9797979797979798 -0.0
-0.9595959595959596 -0.0
-0.9393939393939394 -0.0
-0.9191919191919192 -0.0
-0.898989898989899 -0.0
-0.8787878787878788 -0.01628565995319383
-0.8585858585858586 -0.09415115591001737
-0.8383838383838383 -0.1703368160511744
-0.8181818181818181 -0.24340812647415092
-0.797979797979798 -0.3117050342788666
-0.7777777777777778 -0.37348071093329394
-0.7575757575757576 -0.4269881463920291
-0.7373737373737373 -0.47048033060966826
-0.7171717171717171 -0.5022102535408078
-0.696969696969697 -0.5204309051400441
-0.6767676767676767 -0.5237339015918728
-0.6565656565656566 -0.5142068161631728
-0.6363636363636364 -0.4959996993631772
-0.6161616161616161 -0.4732892608421871
-0.5959595959595959 -0.45025221025050294
-0.5757575757575757 -0.43106350810954114
-0.5555555555555556 -0.4187218191588669
-0.5353535353535352 -0.4130092850832688
-0.5151515151515151 -0.4131632506547273
-0.4949494949494949 -0.4184210606452227
-0.4747474747474747 -0.4280200598267354
-0.4545454545454545 -0.44119759297124583
-0.43434343434343425 -0.45719100485073416
-0.41414141414141414 -0.47523764023718096
-0.3939393939393939 -0.49457484390256645
-0.3737373737373737 -0.5144399606188712
-0.3535353535353535 -0.5340703351580753
-0.33333333333333326 -0.5527033122921594
-0.31313131313131304 -0.5695762367931037
-0.2929292929292928 -0.5839264534328884
-0.2727272727272727 -0.5951750320539233
-0.2525252525252525 -0.6036704125758834
-0.23232323232323226 -0.6099006700638953
-0.21212121212121204 -0.6140211068551489
-0.19191919191919182 -0.616143202695673
-0.1717171717171716 -0.6163784373314969
-0.1515151515151515 -0.6148382905086496
-0.13131313131313127 -0.6116342419731602
-0.11111111111111105 -0.6068777714710576
-0.09090909090909083 -0.6006803587483712
-0.07070707070707061 -0.5931534835511298
-0.050505050505050386 -0.5844086256253628
-0.030303030303030276 -0.574557264717099
-0.010101010101010055 -0.5637209868763657
0.010101010101010166 -0.5521054840958876
0.030303030303030498 -0.5399581720155816
0.05050505050505061 -0.527526766576713
0.07070707070707072 -0.5150589837205467
0.09090909090909105 -0.5028025393883466
0.11111111111111116 -0.4910051495213781
0.1313131313131315 -0.4799145300609056
0.1515151515151516 -0.469778396948194
0.1717171717171717 -0.4608024567207798
0.19191919191919204 -0.45282168252367655
0.21212121212121215 -0.4454779773848993
0.2323232323232325 -0.43841158243852996
0.2525252525252526 -0.43126273881865085
0.27272727272727293 -0.42367168765934404
0.29292929292929304 -0.4153597623280198
0.31313131313131315 -0.40639787679573336
0.3333333333333335 -0.39695112540216054
0.3535353535353536 -0.38718460384427295
0.3737373737373739 -0.37726340781904155
0.39393939393939403 -0.3673526330234378
0.41414141414141437 -0.3576173751544328
0.4343434343434345 -0.34822272990899794
0.4545454545454546 -0.3393337929841043
0.4747474747474749 -0.3311156600767231
0.49494949494949503 -0.3237334268838259
0.5151515151515154 -0.3173521891023835
0.5353535353535355 -0.3121370424293675
0.5555555555555556 -0.3082154876172819
0.5757575757575759 -0.3053165354781412
0.595959595959596 -0.30292930205579904
0.6161616161616164 -0.300539611258538
0.6363636363636365 -0.29763328699464053
0.6565656565656568 -0.2936961531723893
0.6767676767676769 -0.2882140337000666
0.696969696969697 -0.2806727524859551
0.7171717171717173 -0.27055813343833723
0.7373737373737375 -0.25735600046549556
0.7575757575757578 -0.2405521774757125
0.7777777777777779 -0.21963248837727087
0.7979797979797982 -0.19408275707845268
0.8181818181818183 -0.16338889373914486
0.8383838383838385 -0.12752698883156985
0.8585858585858588 -0.08811513267639597
0.8787878787878789 -0.0
0.8989898989898992 -0.0
0.9191919191919193 -0.0
0.9393939393939394 -0.0
0.9595959595959598 -0.0
0.9797979797979799 -0.0
1.0 -0.0


==> tables/chameleon/real_envelope_0.2.dat <==
-1.0 0.0
-0.9797979797979798 0.0
-0.9595959595959596 0.0
-0.9393939393939394 0.0
-0.9191919191919192 0.0
-0.898989898989899 0.0
-0.8787878787878788 0.0
-0.8585858585858586 0.0
-0.8383838383838383 0.0
-0.8181818181818181 0.0
-0.797979797979798 0.0
-0.7777777777777778 0.0
-0.7575757575757576 0.0
-0.7373737373737373 0.0
-0.7171717171717171 0.0
-0.696969696969697 0.0
-0.6767676767676767 0.14251748876663559
-0.6565656565656566 0.2751859300579017
-0.6363636363636364 0.3762507250825271
-0.6161616161616161 0.4365159937462671
-0.5959595959595959 0.46981753456880615
-0.5757575757575757 0.48655667928118285
-0.5555555555555556 0.4896851454331177
-0.5353535353535352 0.4818958308265688
-0.5151515151515151 0.4658816332634945
-0.4949494949494949 0.4443354505458527
-0.4747474747474747 0.4199501804756019
-0.4545454545454545 0.39541872085470003
-0.43434343434343425 0.3734339694851054
-0.41414141414141414 0.35668882416877623
-0.3939393939393939 0.3478761827076706
-0.3737373737373737 0.34968894290374664
-0.3535353535353535 0.3639717049221183
-0.33333333333333326 0.38863219419056116
-0.31313131313131304 0.4204368992934021
-0.2929292929292928 0.45615218923906226
-0.2727272727272727 0.4925444330359626
-0.2525252525252525 0.5263799996925246
-0.23232323232323226 0.5544261234446229
-0.21212121212121204 0.5743603056293998
-0.19191919191919182 0.5864954322017086
-0.1717171717171716 0.5916185676426039
-0.1515151515151515 0.5905167764331403
-0.13131313131313127 0.5839771230543717
-0.11111111111111105 0.5727866719873527
-0.09090909090909083 0.5577324877131378
-0.07070707070707061 0.5396016347127813
-0.050505050505050386 0.5191811774673377
-0.030303030303030276 0.4972581804578615
-0.010101010101010055 0.47459255823963525
0.010101010101010166 0.4516506950253396
0.030303030303030498 0.4287195869946024
0.05050505050505061 0.40608365878641633
0.07070707070707072 0.38402733503977304
0.09090909090909105 0.3628350403936645
0.11111111111111116 0.34279119948708314
0.1313131313131315 0.32416506153109503
0.1515151515151516 0.30711195073692693
0.1717171717171717 0.2917354292280486
0.19191919191919204 0.27813879957234494
0.21212121212121215 0.26642536433770114
0.2323232323232325 0.25669842609200205
0.2525252525252526 0.24906128740313274
0.27272727272727293 0.2436172508389781
0.29292929292929304 0.24046961896742314
0.31313131313131315 0.23972169435635288
0.3333333333333335 0.24136925713731663
0.3535353535353536 0.24497035935959938
0.3737373737373739 0.24997167767582806
0.39393939393939403 0.2558198887165182
0.41414141414141437 0.2619616691121854
0.4343434343434345 0.2678436954933453
0.4545454545454546 0.2729126444905135
0.4747474747474749 0.27661519925632494
0.49494949494949503 0.2785009040747278
0.5151515151515154 0.27848263745179064
0.5353535353535355 0.27655346146415943
0.5555555555555556 0.2727064381884799
0.5757575757575759 0.26693462970139814
0.595959595959596 0.25923109807955996
0.6161616161616164 0.24958890539961112
0.6363636363636365 0.23800111373819782
0.6565656565656568 0.22446078517196572
0.6767676767676769 0.2089609817775609
0.696969696969697 0.1914947656316292
0.7171717171717173 0.17205519881081624
0.7373737373737375 0.15063534339176843
0.7575757575757578 0.12724155640843418
0.7777777777777779 0.10211361033152332
0.7979797979797982 0.07569041186645771
0.8181818181818183 0.04841725216282688
0.8383838383838385 0.0
0.8585858585858588 0.0
0.8787878787878789 0.0
0.8989898989898992 0.0
0.9191919191919193 0.0
0.9393939393939394 0.0
0.9595959595959598 0.0
0.9797979797979799 0.0
1.0 0.0
-1.0 -0.0
-0.9797979797979798 -0.0
-0.9595959595959596 -0.0
-0.9393939393939394 -0.0
-0.9191919191919192 -0.0
-0.898989898989899 -0.0
-0.8787878787878788 -0.0
-0.8585858585858586 -0.0
-0.8383838383838383 -0.0
-0.8181818181818181 -0.0
-0.797979797979798 -0.0
-0.7777777777777778 -0.0
-0.7575757575757576 -0.0
-0.7373737373737373 -0.0
-0.7171717171717171 -0.0
-0.696969696969697 -0.0
-0.6767676767676767 -0.14251748876663559
-0.6565656565656566 -0.2751859300579017
-0.6363636363636364 -0.3762507250825271
-0.6161616161616161 -0.4365159937462671
-0.5959595959595959 -0.46981753456880615
-0.5757575757575757 -0.48655667928118285
-0.5555555555555556 -0.4896851454331177
-0.5353535353535352 -0.4818958308265688
-0.5151515151515151 -0.4658816332634945
-0.4949494949494949 -0.4443354505458527
-0.4747474747474747 -0.4199501804756019
-0.4545454545454545 -0.39541872085470003
-0.43434343434343425 -0.3734339694851054
-0.41414141414141414 -0.35668882416877623
-0.3939393939393939 -0.3478761827076706
-0.3737373737373737 -0.34968894290374664
-0.3535353535353535 -0.3639717049221183
-0.33333333333333326 -0.38863219419056116
-0.31313131313131304 -0.4204368992934021
-0.2929292929292928 -0.45615218923906226
-0.2727272727272727 -0.4925444330359626
-0.2525252525252525 -0.5263799996925246
-0.23232323232323226 -0.5544261234446229
-0.21212121212121204 -0.5743603056293998
-0.19191919191919182 -0.5864954322017086
-0.1717171717171716 -0.5916185676426039
-0.1515151515151515 -0.5905167764331403
-0.13131313131313127 -0.5839771230543717
-0.11111111111111105 -0.5727866719873527
-0.09090909090909083 -0.5577324877131378
-0.07070707070707061 -0.5396016347127813
-0.050505050505050386 -0.5191811774673377
-0.030303030303030276 -0.4972581804578615
-0.010101010101010055 -0.47459255823963525
0.010101010101010166 -0.4516506950253396
0.030303030303030498 -0.4287195869946024
0.05050505050505061 -0.40608365878641633
0.07070707070707072 -0.38402733503977304
0.09090909090909105 -0.3628350403936645
0.11111111111111116 -0.34279119948708314
0.1313131313131315 -0.32416506153109503
0.1515151515151516 -0.30711195073692693
0.1717171717171717 -0.2917354292280486
0.19191919191919204 -0.27813879957234494
0.21212121212121215 -0.26642536433770114
0.2323232323232325 -0.25669842609200205
0.2525252525252526 -0.24906128740313274
0.27272727272727293 -0.2436172508389781
0.29292929292929304 -0.24046961896742314
0.31313131313131315 -0.23972169435635288
0.3333333333333335 -0.24136925713731663
0.3535353535353536 -0.24497035935959938
0.3737373737373739 -0.24997167767582806
0.39393939393939403 -0.2558198887165182
0.41414141414141437 -0.2619616691121854
0.4343434343434345 -0.2678436954933453
0.4545454545454546 -0.2729126444905135
0.4747474747474749 -0.27661519925632494
0.49494949494949503 -0.2785009040747278
0.5151515151515154 -0.27848263745179064
0.5353535353535355 -0.27655346146415943
0.5555555555555556 -0.2727064381884799
0.5757575757575759 -0.26693462970139814
0.595959595959596 -0.25923109807955996
0.6161616161616164 -0.24958890539961112
0.6363636363636365 -0.23800111373819782
0.6565656565656568 -0.22446078517196572
0.6767676767676769 -0.2089609817775609
0.696969696969697 -0.1914947656316292
0.7171717171717173 -0.17205519881081624
0.7373737373737375 -0.15063534339176843
0.7575757575757578 -0.12724155640843418
0.7777777777777779 -0.10211361033152332
0.7979797979797982 -0.07569041186645771
0.8181818181818183 -0.04841725216282688
0.8383838383838385 -0.0
0.8585858585858588 -0.0
0.8787878787878789 -0.0
0.8989898989898992 -0.0
0.9191919191919193 -0.0
0.9393939393939394 -0.0
0.9595959595959598 -0.0
0.9797979797979799 -0.0
1.0 -0.0


==> tables/chameleon/real_envelope_0.3.dat <==
-1.0 0.0
-0.9797979797979798 0.0
-0.9595959595959596 0.0
-0.9393939393939394 0.0
-0.9191919191919192 0.0
-0.898989898989899 0.0
-0.8787878787878788 0.0
-0.8585858585858586 0.0
-0.8383838383838383 0.0
-0.8181818181818181 0.0
-0.797979797979798 0.0
-0.7777777777777778 0.0
-0.7575757575757576 0.0
-0.7373737373737373 0.06977763110939536
-0.7171717171717171 0.2437887040789021
-0.696969696969697 0.37197897870652025
-0.6767676767676767 0.45911056884540563
-0.6565656565656566 0.5108311112930394
-0.6363636363636364 0.5327882428469056
-0.6161616161616161 0.5306296003044876
-0.5959595959595959 0.5100028204632681
-0.5757575757575757 0.47655554012073037
-0.5555555555555556 0.43593539607435816
-0.5353535353535352 0.3937900251216332
-0.5151515151515151 0.355002699504138
-0.4949494949494949 0.3210374746105961
-0.4747474747474747 0.2924027110229463
-0.4545454545454545 0.2696067250652179
-0.43434343434343425 0.2531578330614402
-0.41414141414141414 0.24356435133564264
-0.3939393939393939 0.24133459621185446
-0.3737373737373737 0.24697688401410514
-0.3535353535353535 0.26099953106642393
-0.33333333333333326 0.2839108536928402
-0.31313131313131304 0.31617409622120196
-0.2929292929292928 0.35634686661810777
-0.2727272727272727 0.400418652804507
-0.2525252525252525 0.44419766560430957
-0.23232323232323226 0.4834921158414245
-0.21212121212121204 0.5141207126333989
-0.19191919191919182 0.5335510593001607
-0.1717171717171716 0.5426801886471746
-0.1515151515151515 0.542832803837279
-0.13131313131313127 0.5353336080333123
-0.11111111111111105 0.5215073043981119
-0.09090909090909083 0.5026785960945165
-0.07070707070707061 0.4801721862853638
-0.050505050505050386 0.4553127781334921
-0.030303030303030276 0.42942507480173975
-0.010101010101010055 0.40379582021010907
0.010101010101010166 0.3791606232520174
0.030303030303030498 0.355839282930945
0.05050505050505061 0.3341413793410894
0.07070707070707072 0.3143764925766477
0.09090909090909105 0.2968542027318167
0.11111111111111116 0.2818840899007942
0.1313131313131315 0.2697757341777769
0.1515151515151516 0.26083871565696237
0.1717171717171717 0.2553826144325476
0.19191919191919204 0.25371701059872986
0.21212121212121215 0.2561366017747514
0.2323232323232325 0.26223300259496196
0.2525252525252526 0.2706051168847744
0.27272727272727293 0.279776870893506
0.29292929292929304 0.2882721908704738
0.31313131313131315 0.2946150030649951
0.3333333333333335 0.2973292337263872
0.3535353535353536 0.2949388091039672
0.3737373737373739 0.28596765544705227
0.39393939393939403 0.26893969900495973
0.41414141414141437 0.24237886602700637
0.4343434343434345 0.20648181407699312
0.4545454545454546 0.1686260482498544
0.4747474747474749 0.1365981067256691
0.49494949494949503 0.11154916575505933
0.5151515151515154 0.09281728273778916
0.5353535353535355 0.07974047168284118
0.5555555555555556 0.07165674659919744
0.5757575757575759 0.06790412149584005
0.595959595959596 0.06782061038175136
0.6161616161616164 0.07074422726591359
0.6363636363636365 0.07601298615730874
0.6565656565656568 0.08296490106491936
0.6767676767676769 0.09093798599772734
0.696969696969697 0.0
0.7171717171717173 0.0
0.7373737373737375 0.0
0.7575757575757578 0.0
0.7777777777777779 0.0
0.7979797979797982 0.0
0.8181818181818183 0.0
0.8383838383838385 0.0
0.8585858585858588 0.0
0.8787878787878789 0.0
0.8989898989898992 0.0
0.9191919191919193 0.0
0.9393939393939394 0.0
0.9595959595959598 0.0
0.9797979797979799 0.0
1.0 0.0
-1.0 -0.0
-0.9797979797979798 -0.0
-0.9595959595959596 -0.0
-0.9393939393939394 -0.0
-0.9191919191919192 -0.0
-0.898989898989899 -0.0
-0.8787878787878788 -0.0
-0.8585858585858586 -0.0
-0.8383838383838383 -0.0
-0.8181818181818181 -0.0
-0.797979797979798 -0.0
-0.7777777777777778 -0.0
-0.7575757575757576 -0.0
-0.7373737373737373 -0.06977763110939536
-0.7171717171717171 -0.2437887040789021
-0.696969696969697 -0.37197897870652025
-0.6767676767676767 -0.45911056884540563
-0.6565656565656566 -0.5108311112930394
-0.6363636363636364 -0.5327882428469056
-0.6161616161616161 -0.5306296003044876
-0.5959595959595959 -0.5100028204632681
-0.5757575757575757 -0.47655554012073037
-0.5555555555555556 -0.43593539607435816
-0.5353535353535352 -0.3937900251216332
-0.5151515151515151 -0.355002699504138
-0.4949494949494949 -0.3210374746105961
-0.4747474747474747 -0.2924027110229463
-0.4545454545454545 -0.2696067250652179
-0.43434343434343425 -0.2531578330614402
-0.41414141414141414 -0.24356435133564264
-0.3939393939393939 -0.24133459621185446
-0.3737373737373737 -0.24697688401410514
-0.3535353535353535 -0.26099953106642393
-0.33333333333333326 -0.2839108536928402
-0.31313131313131304 -0.31617409622120196
-0.2929292929292928 -0.35634686661810777
-0.2727272727272727 -0.400418652804507
-0.2525252525252525 -0.44419766560430957
-0.23232323232323226 -0.4834921158414245
-0.21212121212121204 -0.5141207126333989
-0.19191919191919182 -0.5335510593001607
-0.1717171717171716 -0.5426801886471746
-0.1515151515151515 -0.542832803837279
-0.13131313131313127 -0.5353336080333123
-0.11111111111111105 -0.5215073043981119
-0.09090909090909083 -0.5026785960945165
-0.07070707070707061 -0.4801721862853638
-0.050505050505050386 -0.4553127781334921
-0.030303030303030276 -0.42942507480173975
-0.010101010101010055 -0.40379582021010907
0.010101010101010166 -0.3791606232520174
0.030303030303030498 -0.355839282930945
0.05050505050505061 -0.3341413793410894
0.07070707070707072 -0.3143764925766477
0.09090909090909105 -0.2968542027318167
0.11111111111111116 -0.2818840899007942
0.1313131313131315 -0.2697757341777769
0.1515151515151516 -0.26083871565696237
0.1717171717171717 -0.2553826144325476
0.19191919191919204 -0.25371701059872986
0.21212121212121215 -0.2561366017747514
0.2323232323232325 -0.26223300259496196
0.2525252525252526 -0.2706051168847744
0.27272727272727293 -0.279776870893506
0.29292929292929304 -0.2882721908704738
0.31313131313131315 -0.2946150030649951
0.3333333333333335 -0.2973292337263872
0.3535353535353536 -0.2949388091039672
0.3737373737373739 -0.28596765544705227
0.39393939393939403 -0.26893969900495973
0.41414141414141437 -0.24237886602700637
0.4343434343434345 -0.20648181407699312
0.4545454545454546 -0.1686260482498544
0.4747474747474749 -0.1365981067256691
0.49494949494949503 -0.11154916575505933
0.5151515151515154 -0.09281728273778916
0.5353535353535355 -0.07974047168284118
0.5555555555555556 -0.07165674659919744
0.5757575757575759 -0.06790412149584005
0.595959595959596 -0.06782061038175136
0.6161616161616164 -0.07074422726591359
0.6363636363636365 -0.07601298615730874
0.6565656565656568 -0.08296490106491936
0.6767676767676769 -0.09093798599772734
0.696969696969697 -0.0
0.7171717171717173 -0.0
0.7373737373737375 -0.0
0.7575757575757578 -0.0
0.7777777777777779 -0.0
0.7979797979797982 -0.0
0.8181818181818183 -0.0
0.8383838383838385 -0.0
0.8585858585858588 -0.0
0.8787878787878789 -0.0
0.8989898989898992 -0.0
0.9191919191919193 -0.0
0.9393939393939394 -0.0
0.9595959595959598 -0.0
0.9797979797979799 -0.0
1.0 -0.0


==> tables/chameleon/real_envelope_0.4.dat <==
-1.0 0.0
-0.9797979797979798 0.0
-0.9595959595959596 0.0
-0.9393939393939394 0.0
-0.9191919191919192 0.0
-0.898989898989899 0.0
-0.8787878787878788 0.0
-0.8585858585858586 0.0
-0.8383838383838383 0.0
-0.8181818181818181 0.0
-0.797979797979798 0.0
-0.7777777777777778 0.0
-0.7575757575757576 0.0
-0.7373737373737373 0.0
-0.7171717171717171 0.0
-0.696969696969697 0.12340491264458452
-0.6767676767676767 0.13970086907314141
-0.6565656565656566 0.16098953939728666
-0.6363636363636364 0.18609747582754813
-0.6161616161616161 0.21347040011688295
-0.5959595959595959 0.24155403401824832
-0.5757575757575757 0.2687940992846015
-0.5555555555555556 0.29363631766889964
-0.5353535353535352 0.3145264109241002
-0.5151515151515151 0.3299101008031601
-0.4949494949494949 0.3382331090590367
-0.4747474747474747 0.33794115744468733
-0.4545454545454545 0.3279769602021621
-0.43434343434343425 0.3103742439324713
-0.41414141414141414 0.288353195473578
-0.3939393939393939 0.26513644681058857
-0.3737373737373737 0.24394662992861033
-0.3535353535353535 0.22800637681274982
-0.33333333333333326 0.22053831944811417
-0.31313131313131304 0.22476508981981008
-0.2929292929292928 0.24390931991294457
-0.2727272727272727 0.2809241032809134
-0.2525252525252525 0.3326530234771478
-0.23232323232323226 0.3898796707842006
-0.21212121212121204 0.4431280006043291
-0.19191919191919182 0.48305206195163825
-0.1717171717171716 0.5053177661505903
-0.1515151515151515 0.5120753947022758
-0.13131313131313127 0.5059059633814824
-0.11111111111111105 0.48939048796299683
-0.09090909090909083 0.4651099842216066
-0.07070707070707061 0.43564546793209913
-0.050505050505050386 0.4035779548692613
-0.030303030303030276 0.371488460807881
-0.010101010101010055 0.3418771968026936
0.010101010101010166 0.31583615419382916
0.030303030303030498 0.2932614431755907
0.05050505050505061 0.27401119288261655
0.07070707070707072 0.25794353244954493
0.09090909090909105 0.24491659101101354
0.11111111111111116 0.23478849770166105
0.1313131313131315 0.22741738165612527
0.1515151515151516 0.22266137200904462
0.1717171717171717 0.2203785978950571
0.19191919191919204 0.22038925081386943
0.21212121212121215 0.22211624588380896
0.2323232323232325 0.22474554262103033
0.2525252525252526 0.22745993627097214
0.27272727272727293 0.22944222207907297
0.29292929292929304 0.22987519529077138
0.31313131313131315 0.22794165115150597
0.3333333333333335 0.22282438490671524
0.3535353535353536 0.21370619180183797
0.3737373737373739 0.1998499858870078
0.39393939393939403 0.18164849546470208
0.41414141414141437 0.16033018986936934
0.4343434343434345 0.1371431616270457
0.4545454545454546 0.11333550326376648
0.4747474747474749 0.09015530730556709
0.49494949494949503 0.0688506662784836
0.5151515151515154 0.05064406177998269
0.5353535353535355 0.03606028760531383
0.5555555555555556 0.024860160686108582
0.5757575757575759 0.016765594964368812
0.595959595959596 0.01149850438209659
0.6161616161616164 0.008780802881293744
0.6363636363636365 0.008334404403962242
0.6565656565656568 0.009881222892103973
0.6767676767676769 0.013143172287720804
0.696969696969697 0.017842166532814695
0.7171717171717173 0.023700119569387647
0.7373737373737375 0.0304389453394414
0.7575757575757578 0.03778055778497806
0.7777777777777779 0.04544687084799938
0.7979797979797982 0.0
0.8181818181818183 0.0
0.8383838383838385 0.0
0.8585858585858588 0.0
0.8787878787878789 0.0
0.8989898989898992 0.0
0.9191919191919193 0.0
0.9393939393939394 0.0
0.9595959595959598 0.0
0.9797979797979799 0.0
1.0 0.0
-1.0 -0.0
-0.9797979797979798 -0.0
-0.9595959595959596 -0.0
-0.9393939393939394 -0.0
-0.9191919191919192 -0.0
-0.898989898989899 -0.0
-0.8787878787878788 -0.0
-0.8585858585858586 -0.0
-0.8383838383838383 -0.0
-0.8181818181818181 -0.0
-0.797979797979798 -0.0
-0.7777777777777778 -0.0
-0.7575757575757576 -0.0
-0.7373737373737373 -0.0
-0.7171717171717171 -0.0
-0.696969696969697 -0.12340491264458452
-0.6767676767676767 -0.13970086907314141
-0.6565656565656566 -0.16098953939728666
-0.6363636363636364 -0.18609747582754813
-0.6161616161616161 -0.21347040011688295
-0.5959595959595959 -0.24155403401824832
-0.5757575757575757 -0.2687940992846015
-0.5555555555555556 -0.29363631766889964
-0.5353535353535352 -0.3145264109241002
-0.5151515151515151 -0.3299101008031601
-0.4949494949494949 -0.3382331090590367
-0.4747474747474747 -0.33794115744468733
-0.4545454545454545 -0.3279769602021621
-0.43434343434343425 -0.3103742439324713
-0.41414141414141414 -0.288353195473578
-0.3939393939393939 -0.26513644681058857
-0.3737373737373737 -0.24394662992861033
-0.3535353535353535 -0.22800637681274982
-0.33333333333333326 -0.22053831944811417
-0.31313131313131304 -0.22476508981981008
-0.2929292929292928 -0.24390931991294457
-0.2727272727272727 -0.2809241032809134
-0.2525252525252525 -0.3326530234771478
-0.23232323232323226 -0.3898796707842006
-0.21212121212121204 -0.4431280006043291
-0.19191919191919182 -0.48305206195163825
-0.1717171717171716 -0.5053177661505903
-0.1515151515151515 -0.5120753947022758
-0.13131313131313127 -0.5059059633814824
-0.11111111111111105 -0.48939048796299683
-0.09090909090909083 -0.4651099842216066
-0.07070707070707061 -0.43564546793209913
-0.050505050505050386 -0.4035779548692613
-0.030303030303030276 -0.371488460807881
-0.010101010101010055 -0.3418771968026936
0.010101010101010166 -0.31583615419382916
0.030303030303030498 -0.2932614431755907
0.05050505050505061 -0.27401119288261655
0.07070707070707072 -0.25794353244954493
0.09090909090909105 -0.24491659101101354
0.11111111111111116 -0.23478849770166105
0.1313131313131315 -0.22741738165612527
0.1515151515151516 -0.22266137200904462
0.1717171717171717 -0.2203785978950571
0.19191919191919204 -0.22038925081386943
0.21212121212121215 -0.22211624588380896
0.2323232323232325 -0.22474554262103033
0.2525252525252526 -0.22745993627097214
0.27272727272727293 -0.22944222207907297
0.29292929292929304 -0.22987519529077138
0.31313131313131315 -0.22794165115150597
0.3333333333333335 -0.22282438490671524
0.3535353535353536 -0.21370619180183797
0.3737373737373739 -0.1998499858870078
0.39393939393939403 -0.18164849546470208
0.41414141414141437 -0.16033018986936934
0.4343434343434345 -0.1371431616270457
0.4545454545454546 -0.11333550326376648
0.4747474747474749 -0.09015530730556709
0.49494949494949503 -0.0688506662784836
0.5151515151515154 -0.05064406177998269
0.5353535353535355 -0.03606028760531383
0.5555555555555556 -0.024860160686108582
0.5757575757575759 -0.016765594964368812
0.595959595959596 -0.01149850438209659
0.6161616161616164 -0.008780802881293744
0.6363636363636365 -0.008334404403962242
0.6565656565656568 -0.009881222892103973
0.6767676767676769 -0.013143172287720804
0.696969696969697 -0.017842166532814695
0.7171717171717173 -0.023700119569387647
0.7373737373737375 -0.0304389453394414
0.7575757575757578 -0.03778055778497806
0.7777777777777779 -0.04544687084799938
0.7979797979797982 -0.0
0.8181818181818183 -0.0
0.8383838383838385 -0.0
0.8585858585858588 -0.0
0.8787878787878789 -0.0
0.8989898989898992 -0.0
0.9191919191919193 -0.0
0.9393939393939394 -0.0
0.9595959595959598 -0.0
0.9797979797979799 -0.0
1.0 -0.0


==> tables/chameleon/real_envelope_0.5.dat <==
-1.0 0.0
-0.9797979797979798 0.0
-0.9595959595959596 0.0
-0.9393939393939394 0.0
-0.9191919191919192 0.0
-0.898989898989899 0.0
-0.8787878787878788 0.0
-0.8585858585858586 0.0
-0.8383838383838383 0.0
-0.8181818181818181 0.0
-0.797979797979798 0.0
-0.7777777777777778 0.0
-0.7575757575757576 0.0
-0.7373737373737373 0.0
-0.7171717171717171 0.0
-0.696969696969697 0.0
-0.6767676767676767 0.0
-0.6565656565656566 0.04286554707174575
-0.6363636363636364 0.14074050661604365
-0.6161616161616161 0.18174579387449888
-0.5959595959595959 0.17785964754196454
-0.5757575757575757 0.14629824042540038
-0.5555555555555556 0.10427774533176648
-0.5353535353535352 0.06901433506802201
-0.5151515151515151 0.0575111000299888
-0.4949494949494949 0.07659289548269224
-0.4747474747474747 0.1186484598134411
-0.4545454545454545 0.1749691335204268
-0.43434343434343425 0.23684625710184087
-0.41414141414141414 0.2955756492000609
-0.3939393939393939 0.3447952245328275
-0.3737373737373737 0.38431626432521127
-0.3535353535353535 0.41495524993449895
-0.33333333333333326 0.43752866271797747
-0.31313131313131304 0.45285298403293356
-0.2929292929292928 0.46174469523665407
-0.2727272727272727 0.4650202776864259
-0.2525252525252525 0.46349621273953584
-0.23232323232323226 0.45798898175327085
-0.21212121212121204 0.44931506608491756
-0.19191919191919182 0.43829094709176286
-0.1717171717171716 0.42570557045875745
-0.1515151515151515 0.4119745606657155
-0.13131313131313127 0.3972447461824342
-0.11111111111111105 0.38165703453391564
-0.09090909090909083 0.36535233324516186
-0.07070707070707061 0.34847154984117484
-0.050505050505050386 0.3311555918469567
-0.030303030303030276 0.31354536678750955
-0.010101010101010055 0.2957886151305131
0.010101010101010166 0.2781579769863842
0.030303030303030498 0.26103533129851647
0.05050505050505061 0.24480624015696223
0.07070707070707072 0.22985626565177336
0.09090909090909105 0.21657096987300195
0.11111111111111116 0.20533591491070033
0.1313131313131315 0.19653666285492044
0.1515151515151516 0.19055877579571456
0.1717171717171717 0.18764488005539615
0.19191919191919204 0.1871516819929147
0.21212121212121215 0.18809691590241065
0.2323232323232325 0.18949763149071283
0.2525252525252526 0.19037087846465
0.27272727272727293 0.1897337065310512
0.29292929292929304 0.1866031653967452
0.31313131313131315 0.17999630476856088
0.3333333333333335 0.16921430119849878
0.3535353535353536 0.15485791770027793
0.3737373737373739 0.1378992691927598
0.39393939393939403 0.11931049958846854
0.41414141414141437 0.10006375279992766
0.4343434343434345 0.08113117273966135
0.4545454545454546 0.06348490332019326
0.4747474747474749 0.04809570447687146
0.49494949494949503 0.035604969957963535
0.5151515151515154 0.02590073475379116
0.5353535353535355 0.018766169384280405
0.5555555555555556 0.013984444369357021
0.5757575757575759 0.011338730228946828
0.595959595959596 0.010612197482975766
0.6161616161616164 0.011588016651369645
0.6363636363636365 0.01404935825405431
0.6565656565656568 0.017779392810955672
0.6767676767676769 0.02256129084199951
0.696969696969697 0.028178222867111705
0.7171717171717173 0.034413359406218216
0.7373737373737375 0.04104987097924469
0.7575757575757578 0.0
0.7777777777777779 0.0
0.7979797979797982 0.0
0.8181818181818183 0.0
0.8383838383838385 0.0
0.8585858585858588 0.0
0.8787878787878789 0.0
0.8989898989898992 0.0
0.9191919191919193 0.0
0.9393939393939394 0.0
0.9595959595959598 0.0
0.9797979797979799 0.0
1.0 0.0
-1.0 -0.0
-0.9797979797979798 -0.0
-0.9595959595959596 -0.0
-0.9393939393939394 -0.0
-0.9191919191919192 -0.0
-0.898989898989899 -0.0
-0.8787878787878788 -0.0
-0.8585858585858586 -0.0
-0.8383838383838383 -0.0
-0.8181818181818181 -0.0
-0.797979797979798 -0.0
-0.7777777777777778 -0.0
-0.7575757575757576 -0.0
-0.7373737373737373 -0.0
-0.7171717171717171 -0.0
-0.696969696969697 -0.0
-0.6767676767676767 -0.0
-0.6565656565656566 -0.04286554707174575
-0.6363636363636364 -0.14074050661604365
-0.6161616161616161 -0.18174579387449888
-0.5959595959595959 -0.17785964754196454
-0.5757575757575757 -0.14629824042540038
-0.5555555555555556 -0.10427774533176648
-0.5353535353535352 -0.06901433506802201
-0.5151515151515151 -0.0575111000299888
-0.4949494949494949 -0.07659289548269224
-0.4747474747474747 -0.1186484598134411
-0.4545454545454545 -0.1749691335204268
-0.43434343434343425 -0.23684625710184087
-0.41414141414141414 -0.2955756492000609
-0.3939393939393939 -0.3447952245328275
-0.3737373737373737 -0.38431626432521127
-0.3535353535353535 -0.41495524993449895
-0.33333333333333326 -0.43752866271797747
-0.31313131313131304 -0.45285298403293356
-0.2929292929292928 -0.46174469523665407
-0.2727272727272727 -0.4650202776864259
-0.2525252525252525 -0.46349621273953584
-0.23232323232323226 -0.45798898175327085
-0.21212121212121204 -0.44931506608491756
-0.19191919191919182 -0.43829094709176286
-0.1717171717171716 -0.42570557045875745
-0.1515151515151515 -0.4119745606657155
-0.13131313131313127 -0.3972447461824342
-0.11111111111111105 -0.38165703453391564
-0.09090909090909083 -0.36535233324516186
-0.07070707070707061 -0.34847154984117484
-0.050505050505050386 -0.3311555918469567
-0.030303030303030276 -0.31354536678750955
-0.010101010101010055 -0.2957886151305131
0.010101010101010166 -0.2781579769863842
0.030303030303030498 -0.26103533129851647
0.05050505050505061 -0.24480624015696223
0.07070707070707072 -0.22985626565177336
0.09090909090909105 -0.21657096987300195
0.11111111111111116 -0.20533591491070033
0.1313131313131315 -0.19653666285492044
0.1515151515151516 -0.19055877579571456
0.1717171717171717 -0.18764488005539615
0.19191919191919204 -0.1871516819929147
0.21212121212121215 -0.18809691590241065
0.2323232323232325 -0.18949763149071283
0.2525252525252526 -0.19037087846465
0.27272727272727293 -0.1897337065310512
0.29292929292929304 -0.1866031653967452
0.31313131313131315 -0.17999630476856088
0.3333333333333335 -0.16921430119849878
0.3535353535353536 -0.15485791770027793
0.3737373737373739 -0.1378992691927598
0.39393939393939403 -0.11931049958846854
0.41414141414141437 -0.10006375279992766
0.4343434343434345 -0.08113117273966135
0.4545454545454546 -0.06348490332019326
0.4747474747474749 -0.04809570447687146
0.49494949494949503 -0.035604969957963535
0.5151515151515154 -0.02590073475379116
0.5353535353535355 -0.018766169384280405
0.5555555555555556 -0.013984444369357021
0.5757575757575759 -0.011338730228946828
0.595959595959596 -0.010612197482975766
0.6161616161616164 -0.011588016651369645
0.6363636363636365 -0.01404935825405431
0.6565656565656568 -0.017779392810955672
0.6767676767676769 -0.02256129084199951
0.696969696969697 -0.028178222867111705
0.7171717171717173 -0.034413359406218216
0.7373737373737375 -0.04104987097924469
0.7575757575757578 -0.0
0.7777777777777779 -0.0
0.7979797979797982 -0.0
0.8181818181818183 -0.0
0.8383838383838385 -0.0
0.8585858585858588 -0.0
0.8787878787878789 -0.0
0.8989898989898992 -0.0
0.9191919191919193 -0.0
0.9393939393939394 -0.0
0.9595959595959598 -0.0
0.9797979797979799 -0.0
1.0 -0.0


==> tables/chameleon/real_envelope_0.6.dat <==
-1.0 0.0
-0.9797979797979798 0.0
-0.9595959595959596 0.0
-0.9393939393939394 0.0
-0.9191919191919192 0.0
-0.898989898989899 0.0
-0.8787878787878788 0.0
-0.8585858585858586 0.0
-0.8383838383838383 0.0
-0.8181818181818181 0.0
-0.797979797979798 0.0
-0.7777777777777778 0.0
-0.7575757575757576 0.0
-0.7373737373737373 0.0
-0.7171717171717171 0.0
-0.696969696969697 0.0
-0.6767676767676767 0.0
-0.6565656565656566 0.0
-0.6363636363636364 0.09691196397910457
-0.6161616161616161 0.1038095906007171
-0.5959595959595959 0.11076076141718066
-0.5757575757575757 0.11786312071949559
-0.5555555555555556 0.1253007071957311
-0.5353535353535352 0.1332643719340656
-0.5151515151515151 0.1419449660226772
-0.4949494949494949 0.15153334054974438
-0.4747474747474747 0.1622203466034453
-0.4545454545454545 0.1741968352719583
-0.43434343434343425 0.1876536576434617
-0.41414141414141414 0.20278166480613366
-0.3939393939393939 0.21977170784815264
-0.3737373737373737 0.23881463785769685
-0.3535353535353535 0.2600166338829073
-0.33333333333333326 0.2827600533415327
-0.31313131313131304 0.30606005935700525
-0.2929292929292928 0.32892894065613554
-0.2727272727272727 0.3503789859657345
-0.2525252525252525 0.3694224840126131
-0.23232323232323226 0.38507172352358193
-0.21212121212121204 0.3963389932254518
-0.19191919191919182 0.4022365818450335
-0.1717171717171716 0.40177677810913803
-0.1515151515151515 0.3942610938616371
-0.13131313131313127 0.38058172919315253
-0.11111111111111105 0.3621748482442468
-0.09090909090909083 0.3404770891728838
-0.07070707070707061 0.316925090137028
-0.050505050505050386 0.2929554892946436
-0.030303030303030276 0.270004924803695
-0.010101010101010055 0.24945752430483112
0.010101010101010166 0.23176322477235095
0.030303030303030498 0.21656840749523307
0.05050505050505061 0.20349325622356654
0.07070707070707072 0.1921579547074402
0.09090909090909105 0.18218268669694296
0.11111111111111116 0.17318763594216383
0.1313131313131315 0.1647929861931916
0.1515151515151516 0.15665795520232265
0.1717171717171717 0.14866251082534682
0.19191919191919204 0.1407641396266363
0.21212121212121215 0.13292041273127297
0.2323232323232325 0.1250889012643383
0.2525252525252526 0.11722717635091409
0.27272727272727293 0.10929280911608187
0.29292929292929304 0.10124337068492344
0.31313131313131315 0.09304514649933049
0.3333333333333335 0.08475225834435664
0.3535353535353536 0.07646969482710013
0.3737373737373739 0.06830306603865495
0.39393939393939403 0.06035798207011544
0.41414141414141437 0.052740053012575595
0.4343434343434345 0.04555488895712975
0.4545454545454546 0.03890809999487198
0.4747474747474749 0.032905296216896376
0.49494949494949503 0.027652087714297252
0.5151515151515154 0.023254084578168643
0.5353535353535355 0.01981689689960482
0.5555555555555556 0.01744613476969989
0.5757575757575759 0.016247408279548004
0.595959595959596 0.01632632752024335
0.6161616161616164 0.017772654331834496
0.6363636363636365 0.020486635975225122
0.6565656565656568 0.024243698139547486
0.6767676767676769 0.028817068335322344
0.696969696969697 0.03397997407307058
0.7171717171717173 0.0395056428633131
0.7373737373737375 0.0
0.7575757575757578 0.0
0.7777777777777779 0.0
0.7979797979797982 0.0
0.8181818181818183 0.0
0.8383838383838385 0.0
0.8585858585858588 0.0
0.8787878787878789 0.0
0.8989898989898992 0.0
0.9191919191919193 0.0
0.9393939393939394 0.0
0.9595959595959598 0.0
0.9797979797979799 0.0
1.0 0.0
-1.0 -0.0
-0.9797979797979798 -0.0
-0.9595959595959596 -0.0
-0.9393939393939394 -0.0
-0.9191919191919192 -0.0
-0.898989898989899 -0.0
-0.8787878787878788 -0.0
-0.8585858585858586 -0.0
-0.8383838383838383 -0.0
-0.8181818181818181 -0.0
-0.797979797979798 -0.0
-0.7777777777777778 -0.0
-0.7575757575757576 -0.0
-0.7373737373737373 -0.0
-0.7171717171717171 -0.0
-0.696969696969697 -0.0
-0.6767676767676767 -0.0
-0.6565656565656566 -0.0
-0.6363636363636364 -0.09691196397910457
-0.6161616161616161 -0.1038095906007171
-0.5959595959595959 -0.11076076141718066
-0.5757575757575757 -0.11786312071949559
-0.5555555555555556 -0.1253007071957311
-0.5353535353535352 -0.1332643719340656
-0.5151515151515151 -0.1419449660226772
-0.4949494949494949 -0.15153334054974438
-0.4747474747474747 -0.1622203466034453
-0.4545454545454545 -0.1741968352719583
-0.43434343434343425 -0.1876536576434617
-0.41414141414141414 -0.20278166480613366
-0.3939393939393939 -0.21977170784815264
-0.3737373737373737 -0.23881463785769685
-0.3535353535353535 -0.2600166338829073
-0.33333333333333326 -0.2827600533415327
-0.31313131313131304 -0.30606005935700525
-0.2929292929292928 -0.32892894065613554
-0.2727272727272727 -0.3503789859657345
-0.2525252525252525 -0.3694224840126131
-0.23232323232323226 -0.38507172352358193
-0.21212121212121204 -0.3963389932254518
-0.19191919191919182 -0.4022365818450335
-0.1717171717171716 -0.40177677810913803
-0.1515151515151515 -0.3942610938616371
-0.13131313131313127 -0.38058172919315253
-0.11111111111111105 -0.3621748482442468
-0.09090909090909083 -0.3404770891728838
-0.07070707070707061 -0.316925090137028
-0.050505050505050386 -0.2929554892946436
-0.030303030303030276 -0.270004924803695
-0.010101010101010055 -0.24945752430483112
0.010101010101010166 -0.23176322477235095
0.030303030303030498 -0.21656840749523307
0.05050505050505061 -0.20349325622356654
0.07070707070707072 -0.1921579547074402
0.09090909090909105 -0.18218268669694296
0.11111111111111116 -0.17318763594216383
0.1313131313131315 -0.1647929861931916
0.1515151515151516 -0.15665795520232265
0.1717171717171717 -0.14866251082534682
0.19191919191919204 -0.1407641396266363
0.21212121212121215 -0.13292041273127297
0.2323232323232325 -0.1250889012643383
0.2525252525252526 -0.11722717635091409
0.27272727272727293 -0.10929280911608187
0.29292929292929304 -0.10124337068492344
0.31313131313131315 -0.09304514649933049
0.3333333333333335 -0.08475225834435664
0.3535353535353536 -0.07646969482710013
0.3737373737373739 -0.06830306603865495
0.39393939393939403 -0.06035798207011544
0.41414141414141437 -0.052740053012575595
0.4343434343434345 -0.04555488895712975
0.4545454545454546 -0.03890809999487198
0.4747474747474749 -0.032905296216896376
0.49494949494949503 -0.027652087714297252
0.5151515151515154 -0.023254084578168643
0.5353535353535355 -0.01981689689960482
0.5555555555555556 -0.01744613476969989
0.5757575757575759 -0.016247408279548004
0.595959595959596 -0.01632632752024335
0.6161616161616164 -0.017772654331834496
0.6363636363636365 -0.020486635975225122
0.6565656565656568 -0.024243698139547486
0.6767676767676769 -0.028817068335322344
0.696969696969697 -0.03397997407307058
0.7171717171717173 -0.0395056428633131
0.7373737373737375 -0.0
0.7575757575757578 -0.0
0.7777777777777779 -0.0
0.7979797979797982 -0.0
0.8181818181818183 -0.0
0.8383838383838385 -0.0
0.8585858585858588 -0.0
0.8787878787878789 -0.0
0.8989898989898992 -0.0
0.9191919191919193 -0.0
0.9393939393939394 -0.0
0.9595959595959598 -0.0
0.9797979797979799 -0.0
1.0 -0.0


==> tables/chameleon/real_envelope_0.7.dat <==
-1.0 0.0
-0.9797979797979798 0.0
-0.9595959595959596 0.0
-0.9393939393939394 0.0
-0.9191919191919192 0.0
-0.898989898989899 0.0
-0.8787878787878788 0.0
-0.8585858585858586 0.0
-0.8383838383838383 0.0
-0.8181818181818181 0.0
-0.797979797979798 0.0
-0.7777777777777778 0.0
-0.7575757575757576 0.0
-0.7373737373737373 0.0
-0.7171717171717171 0.0
-0.696969696969697 0.0
-0.6767676767676767 0.0
-0.6565656565656566 0.0
-0.6363636363636364 0.09691196397910457
-0.6161616161616161 0.1038095906007171
-0.5959595959595959 0.11076076141718066
-0.5757575757575757 0.11786312071949559
-0.5555555555555556 0.1253007071957311
-0.5353535353535352 0.1332643719340656
-0.5151515151515151 0.1419449660226772
-0.4949494949494949 0.15153334054974438
-0.4747474747474747 0.1622203466034453
-0.4545454545454545 0.1741968352719583
-0.43434343434343425 0.1876536576434617
-0.41414141414141414 0.20278166480613366
-0.3939393939393939 0.21977170784815264
-0.3737373737373737 0.23881463785769685
-0.3535353535353535 0.2600166338829073
-0.33333333333333326 0.2827600533415327
-0.31313131313131304 0.30606005935700525
-0.2929292929292928 0.32892894065613554
-0.2727272727272727 0.3503789859657345
-0.2525252525252525 0.3694224840126131
-0.23232323232323226 0.38507172352358193
-0.21212121212121204 0.3963389932254518
-0.19191919191919182 0.4022365818450335
-0.1717171717171716 0.40177677810913803
-0.1515151515151515 0.3942610938616371
-0.13131313131313127 0.38058172919315253
-0.11111111111111105 0.3621748482442468
-0.09090909090909083 0.3404770891728838
-0.07070707070707061 0.316925090137028
-0.050505050505050386 0.2929554892946436
-0.030303030303030276 0.270004924803695
-0.010101010101010055 0.24945752430483112
0.010101010101010166 0.23176322477235095
0.030303030303030498 0.21656840749523307
0.05050505050505061 0.20349325622356654
0.07070707070707072 0.1921579547074402
0.09090909090909105 0.18218268669694296
0.11111111111111116 0.17318763594216383
0.1313131313131315 0.1647929861931916
0.1515151515151516 0.15665795520232265
0.1717171717171717 0.14866251082534682
0.19191919191919204 0.1407641396266363
0.21212121212121215 0.13292041273127297
0.2323232323232325 0.1250889012643383
0.2525252525252526 0.11722717635091409
0.27272727272727293 0.10929280911608187
0.29292929292929304 0.10124337068492344
0.31313131313131315 0.09304514649933049
0.3333333333333335 0.08475225834435664
0.3535353535353536 0.07646969482710013
0.3737373737373739 0.06830306603865495
0.39393939393939403 0.06035798207011544
0.41414141414141437 0.052740053012575595
0.4343434343434345 0.04555488895712975
0.4545454545454546 0.03890809999487198
0.4747474747474749 0.032905296216896376
0.49494949494949503 0.027652087714297252
0.5151515151515154 0.023254084578168643
0.5353535353535355 0.01981689689960482
0.5555555555555556 0.01744613476969989
0.5757575757575759 0.016247408279548004
0.595959595959596 0.01632632752024335
0.6161616161616164 0.017772654331834496
0.6363636363636365 0.020486635975225122
0.6565656565656568 0.024243698139547486
0.6767676767676769 0.028817068335322344
0.696969696969697 0.03397997407307058
0.7171717171717173 0.0395056428633131
0.7373737373737375 0.0
0.7575757575757578 0.0
0.7777777777777779 0.0
0.7979797979797982 0.0
0.8181818181818183 0.0
0.8383838383838385 0.0
0.8585858585858588 0.0
0.8787878787878789 0.0
0.8989898989898992 0.0
0.9191919191919193 0.0
0.9393939393939394 0.0
0.9595959595959598 0.0
0.9797979797979799 0.0
1.0 0.0
-1.0 -0.0
-0.9797979797979798 -0.0
-0.9595959595959596 -0.0
-0.9393939393939394 -0.0
-0.9191919191919192 -0.0
-0.898989898989899 -0.0
-0.8787878787878788 -0.0
-0.8585858585858586 -0.0
-0.8383838383838383 -0.0
-0.8181818181818181 -0.0
-0.797979797979798 -0.0
-0.7777777777777778 -0.0
-0.7575757575757576 -0.0
-0.7373737373737373 -0.0
-0.7171717171717171 -0.0
-0.696969696969697 -0.0
-0.6767676767676767 -0.0
-0.6565656565656566 -0.0
-0.6363636363636364 -0.09691196397910457
-0.6161616161616161 -0.1038095906007171
-0.5959595959595959 -0.11076076141718066
-0.5757575757575757 -0.11786312071949559
-0.5555555555555556 -0.1253007071957311
-0.5353535353535352 -0.1332643719340656
-0.5151515151515151 -0.1419449660226772
-0.4949494949494949 -0.15153334054974438
-0.4747474747474747 -0.1622203466034453
-0.4545454545454545 -0.1741968352719583
-0.43434343434343425 -0.1876536576434617
-0.41414141414141414 -0.20278166480613366
-0.3939393939393939 -0.21977170784815264
-0.3737373737373737 -0.23881463785769685
-0.3535353535353535 -0.2600166338829073
-0.33333333333333326 -0.2827600533415327
-0.31313131313131304 -0.30606005935700525
-0.2929292929292928 -0.32892894065613554
-0.2727272727272727 -0.3503789859657345
-0.2525252525252525 -0.3694224840126131
-0.23232323232323226 -0.38507172352358193
-0.21212121212121204 -0.3963389932254518
-0.19191919191919182 -0.4022365818450335
-0.1717171717171716 -0.40177677810913803
-0.1515151515151515 -0.3942610938616371
-0.13131313131313127 -0.38058172919315253
-0.11111111111111105 -0.3621748482442468
-0.09090909090909083 -0.3404770891728838
-0.07070707070707061 -0.316925090137028
-0.050505050505050386 -0.2929554892946436
-0.030303030303030276 -0.270004924803695
-0.010101010101010055 -0.24945752430483112
0.010101010101010166 -0.23176322477235095
0.030303030303030498 -0.21656840749523307
0.05050505050505061 -0.20349325622356654
0.07070707070707072 -0.1921579547074402
0.09090909090909105 -0.18218268669694296
0.11111111111111116 -0.17318763594216383
0.1313131313131315 -0.1647929861931916
0.1515151515151516 -0.15665795520232265
0.1717171717171717 -0.14866251082534682
0.19191919191919204 -0.1407641396266363
0.21212121212121215 -0.13292041273127297
0.2323232323232325 -0.1250889012643383
0.2525252525252526 -0.11722717635091409
0.27272727272727293 -0.10929280911608187
0.29292929292929304 -0.10124337068492344
0.31313131313131315 -0.09304514649933049
0.3333333333333335 -0.08475225834435664
0.3535353535353536 -0.07646969482710013
0.3737373737373739 -0.06830306603865495
0.39393939393939403 -0.06035798207011544
0.41414141414141437 -0.052740053012575595
0.4343434343434345 -0.04555488895712975
0.4545454545454546 -0.03890809999487198
0.4747474747474749 -0.032905296216896376
0.49494949494949503 -0.027652087714297252
0.5151515151515154 -0.023254084578168643
0.5353535353535355 -0.01981689689960482
0.5555555555555556 -0.01744613476969989
0.5757575757575759 -0.016247408279548004
0.595959595959596 -0.01632632752024335
0.6161616161616164 -0.017772654331834496
0.6363636363636365 -0.020486635975225122
0.6565656565656568 -0.024243698139547486
0.6767676767676769 -0.028817068335322344
0.696969696969697 -0.03397997407307058
0.7171717171717173 -0.0395056428633131
0.7373737373737375 -0.0
0.7575757575757578 -0.0
0.7777777777777779 -0.0
0.7979797979797982 -0.0
0.8181818181818183 -0.0
0.8383838383838385 -0.0
0.8585858585858588 -0.0
0.8787878787878789 -0.0
0.8989898989898992 -0.0
0.9191919191919193 -0.0
0.9393939393939394 -0.0
0.9595959595959598 -0.0
0.9797979797979799 -0.0
1.0 -0.0


==> tables/chameleon/real_envelope_0.8.dat <==
-1.0 0.0
-0.9797979797979798 0.0
-0.9595959595959596 0.0
-0.9393939393939394 0.0
-0.9191919191919192 0.0
-0.898989898989899 0.0
-0.8787878787878788 0.0
-0.8585858585858586 0.0
-0.8383838383838383 0.0
-0.8181818181818181 0.0
-0.797979797979798 0.0
-0.7777777777777778 0.0
-0.7575757575757576 0.0
-0.7373737373737373 0.0
-0.7171717171717171 0.0
-0.696969696969697 0.0
-0.6767676767676767 0.0
-0.6565656565656566 0.0
-0.6363636363636364 0.0
-0.6161616161616161 0.0
-0.5959595959595959 0.0
-0.5757575757575757 0.07687251654591964
-0.5555555555555556 0.08319380613421372
-0.5353535353535352 0.08801942457635978
-0.5151515151515151 0.09072696965888928
-0.4949494949494949 0.09173281425143842
-0.4747474747474747 0.09174108733591789
-0.4545454545454545 0.0914559283445677
-0.43434343434343425 0.09158147670962785
-0.41414141414141414 0.09282187186333832
-0.3939393939393939 0.0958812532379391
-0.3737373737373737 0.1014637602656702
-0.3535353535353535 0.11027353237877158
-0.33333333333333326 0.12301470900948326
-0.31313131313131304 0.14039142959004525
-0.2929292929292928 0.16310783355269753
-0.2727272727272727 0.19162043576170038
-0.2525252525252525 0.2241663365489034
-0.23232323232323226 0.2578120933646038
-0.21212121212121204 0.2896137292649742
-0.19191919191919182 0.3166272673061871
-0.1717171717171716 0.33590873054441506
-0.1515151515151515 0.34451414203583064
-0.13131313131313127 0.3397016915468907
-0.11111111111111105 0.32222052474351964
-0.09090909090909083 0.2957673463696957
-0.07070707070707061 0.2641313722692609
-0.050505050505050386 0.23110181828605736
-0.030303030303030276 0.20046790026392747
-0.010101010101010055 0.17585452316852196
0.010101010101010166 0.15808636097285783
0.030303030303030498 0.14564316605810482
0.05050505050505061 0.13693234161629245
0.07070707070707072 0.13036129083944997
0.09090909090909105 0.12433741691960666
0.11111111111111116 0.11734669318186941
0.1313131313131315 0.10893871814953235
0.1515151515151516 0.0994281141759991
0.1717171717171717 0.08914631311078917
0.19191919191919204 0.07842474680342204
0.21212121212121215 0.06759484710341751
0.2323232323232325 0.05698804586029497
0.2525252525252526 0.04693577492357427
0.27272727272727293 0.037769466142774766
0.29292929292929304 0.029820551367416265
0.31313131313131315 0.023358027137137295
0.3333333333333335 0.018328281452101386
0.3535353535353536 0.014573811074881095
0.3737373737373739 0.01193706274642509
0.39393939393939403 0.010260483207682178
0.41414141414141437 0.009386519199601064
0.4343434343434345 0.009157617463130522
0.4545454545454546 0.009416224739219277
0.4747474747474749 0.010004787768816081
0.49494949494949503 0.010765753292869697
0.5151515151515154 0.011555505098048624
0.5353535353535355 0.0123312307456328
0.5555555555555556 0.013094451725030444
0.5757575757575759 0.013846881132293942
0.595959595959596 0.014590232063475655
0.6161616161616164 0.015326217614627978
0.6363636363636365 0.016056550881803276
0.6565656565656568 0.01678294496105394
0.6767676767676769 0.01750711294843233
0.696969696969697 0.0
0.7171717171717173 0.0
0.7373737373737375 0.0
0.7575757575757578 0.0
0.7777777777777779 0.0
0.7979797979797982 0.0
0.8181818181818183 0.0
0.8383838383838385 0.0
0.8585858585858588 0.0
0.8787878787878789 0.0
0.8989898989898992 0.0
0.9191919191919193 0.0
0.9393939393939394 0.0
0.9595959595959598 0.0
0.9797979797979799 0.0
1.0 0.0
-1.0 -0.0
-0.9797979797979798 -0.0
-0.9595959595959596 -0.0
-0.9393939393939394 -0.0
-0.9191919191919192 -0.0
-0.898989898989899 -0.0
-0.8787878787878788 -0.0
-0.8585858585858586 -0.0
-0.8383838383838383 -0.0
-0.8181818181818181 -0.0
-0.797979797979798 -0.0
-0.7777777777777778 -0.0
-0.7575757575757576 -0.0
-0.7373737373737373 -0.0
-0.7171717171717171 -0.0
-0.696969696969697 -0.0
-0.6767676767676767 -0.0
-0.6565656565656566 -0.0
-0.6363636363636364 -0.0
-0.6161616161616161 -0.0
-0.5959595959595959 -0.0
-0.5757575757575757 -0.07687251654591964
-0.5555555555555556 -0.08319380613421372
-0.5353535353535352 -0.08801942457635978
-0.5151515151515151 -0.09072696965888928
-0.4949494949494949 -0.09173281425143842
-0.4747474747474747 -0.09174108733591789
-0.4545454545454545 -0.0914559283445677
-0.43434343434343425 -0.09158147670962785
-0.41414141414141414 -0.09282187186333832
-0.3939393939393939 -0.0958812532379391
-0.3737373737373737 -0.1014637602656702
-0.3535353535353535 -0.11027353237877158
-0.33333333333333326 -0.12301470900948326
-0.31313131313131304 -0.14039142959004525
-0.2929292929292928 -0.16310783355269753
-0.2727272727272727 -0.19162043576170038
-0.2525252525252525 -0.2241663365489034
-0.23232323232323226 -0.2578120933646038
-0.21212121212121204 -0.2896137292649742
-0.19191919191919182 -0.3166272673061871
-0.1717171717171716 -0.33590873054441506
-0.1515151515151515 -0.34451414203583064
-0.13131313131313127 -0.3397016915468907
-0.11111111111111105 -0.32222052474351964
-0.09090909090909083 -0.2957673463696957
-0.07070707070707061 -0.2641313722692609
-0.050505050505050386 -0.23110181828605736
-0.030303030303030276 -0.20046790026392747
-0.010101010101010055 -0.17585452316852196
0.010101010101010166 -0.15808636097285783
0.030303030303030498 -0.14564316605810482
0.05050505050505061 -0.13693234161629245
0.07070707070707072 -0.13036129083944997
0.09090909090909105 -0.12433741691960666
0.11111111111111116 -0.11734669318186941
0.1313131313131315 -0.10893871814953235
0.1515151515151516 -0.0994281141759991
0.1717171717171717 -0.08914631311078917
0.19191919191919204 -0.07842474680342204
0.21212121212121215 -0.06759484710341751
0.2323232323232325 -0.05698804586029497
0.2525252525252526 -0.04693577492357427
0.27272727272727293 -0.037769466142774766
0.29292929292929304 -0.029820551367416265
0.31313131313131315 -0.023358027137137295
0.3333333333333335 -0.018328281452101386
0.3535353535353536 -0.014573811074881095
0.3737373737373739 -0.01193706274642509
0.39393939393939403 -0.010260483207682178
0.41414141414141437 -0.009386519199601064
0.4343434343434345 -0.009157617463130522
0.4545454545454546 -0.009416224739219277
0.4747474747474749 -0.010004787768816081
0.49494949494949503 -0.010765753292869697
0.5151515151515154 -0.011555505098048624
0.5353535353535355 -0.0123312307456328
0.5555555555555556 -0.013094451725030444
0.5757575757575759 -0.013846881132293942
0.595959595959596 -0.014590232063475655
0.6161616161616164 -0.015326217614627978
0.6363636363636365 -0.016056550881803276
0.6565656565656568 -0.01678294496105394
0.6767676767676769 -0.01750711294843233
0.696969696969697 -0.0
0.7171717171717173 -0.0
0.7373737373737375 -0.0
0.7575757575757578 -0.0
0.7777777777777779 -0.0
0.7979797979797982 -0.0
0.8181818181818183 -0.0
0.8383838383838385 -0.0
0.8585858585858588 -0.0
0.8787878787878789 -0.0
0.8989898989898992 -0.0
0.9191919191919193 -0.0
0.9393939393939394 -0.0
0.9595959595959598 -0.0
0.9797979797979799 -0.0
1.0 -0.0


==> tables/chameleon/real_envelope_0.9.dat <==
-1.0 0.0
-0.9797979797979798 0.0
-0.9595959595959596 0.0
-0.9393939393939394 0.0
-0.9191919191919192 0.0
-0.898989898989899 0.0
-0.8787878787878788 0.0
-0.8585858585858586 0.0
-0.8383838383838383 0.0
-0.8181818181818181 0.0
-0.797979797979798 0.0
-0.7777777777777778 0.0
-0.7575757575757576 0.0
-0.7373737373737373 0.0
-0.7171717171717171 0.0
-0.696969696969697 0.0
-0.6767676767676767 0.0
-0.6565656565656566 0.0
-0.6363636363636364 0.0
-0.6161616161616161 0.0
-0.5959595959595959 0.0
-0.5757575757575757 0.0
-0.5555555555555556 0.0
-0.5353535353535352 0.0
-0.5151515151515151 0.0
-0.4949494949494949 -0.03958638798033523
-0.4747474747474747 -0.2421645534253489
-0.4545454545454545 -0.36345277637324136
-0.43434343434343425 -0.41558827959802147
-0.41414141414141414 -0.41070828587369823
-0.3939393939393939 -0.3609500179742808
-0.3737373737373737 -0.2784506986737774
-0.3535353535353535 -0.17534755074619757
-0.33333333333333326 -0.06377779696554975
-0.31313131313131304 0.04412133989415734
-0.2929292929292928 0.13687438065331578
-0.2727272727272727 0.21078385100813601
-0.2525252525252525 0.2672111162422049
-0.23232323232323226 0.3076037064856514
-0.21212121212121204 0.33340915186860476
-0.19191919191919182 0.3460749825211942
-0.1717171717171716 0.34704872857354907
-0.1515151515151515 0.3377779201557987
-0.13131313131313127 0.3197100873980724
-0.11111111111111105 0.2944664938844747
-0.09090909090909083 0.2644437769451679
-0.07070707070707061 0.23225480188392283
-0.050505050505050386 0.2005124434346235
-0.030303030303030276 0.17182957633115406
-0.010101010101010055 0.1487154184621437
0.010101010101010166 0.13180438176592818
0.030303030303030498 0.12010174819802419
0.05050505050505061 0.11255858214029361
0.07070707070707072 0.10812594797459799
0.09090909090909105 0.10575491008279897
0.11111111111111116 0.1043965328467583
0.1313131313131315 0.10300188064833772
0.1515151515151516 0.10052201786939884
0.1717171717171717 0.0959080088918034
0.19191919191919204 0.08828949822177955
0.21212121212121215 0.07804284504959354
0.2323232323232325 0.0660758131681907
0.2525252525252526 0.053298139205391275
0.27272727272727293 0.040619559789015026
0.29292929292929304 0.028949811546882236
0.31313131313131315 0.019196618861883022
0.3333333333333335 0.011913831035845951
0.3535353535353536 0.006898789795605669
0.3737373737373739 0.003851407942544236
0.39393939393939403 0.002471598278043892
0.41414141414141437 0.0024592736034867776
0.4343434343434345 0.003514346720255062
0.4545454545454546 0.005336730429730926
0.4747474747474749 0.007626337533296553
0.49494949494949503 0.0
0.5151515151515154 0.0
0.5353535353535355 0.0
0.5555555555555556 0.0
0.5757575757575759 0.0
0.595959595959596 0.0
0.6161616161616164 0.0
0.6363636363636365 0.0
0.6565656565656568 0.0
0.6767676767676769 0.0
0.696969696969697 0.0
0.7171717171717173 0.0
0.7373737373737375 0.0
0.7575757575757578 0.0
0.7777777777777779 0.0
0.7979797979797982 0.0
0.8181818181818183 0.0
0.8383838383838385 0.0
0.8585858585858588 0.0
0.8787878787878789 0.0
0.8989898989898992 0.0
0.9191919191919193 0.0
0.9393939393939394 0.0
0.9595959595959598 0.0
0.9797979797979799 0.0
1.0 0.0
-1.0 -0.0
-0.9797979797979798 -0.0
-0.9595959595959596 -0.0
-0.9393939393939394 -0.0
-0.9191919191919192 -0.0
-0.898989898989899 -0.0
-0.8787878787878788 -0.0
-0.8585858585858586 -0.0
-0.8383838383838383 -0.0
-0.8181818181818181 -0.0
-0.797979797979798 -0.0
-0.7777777777777778 -0.0
-0.7575757575757576 -0.0
-0.7373737373737373 -0.0
-0.7171717171717171 -0.0
-0.696969696969697 -0.0
-0.6767676767676767 -0.0
-0.6565656565656566 -0.0
-0.6363636363636364 -0.0
-0.6161616161616161 -0.0
-0.5959595959595959 -0.0
-0.5757575757575757 -0.0
-0.5555555555555556 -0.0
-0.5353535353535352 -0.0
-0.5151515151515151 -0.0
-0.4949494949494949 0.03958638798033523
-0.4747474747474747 0.2421645534253489
-0.4545454545454545 0.36345277637324136
-0.43434343434343425 0.41558827959802147
-0.41414141414141414 0.41070828587369823
-0.3939393939393939 0.3609500179742808
-0.3737373737373737 0.2784506986737774
-0.3535353535353535 0.17534755074619757
-0.33333333333333326 0.06377779696554975
-0.31313131313131304 -0.04412133989415734
-0.2929292929292928 -0.13687438065331578
-0.2727272727272727 -0.21078385100813601
-0.2525252525252525 -0.2672111162422049
-0.23232323232323226 -0.3076037064856514
-0.21212121212121204 -0.33340915186860476
-0.19191919191919182 -0.3460749825211942
-0.1717171717171716 -0.34704872857354907
-0.1515151515151515 -0.3377779201557987
-0.13131313131313127 -0.3197100873980724
-0.11111111111111105 -0.2944664938844747
-0.09090909090909083 -0.2644437769451679
-0.07070707070707061 -0.23225480188392283
-0.050505050505050386 -0.2005124434346235
-0.030303030303030276 -0.17182957633115406
-0.010101010101010055 -0.1487154184621437
0.010101010101010166 -0.13180438176592818
0.030303030303030498 -0.12010174819802419
0.05050505050505061 -0.11255858214029361
0.07070707070707072 -0.10812594797459799
0.09090909090909105 -0.10575491008279897
0.11111111111111116 -0.1043965328467583
0.1313131313131315 -0.10300188064833772
0.1515151515151516 -0.10052201786939884
0.1717171717171717 -0.0959080088918034
0.19191919191919204 -0.08828949822177955
0.21212121212121215 -0.07804284504959354
0.2323232323232325 -0.0660758131681907
0.2525252525252526 -0.053298139205391275
0.27272727272727293 -0.040619559789015026
0.29292929292929304 -0.028949811546882236
0.31313131313131315 -0.019196618861883022
0.3333333333333335 -0.011913831035845951
0.3535353535353536 -0.006898789795605669
0.3737373737373739 -0.003851407942544236
0.39393939393939403 -0.002471598278043892
0.41414141414141437 -0.0024592736034867776
0.4343434343434345 -0.003514346720255062
0.4545454545454546 -0.005336730429730926
0.4747474747474749 -0.007626337533296553
0.49494949494949503 -0.0
0.5151515151515154 -0.0
0.5353535353535355 -0.0
0.5555555555555556 -0.0
0.5757575757575759 -0.0
0.595959595959596 -0.0
0.6161616161616164 -0.0
0.6363636363636365 -0.0
0.6565656565656568 -0.0
0.6767676767676769 -0.0
0.696969696969697 -0.0
0.7171717171717173 -0.0
0.7373737373737375 -0.0
0.7575757575757578 -0.0
0.7777777777777779 -0.0
0.7979797979797982 -0.0
0.8181818181818183 -0.0
0.8383838383838385 -0.0
0.8585858585858588 -0.0
0.8787878787878789 -0.0
0.8989898989898992 -0.0
0.9191919191919193 -0.0
0.9393939393939394 -0.0
0.9595959595959598 -0.0
0.9797979797979799 -0.0
1.0 -0.0


==> tables/chameleon/real_envelope_1.0.dat <==
-1.0 0.0
-0.9797979797979798 0.0
-0.9595959595959596 0.0
-0.9393939393939394 0.0
-0.9191919191919192 0.0
-0.898989898989899 0.0
-0.8787878787878788 0.0
-0.8585858585858586 0.0
-0.8383838383838383 0.0
-0.8181818181818181 0.0
-0.797979797979798 0.0
-0.7777777777777778 0.0
-0.7575757575757576 0.0
-0.7373737373737373 0.0
-0.7171717171717171 0.0
-0.696969696969697 0.0
-0.6767676767676767 0.0
-0.6565656565656566 0.0
-0.6363636363636364 0.0
-0.6161616161616161 0.0
-0.5959595959595959 0.0
-0.5757575757575757 0.0
-0.5555555555555556 0.0
-0.5353535353535352 0.05416254761871568
-0.5151515151515151 0.06283066899307259
-0.4949494949494949 0.06944566600023493
-0.4747474747474747 0.07251435893521352
-0.4545454545454545 0.07122478788444446
-0.43434343434343425 0.06721529378236792
-0.41414141414141414 0.06267494063423104
-0.3939393939393939 0.05979279244528096
-0.3737373737373737 0.06075791322076486
-0.3535353535353535 0.0677593669659299
-0.33333333333333326 0.08273549618120325
-0.31313131313131304 0.10511102059924561
-0.2929292929292928 0.13286107815367695
-0.2727272727272727 0.16394332269540596
-0.2525252525252525 0.19631540807534176
-0.23232323232323226 0.2279349881443931
-0.21212121212121204 0.2567597167534688
-0.19191919191919182 0.2807472477534776
-0.1717171717171716 0.29785523499532834
-0.1515151515151515 0.30604133232993
-0.13131313131313127 0.3032631936081913
-0.11111111111111105 0.2875535924582169
-0.09090909090909083 0.25981590672454774
-0.07070707070707061 0.22465404352187848
-0.050505050505050386 0.18691637767980737
-0.030303030303030276 0.15145128402793276
-0.010101010101010055 0.12295786028396946
0.010101010101010166 0.10301435709307977
0.030303030303030498 0.0902425211614061
0.05050505050505061 0.08314772086643749
0.07070707070707072 0.08023532458566257
0.09090909090909105 0.08001070069657024
0.11111111111111116 0.08097921757664936
0.1313131313131315 0.08164624360338874
0.1515151515151516 0.08051714901919799
0.1717171717171717 0.07644613160256596
0.19191919191919204 0.06961018336962246
0.21212121212121215 0.06049979877079688
0.2323232323232325 0.049605472256518256
0.2525252525252526 0.03741769827721603
0.27272727272727293 0.024426971283319204
0.29292929292929304 0.0
0.31313131313131315 0.0
0.3333333333333335 0.0
0.3535353535353536 0.0
0.3737373737373739 0.0
0.39393939393939403 0.0
0.41414141414141437 0.0
0.4343434343434345 0.0
0.4545454545454546 0.0
0.4747474747474749 0.0
0.49494949494949503 0.0
0.5151515151515154 0.0
0.5353535353535355 0.0
0.5555555555555556 0.0
0.5757575757575759 0.0
0.595959595959596 0.0
0.6161616161616164 0.0
0.6363636363636365 0.0
0.6565656565656568 0.0
0.6767676767676769 0.0
0.696969696969697 0.0
0.7171717171717173 0.0
0.7373737373737375 0.0
0.7575757575757578 0.0
0.7777777777777779 0.0
0.7979797979797982 0.0
0.8181818181818183 0.0
0.8383838383838385 0.0
0.8585858585858588 0.0
0.8787878787878789 0.0
0.8989898989898992 0.0
0.9191919191919193 0.0
0.9393939393939394 0.0
0.9595959595959598 0.0
0.9797979797979799 0.0
1.0 0.0
-1.0 -0.0
-0.9797979797979798 -0.0
-0.9595959595959596 -0.0
-0.9393939393939394 -0.0
-0.9191919191919192 -0.0
-0.898989898989899 -0.0
-0.8787878787878788 -0.0
-0.8585858585858586 -0.0
-0.8383838383838383 -0.0
-0.8181818181818181 -0.0
-0.797979797979798 -0.0
-0.7777777777777778 -0.0
-0.7575757575757576 -0.0
-0.7373737373737373 -0.0
-0.7171717171717171 -0.0
-0.696969696969697 -0.0
-0.6767676767676767 -0.0
-0.6565656565656566 -0.0
-0.6363636363636364 -0.0
-0.6161616161616161 -0.0
-0.5959595959595959 -0.0
-0.5757575757575757 -0.0
-0.5555555555555556 -0.0
-0.5353535353535352 -0.05416254761871568
-0.5151515151515151 -0.06283066899307259
-0.4949494949494949 -0.06944566600023493
-0.4747474747474747 -0.07251435893521352
-0.4545454545454545 -0.07122478788444446
-0.43434343434343425 -0.06721529378236792
-0.41414141414141414 -0.06267494063423104
-0.3939393939393939 -0.05979279244528096
-0.3737373737373737 -0.06075791322076486
-0.3535353535353535 -0.0677593669659299
-0.33333333333333326 -0.08273549618120325
-0.31313131313131304 -0.10511102059924561
-0.2929292929292928 -0.13286107815367695
-0.2727272727272727 -0.16394332269540596
-0.2525252525252525 -0.19631540807534176
-0.23232323232323226 -0.2279349881443931
-0.21212121212121204 -0.2567597167534688
-0.19191919191919182 -0.2807472477534776
-0.1717171717171716 -0.29785523499532834
-0.1515151515151515 -0.30604133232993
-0.13131313131313127 -0.3032631936081913
-0.11111111111111105 -0.2875535924582169
-0.09090909090909083 -0.25981590672454774
-0.07070707070707061 -0.22465404352187848
-0.050505050505050386 -0.18691637767980737
-0.030303030303030276 -0.15145128402793276
-0.010101010101010055 -0.12295786028396946
0.010101010101010166 -0.10301435709307977
0.030303030303030498 -0.0902425211614061
0.05050505050505061 -0.08314772086643749
0.07070707070707072 -0.08023532458566257
0.09090909090909105 -0.08001070069657024
0.11111111111111116 -0.08097921757664936
0.1313131313131315 -0.08164624360338874
0.1515151515151516 -0.08051714901919799
0.1717171717171717 -0.07644613160256596
0.19191919191919204 -0.06961018336962246
0.21212121212121215 -0.06049979877079688
0.2323232323232325 -0.049605472256518256
0.2525252525252526 -0.03741769827721603
0.27272727272727293 -0.024426971283319204
0.29292929292929304 -0.0
0.31313131313131315 -0.0
0.3333333333333335 -0.0
0.3535353535353536 -0.0
0.3737373737373739 -0.0
0.39393939393939403 -0.0
0.41414141414141437 -0.0
0.4343434343434345 -0.0
0.4545454545454546 -0.0
0.4747474747474749 -0.0
0.49494949494949503 -0.0
0.5151515151515154 -0.0
0.5353535353535355 -0.0
0.5555555555555556 -0.0
0.5757575757575759 -0.0
0.595959595959596 -0.0
0.6161616161616164 -0.0
0.6363636363636365 -0.0
0.6565656565656568 -0.0
0.6767676767676769 -0.0
0.696969696969697 -0.0
0.7171717171717173 -0.0
0.7373737373737375 -0.0
0.7575757575757578 -0.0
0.7777777777777779 -0.0
0.7979797979797982 -0.0
0.8181818181818183 -0.0
0.8383838383838385 -0.0
0.8585858585858588 -0.0
0.8787878787878789 -0.0
0.8989898989898992 -0.0
0.9191919191919193 -0.0
0.9393939393939394 -0.0
0.9595959595959598 -0.0
0.9797979797979799 -0.0
1.0 -0.0


==> tables/chameleon/spectrum.dat <==
x,y
0.0000000000000000,0.0000000000000000
0.4999999701976776,0.0000000000000000
0.9397256970405579,0.0000000000000000
0.8512572646141052,0.0000000000000000
0.8355678319931030,0.0000000000000000
0.8231787085533142,0.0000000000000000
0.8084505200386047,0.0000000000000000
-0.7159480452537537,0.0000000000000000
-0.6693500280380249,0.0000000000000000
-0.6266068816184998,0.0000000000000000
-0.6610531806945801,0.0000000000000000
-0.6164785027503967,0.0000000000000000
-0.8408956527709961,0.0000000000000000
-0.5946042537689209,0.0000000000000000
-0.5755099058151245,0.0000000000000000
-0.5429522991180420,0.0506788827478886
-0.5429522991180420,-0.0506788827478886
-0.5558659434318542,0.0000000000000000
-0.5675946474075317,0.0000000000000000
-0.5372859239578247,0.0000000000000000
-0.5295793414115906,0.0000000000000000
-0.5275419950485229,0.0000000000000000
-0.5193489789962769,0.0000000000000000
-0.5000016093254089,0.0000000000000000
0.7767001390457153,0.0000000000000000
0.7643319964408875,0.0000000000000000
0.7480468750000000,0.0000000000000000
0.7288154363632202,0.0000000000000000
0.8408958315849304,0.0000000000000000
0.7149520516395569,0.0000000000000000
0.6977454423904419,0.0000000000000000
0.6901243925094604,0.0000000000000000
0.6870766878128052,0.0000000000000000
0.6670165061950684,0.0000000000000000
0.6796104311943054,0.0000000000000000
0.6632818579673767,0.0000000000000000
0.6416096687316895,0.0000000000000000
0.6469263434410095,0.0000000000000000
0.6491636633872986,0.0000000000000000
0.6276826858520508,0.0000000000000000
0.6270322799682617,0.0000719498129911
0.6270322799682617,-0.0000719498129911
0.6164373755455017,0.0000000000000000
0.6081760525703430,0.0000000000000000
0.6042996644973755,0.0000000000000000
0.5892092585563660,0.0000000000000000
0.5946031212806702,0.0000000000000000
0.5718069672584534,0.0000000000000000
0.5718657970428467,0.0000000000000000
0.5675522089004517,0.0000000000000000
0.5581909418106079,0.0000000000000000
0.5527848005294800,0.0000000000000000
0.5474156737327576,0.0000000000000000
0.5423468947410583,0.0000000000000000
0.5179290771484375,0.0000000000000000
0.4923553168773651,0.0000000000000000
0.5110096335411072,0.0000000000000000
0.4967093169689178,0.0000000000000000
0.5028787851333618,0.0000000000000000
0.5000018477439880,0.0000000000000000
0.5388739109039307,0.0000000000000000
0.5368009805679321,0.0000000000000000
0.5373169779777527,0.0000000000000000
0.8358658552169800,0.0000000000000000
-0.4780434966087341,0.0000000000000000
-0.4999996721744537,0.0000000000000000
-0.4716104567050934,0.0000000000000000
-0.4671384096145630,0.0000000000000000
-0.5703418254852295,0.0000000000000000
-0.4589026570320129,0.0000000000000000
-0.3779654204845428,0.1028763055801392
-0.3779654204845428,-0.1028763055801392
-0.4401524662971497,0.0000000000000000
-0.4518010914325714,0.0000000000000000
-0.4586805105209351,0.0000000000000000
0.4855545759201050,0.0003666685952339
0.4855545759201050,-0.0003666685952339
-0.4310261011123657,0.0000000000000000
0.4776839315891266,0.0000000000000000
-0.4242197871208191,0.0000000000000000
-0.4198671281337738,0.0000000000000000
-0.4140317738056183,0.0000000000000000
0.4804025888442993,0.0000000000000000
0.4718762040138245,0.0000000000000000
0.4671393334865570,0.0000000000000000
-0.4060988128185272,0.0000000000000000
0.4496407210826874,0.0023013444151729
0.4496407210826874,-0.0023013444151729
0.4585509002208710,0.0000000000000000
0.4726083874702454,0.0000000000000000
0.4550951421260834,0.0000000000000000
0.4518013298511505,0.0000000000000000
0.4523731768131256,0.0000000000000000
-0.1192515566945076,0.2955336868762970
-0.1192515566945076,-0.2955336868762970
0.4254289269447327,0.0000000000000000
-0.4082490801811218,0.0000000000000000
-0.3794669210910797,0.0000000000000000
-0.3860915601253510,0.0000000000000000
-0.4082491099834442,0.0000000000000000
0.3901015520095825,0.0000000000000000
0.4016679823398590,0.0000000000000000
0.3981600105762482,0.0000000000000000
-0.3679403066635132,0.0000000000000000
0.4082722961902618,0.0000000000000000
0.4082489311695099,0.0000000000000000
0.4082494676113129,0.0000000000000000
-0.3763960301876068,0.0000000000000000
-0.3646456897258759,0.0000000000000000
-0.3597098290920258,0.0000000000000000
-0.3593986928462982,0.0000000000000000
-0.4082477092742920,0.0000000000000000
0.3761434555053711,0.0000000000000000
0.3644120097160339,0.0000000000000000
0.3632874786853790,0.0000000000000000
-0.3496414124965668,0.0000000000000000
-0.3519666790962219,0.0000000000000000
-0.3560838103294373,0.0000000000000000
0.3531685173511505,0.0000000000000000
-0.3407410085201263,0.0000000000000000
-0.3432942926883698,0.0000000000000000
0.3501681387424469,0.0000000000000000
0.3192785978317261,0.0000000000000000
0.3233894705772400,0.0000000000000000
0.3463662266731262,0.0000000000000000
0.3445079326629639,0.0000000000000000
-0.3200098872184753,0.0000000000000000
-0.3146104812622070,0.0000000000000000
-0.3168299794197083,0.0000000000000000
0.3105143606662750,0.0000000000000000
0.3432955145835876,0.0000000000000000
0.3390425741672516,0.0000000000000000
0.3388596177101135,0.0000000000000000
0.3347373306751251,0.0000000000000000
0.3046272099018097,0.0000000000000000
-0.3398931920528412,0.0000000000000000
-0.3101994097232819,0.0000000000000000
-0.3170160651206970,0.0000000000000000
-0.3535538315773010,0.0000000000000000
-0.4082483947277069,0.0000000000000000
-0.4082482457160950,0.0000000000000000
-0.2211095988750458,0.1133068874478340
-0.2211095988750458,-0.1133068874478340
-0.2772990465164185,0.0659458786249161
-0.2772990465164185,-0.0659458786249161
-0.3333331644535065,0.0000000000000000
-0.2982396185398102,0.0000000000000000
-0.1754763126373291,0.1020856574177742
-0.1754763126373291,-0.1020856574177742
-0.2841489315032959,0.0016053239814937
-0.2841489315032959,-0.0016053239814937
-0.1646120250225067,0.1026235222816467
-0.1646120250225067,-0.1026235222816467
-0.1313032209873199,0.1137407496571541
-0.1313032209873199,-0.1137407496571541
0.2876006960868835,0.0076496060937643
0.2876006960868835,-0.0076496060937643
0.2894339263439178,0.0000000000000000
-0.1515965014696121,0.1016066968441010
-0.1515965014696121,-0.1016066968441010
-0.2771470248699188,0.0000000000000000
-0.2708019018173218,0.0000000000000000
-0.0203503817319870,0.1368194967508316
-0.0203503817319870,-0.1368194967508316
0.2807938754558563,0.0000000000000000
0.2795217633247375,0.0000000000000000
0.2785827517509460,0.0000000000000000
-0.2653791606426239,0.0000000000000000
0.2761910855770111,0.0000000000000000
-0.2613000273704529,0.0059364577755332
-0.2613000273704529,-0.0059364577755332
0.2739577591419220,0.0000000000000000
0.2672879993915558,0.0035541460383683
0.2672879993915558,-0.0035541460383683
0.2626907825469971,0.0034401922021061
0.2626907825469971,-0.0034401922021061
0.2699527740478516,0.0000000000000000
0.2696575820446014,0.0000000000000000
-0.2401393651962280,0.0199047345668077
-0.2401393651962280,-0.0199047345668077
0.2392242550849915,0.0221283901482821
0.2392242550849915,-0.0221283901482821
0.1920922398567200,0.0380641445517540
0.1920922398567200,-0.0380641445517540
0.2704085409641266,0.0000000000000000
-0.2554758489131927,0.0000000000000000
-0.2494031190872192,0.0058397147804499
-0.2494031190872192,-0.0058397147804499
0.2568039000034332,0.0000000000000000
0.2523792982101440,0.0000000000000000
-0.2486995756626129,0.0000000000000000
0.2049760520458221,0.0273294057697058
0.2049760520458221,-0.0273294057697058
0.2284620851278305,0.0182007662951946
0.2284620851278305,-0.0182007662951946
0.2468842417001724,0.0000000000000000
-0.2467568218708038,0.0000000000000000
0.2383557111024857,0.0000000000000000
0.2427039444446564,0.0000000000000000
0.2398429661989212,0.0000000000000000
-0.2351512014865875,0.0115084694698453
-0.2351512014865875,-0.0115084694698453
0.2277313172817230,0.0056865671649575
0.2277313172817230,-0.0056865671649575
-0.2434390187263489,0.0000000000000000
0.2253758758306503,0.0000000000000000
-0.2391108572483063,0.0004142877296545
-0.2391108572483063,-0.0004142877296545
-0.2366600930690765,0.0000000000000000
0.2117720395326614,0.0141061721369624
0.2117720395326614,-0.0141061721369624
0.2179800868034363,0.0034789671190083
0.2179800868034363,-0.0034789671190083
0.0445547476410866,0.1103004366159439
0.0445547476410866,-0.1103004366159439
-0.0298246592283249,0.1267600506544113
-0.0298246592283249,-0.1267600506544113
-0.0543545037508011,0.1024794057011604
-0.0543545037508011,-0.1024794057011604
0.1410736143589020,0.0577622987329960
0.1410736143589020,-0.0577622987329960
-0.1595023572444916,0.0747874528169632
-0.1595023572444916,-0.0747874528169632
-0.1468372792005539,0.0536097325384617
-0.1468372792005539,-0.0536097325384617
-0.1958188414573669,0.0448879115283489
-0.1958188414573669,-0.0448879115283489
0.2140914499759674,0.0000000000000000
0.2103290110826492,0.0000000000000000
0.1390047371387482,0.0170898586511612
0.1390047371387482,-0.0170898586511612
0.2034154534339905,0.0086520519107580
0.2034154534339905,-0.0086520519107580
0.1396671533584595,0.0000000000000000
0.1899918466806412,0.0146669661626220
0.1899918466806412,-0.0146669661626220
0.2009523510932922,0.0000000000000000
-0.2275486141443253,0.0113881714642048
-0.2275486141443253,-0.0113881714642048
0.1964075714349747,0.0000000000000000
0.1572019159793854,0.0035970660392195
0.1572019159793854,-0.0035970660392195
0.1540474444627762,0.0000000000000000
0.1600577980279922,0.0000000000000000
-0.2341051697731018,0.0000000000000000
-0.1854927837848663,0.0258221868425608
-0.1854927837848663,-0.0258221868425608
-0.1764614880084991,0.0223781969398260
-0.1764614880084991,-0.0223781969398260
0.1892940700054169,0.0013775468105450
0.1892940700054169,-0.0013775468105450
0.1647561788558960,0.0000000000000000
0.1718675941228867,0.0000000000000000
-0.2265909016132355,0.0010917290346697
-0.2265909016132355,-0.0010917290346697
-0.2162121534347534,0.0032991992775351
-0.2162121534347534,-0.0032991992775351
0.1794851720333099,0.0000000000000000
0.1839306652545929,0.0004799936141353
0.1839306652545929,-0.0004799936141353
0.1821899265050888,0.0000000000000000
-0.2246123254299164,0.0005023388075642
-0.2246123254299164,-0.0005023388075642
-0.1859263181686401,0.0171580370515585
-0.1859263181686401,-0.0171580370515585
-0.1685131341218948,0.0000000000000000
-0.2253861129283905,0.0000000000000000
-0.1723119318485260,0.0000000000000000
-0.2089550793170929,0.0000000000000000
-0.2236076146364212,0.0000000000000000
-0.1877091228961945,0.0087695531547070
-0.1877091228961945,-0.0087695531547070
-0.2044449448585510,0.0000000000000000
-0.1997622102499008,0.0000000000000000
-0.1825090348720551,0.0000000000000000
-0.1858931928873062,0.0000000000000000
-0.1916255801916122,0.0005208633956499
-0.1916255801916122,-0.0005208633956499
-0.1964097768068314,0.0000000000000000
-0.1947419345378876,0.0000000000000000
-0.1958345174789429,0.0000000000000000
0.1398435533046722,0.0078910468146205
0.1398435533046722,-0.0078910468146205
0.1484436243772507,0.0000000000000000
-0.1776847690343857,0.0000000000000000
-0.1826683133840561,0.0000000000000000
0.5773500204086304,0.0000000000000000
-0.5773510932922363,0.0000000000000000
-0.0782837867736816,0.1019929423928261
-0.0782837867736816,-0.1019929423928261
-0.1033531129360199,0.0729122236371040
-0.1033531129360199,-0.0729122236371040
0.0638534873723984,0.0909212380647659
0.0638534873723984,-0.0909212380647659
0.1057179570198059,0.0489356480538845
0.1057179570198059,-0.0489356480538845
-0.1651452034711838,0.0102203441783786
-0.1651452034711838,-0.0102203441783786
0.1081890538334846,0.0255928095430136
0.1081890538334846,-0.0255928095430136
-0.1654611825942993,0.0000000000000000
0.1133373230695724,0.0188083499670029
0.1133373230695724,-0.0188083499670029
0.1229997128248215,0.0192108899354935
0.1229997128248215,-0.0192108899354935
0.1177453845739365,0.0094473483040929
0.1177453845739365,-0.0094473483040929
0.1219591200351715,0.0062771947123110
0.1219591200351715,-0.0062771947123110
0.1327793747186661,0.0000000000000000
0.1258288472890854,0.0000000000000000
0.1234184131026268,0.0000000000000000
-0.1272580176591873,0.0637251213192940
-0.1272580176591873,-0.0637251213192940
-0.1405296325683594,0.0336898975074291
-0.1405296325683594,-0.0336898975074291
0.1199451088905334,0.0000000000000000
-0.1524039506912231,0.0206762701272964
-0.1524039506912231,-0.0206762701272964
0.1427254974842072,0.0000000000000000
-0.1594218462705612,0.0071581439115107
-0.1594218462705612,-0.0071581439115107
-0.1509574353694916,0.0011415346525609
-0.1509574353694916,-0.0011415346525609
-0.1489328444004059,0.0000000000000000
-0.1572088301181793,0.0000000000000000
-0.0437457747757435,0.0797822773456573
-0.0437457747757435,-0.0797822773456573
0.0181591287255287,0.0673181489109993
0.0181591287255287,-0.0673181489109993
-0.0718642622232437,0.0685214698314667
-0.0718642622232437,-0.0685214698314667
-0.0441313460469246,0.0630834177136421
-0.0441313460469246,-0.0630834177136421
0.0372690670192242,0.0507930703461170
0.0372690670192242,-0.0507930703461170
0.0272890962660313,0.0455733165144920
0.0272890962660313,-0.0455733165144920
-0.0896262899041176,0.0578194372355938
-0.0896262899041176,-0.0578194372355938
0.0441647768020630,0.0312657132744789
0.0441647768020630,-0.0312657132744789
0.0881784260272980,0.0313268639147282
0.0881784260272980,-0.0313268639147282
-0.0889886468648911,0.0383836850523949
-0.0889886468648911,-0.0383836850523949
0.1020533367991447,0.0062851309776306
0.1020533367991447,-0.0062851309776306
0.1023176312446594,0.0000000000000000
-0.1306813359260559,0.0129764871671796
-0.1306813359260559,-0.0129764871671796
0.1075486764311790,0.0009667786653154
0.1075486764311790,-0.0009667786653154
0.0966845452785492,0.0000000000000000
0.1073516160249710,0.0000000000000000
0.1087396517395973,0.0000000000000000
-0.1443380266427994,0.0000000000000000
-0.1439614593982697,0.0000000000000000
-0.1336304843425751,0.0000000000000000
-0.1380814015865326,0.0012077512219548
-0.1380814015865326,-0.0012077512219548
-0.1400905400514603,0.0000000000000000
-0.1354660689830780,0.0000000000000000
0.7071073055267334,0.0000000000000000
-0.7071077823638916,0.0000000000000000
-0.0606096275150776,0.0564848296344280
-0.0606096275150776,-0.0564848296344280
0.0812175422906876,0.0246655754745007
0.0812175422906876,-0.0246655754745007
0.0573675185441971,0.0309686306864023
0.0573675185441971,-0.0309686306864023
0.0910595282912254,0.0145442672073841
0.0910595282912254,-0.0145442672073841
0.0621691010892391,0.0200244989246130
0.0621691010892391,-0.0200244989246130
-0.1068190708756447,0.0264336131513119
-0.1068190708756447,-0.0264336131513119
0.0845405831933022,0.0049723610281944
0.0845405831933022,-0.0049723610281944
-0.1164018064737320,0.0148291327059269
-0.1164018064737320,-0.0148291327059269
0.0896021425724030,0.0000000000000000
0.0866784676909447,0.0000000000000000
0.0923753604292870,0.0000000000000000
0.0827908739447594,0.0000000000000000
-0.1336306184530258,0.0000000000000000
-0.1223059892654419,0.0045721651986241
-0.1223059892654419,-0.0045721651986241
-0.1252753734588623,0.0007381510222331
-0.1252753734588623,-0.0007381510222331
-0.1172176823019981,0.0029156727250665
-0.1172176823019981,-0.0029156727250665
-0.1178449839353561,0.0000000000000000
-0.1221998259425163,0.0000000000000000
-0.1196529269218445,0.0000000000000000
-0.1204665005207062,0.0000000000000000
0.6328779458999634,0.0000000000000000
0.0058547807857394,0.0637097880244255
0.0058547807857394,-0.0637097880244255
-0.0167606957256794,0.0632336512207985
-0.0167606957256794,-0.0632336512207985
-0.0111754257231951,0.0553493425250053
-0.0111754257231951,-0.0553493425250053
-0.0845472514629364,0.0377444587647915
-0.0845472514629364,-0.0377444587647915
0.0735181421041489,0.0147940926253796
0.0735181421041489,-0.0147940926253796
-0.0026662487071007,0.0435569882392883
-0.0026662487071007,-0.0435569882392883
0.0780986845493317,0.0000000000000000
0.0794694349169731,0.0000000000000000
0.0712320655584335,0.0025768845807761
0.0712320655584335,-0.0025768845807761
0.0687847062945366,0.0000000000000000
-0.1428572535514832,0.0000000000000000
-0.0982669740915298,0.0172217246145010
-0.0982669740915298,-0.0172217246145010
-0.0996727049350739,0.0140570737421513
-0.0996727049350739,-0.0140570737421513
-0.1032797992229462,0.0090221129357815
-0.1032797992229462,-0.0090221129357815
-0.1146717667579651,0.0034699316602200
-0.1146717667579651,-0.0034699316602200
-0.1081837639212608,0.0000000000000000
-0.1055153161287308,0.0000000000000000
-0.1133514568209648,0.0000000000000000
-0.1103379279375076,0.0000000000000000
-0.1111861318349838,0.0000000000000000
0.3688937425613403,0.0000000000000000
-0.3535534441471100,0.0000000000000000
-0.3688938617706299,0.0000000000000000
-0.2793225646018982,0.0000000000000000
0.0062700281850994,0.0505980998277664
0.0062700281850994,-0.0505980998277664
-0.0545866824686527,0.0457231588661671
-0.0545866824686527,-0.0457231588661671
-0.0201324764639139,0.0474856905639172
-0.0201324764639139,-0.0474856905639172
-0.0470849238336086,0.0446370244026184
-0.0470849238336086,-0.0446370244026184
0.0476923361420631,0.0266544111073017
0.0476923361420631,-0.0266544111073017
0.0160013716667891,0.0430015586316586
0.0160013716667891,-0.0430015586316586
-0.0574696473777294,0.0365171357989311
-0.0574696473777294,-0.0365171357989311
-0.0810059607028961,0.0278969500213861
-0.0810059607028961,-0.0278969500213861
0.0574568063020706,0.0118957012891769
0.0574568063020706,-0.0118957012891769
0.0621061809360981,0.0000000000000000
0.0276294369250536,0.0307143684476614
0.0276294369250536,-0.0307143684476614
-0.0763540714979172,0.0251899231225252
-0.0763540714979172,-0.0251899231225252
0.0338214114308357,0.0275835692882538
0.0338214114308357,-0.0275835692882538
0.0562937110662460,0.0024843630380929
0.0562937110662460,-0.0024843630380929
-0.0829071700572968,0.0172662362456322
-0.0829071700572968,-0.0172662362456322
0.0521457940340042,0.0092258546501398
0.0521457940340042,-0.0092258546501398
-0.0935489311814308,0.0096970750018954
-0.0935489311814308,-0.0096970750018954
0.0285888109356165,0.0227852985262871
0.0285888109356165,-0.0227852985262871
-0.0897276699542999,0.0106902597472072
-0.0897276699542999,-0.0106902597472072
0.0510679930448532,0.0000000000000000
0.0342049114406109,0.0086450595408678
0.0342049114406109,-0.0086450595408678
-0.0925398916006088,0.0042823571711779
-0.0925398916006088,-0.0042823571711779
0.0364833176136017,0.0025595433544368
0.0364833176136017,-0.0025595433544368
0.0477308444678783,0.0000000000000000
0.0349913984537125,0.0108685810118914
0.0349913984537125,-0.0108685810118914
-0.0743110328912735,0.0252516213804483
-0.0743110328912735,-0.0252516213804483
-0.0871608182787895,0.0000000000000000
0.0100682610645890,0.0303334668278694
0.0100682610645890,-0.0303334668278694
-0.0742645934224129,0.0215681064873934
-0.0742645934224129,-0.0215681064873934
-0.0867169424891472,0.0000000000000000
-0.0328962579369545,0.0403110012412071
-0.0328962579369545,-0.0403110012412071
0.0050840396434069,0.0242402870208025
0.0050840396434069,-0.0242402870208025
-0.0860667899250984,0.0000000000000000
-0.0345751903951168,0.0367584712803364
-0.0345751903951168,-0.0367584712803364
-0.0033856602385640,0.0277041401714087
-0.0033856602385640,-0.0277041401714087
-0.0533039234578609,0.0259322784841061
-0.0533039234578609,-0.0259322784841061
-0.0478244721889496,0.0307603217661381
-0.0478244721889496,-0.0307603217661381
-0.0244726166129112,0.0335487499833107
-0.0244726166129112,-0.0335487499833107
-0.0121230548247695,0.0277565903961658
-0.0121230548247695,-0.0277565903961658
-0.0642334669828415,0.0215815789997578
-0.0642334669828415,-0.0215815789997578
-0.0209716632962227,0.0204857178032398
-0.0209716632962227,-0.0204857178032398
-0.0387128815054893,0.0272217448800802
-0.0387128815054893,-0.0272217448800802
-0.0283063799142838,0.0248066857457161
-0.0283063799142838,-0.0248066857457161
-0.0860665142536163,0.0000000000000000
0.0444192849099636,0.0000000000000000
0.0273104943335056,0.0014496988151222
0.0273104943335056,-0.0014496988151222
0.0064491545781493,0.0196422971785069
0.0064491545781493,-0.0196422971785069
-0.0390888601541519,0.0223314259201288
-0.0390888601541519,-0.0223314259201288
-0.0746634304523468,0.0118799339979887
-0.0746634304523468,-0.0118799339979887
-0.0784216076135635,0.0091552417725325
-0.0784216076135635,-0.0091552417725325
-0.0632551759481430,0.0140895619988441
-0.0632551759481430,-0.0140895619988441
-0.0677981749176979,0.0132364453747869
-0.0677981749176979,-0.0132364453747869
-0.0789146572351456,0.0029382584616542
-0.0789146572351456,-0.0029382584616542
-0.0775178521871567,0.0038890286814421
-0.0775178521871567,-0.0038890286814421
-0.0834349244832993,0.0000000000000000
-0.0820282623171806,0.0000000000000000
-0.0831954255700111,0.0000000000000000
-0.0860662907361984,0.0000000000000000
-0.0708541870117188,0.0076864059083164
-0.0708541870117188,-0.0076864059083164
-0.0780984163284302,0.0000000000000000
-0.0845157206058502,0.0000000000000000
-0.0845158994197845,0.0000000000000000
-0.0745906382799149,0.0010535750770941
-0.0745906382799149,-0.0010535750770941
-0.0726940333843231,0.0002881396212615
-0.0726940333843231,-0.0002881396212615
0.0323459059000015,0.0000000000000000
-0.0074021541513503,0.0305734500288963
-0.0074021541513503,-0.0305734500288963
-0.0766966938972473,0.0000000000000000
-0.0359594225883484,0.0172504484653473
-0.0359594225883484,-0.0172504484653473
-0.0287928208708763,0.0140595072880387
-0.0287928208708763,-0.0140595072880387
-0.0638366714119911,0.0090296352282166
-0.0638366714119911,-0.0090296352282166
-0.0367418751120567,0.0127196935936809
-0.0367418751120567,-0.0127196935936809
-0.0674000158905983,0.0033101188018918
-0.0674000158905983,-0.0033101188018918
-0.0676768198609352,0.0000000000000000
-0.0531509295105934,0.0080789998173714
-0.0531509295105934,-0.0080789998173714
-0.0473716631531715,0.0072641847655177
-0.0473716631531715,-0.0072641847655177
-0.0369946286082268,0.0014520840486512
-0.0369946286082268,-0.0014520840486512
-0.0368359833955765,0.0000000000000000
-0.0618883632123470,0.0000000000000000
-0.0605070777237415,0.0041319048032165
-0.0605070777237415,-0.0041319048032165
-0.0411250367760658,0.0027828018646687
-0.0411250367760658,-0.0027828018646687
-0.0446207635104656,0.0000000000000000
-0.0595428124070168,0.0013442123308778
-0.0595428124070168,-0.0013442123308778
-0.0485365837812424,0.0000000000000000
-0.0584862940013409,0.0000000000000000
-0.0601930804550648,0.0000000000000000
-0.0566951744258404,0.0000000000000000
-0.0503131374716759,0.0000000000000000
-0.0548293516039848,0.0000000000000000
-0.0553924664855003,0.0000000000000000
-0.0514668077230453,0.0003077930887230
-0.0514668077230453,-0.0003077930887230
-0.0513544268906116,0.0000000000000000
-0.0517259910702705,0.0000000000000000
-0.0539614558219910,0.0000000000000000
-0.0526654049754143,0.0000000000000000
-0.0537659004330635,0.0000000000000000
-0.0534034185111523,0.0000000000000000
-0.0534309409558773,0.0000000000000000
0.0244718678295612,0.0096528232097626
0.0244718678295612,-0.0096528232097626
0.0298218391835690,0.0000000000000000
-0.0272783376276493,0.0000000000000000
-0.0334980525076389,0.0040468936786056
-0.0334980525076389,-0.0040468936786056
-0.0766967236995697,0.0000000000000000
-0.0506368577480316,0.0000000000000000
-0.0527047216892242,0.0000000000000000
-0.0541530549526215,0.0000000000000000
0.0165373235940933,0.0166892856359482
0.0165373235940933,-0.0166892856359482
0.0228209681808949,0.0052087139338255
0.0228209681808949,-0.0052087139338255
0.0170279797166586,0.0000000000000000
-0.0120135433971882,0.0222789943218231
-0.0120135433971882,-0.0222789943218231
-0.0008318208856508,0.0139193031936884
-0.0008318208856508,-0.0139193031936884
-0.0243628863245249,0.0161410942673683
-0.0243628863245249,-0.0161410942673683
-0.0265995729714632,0.0093543324619532
-0.0265995729714632,-0.0093543324619532
-0.0302018485963345,0.0071391589008272
-0.0302018485963345,-0.0071391589008272
-0.0275105349719524,0.0028735015075654
-0.0275105349719524,-0.0028735015075654
-0.0286791995167732,0.0000000000000000
-0.0541530922055244,0.0000000000000000
-0.0845156759023666,0.0000000000000000
-0.0766965150833130,0.0000000000000000
-0.0766964852809906,0.0000000000000000
0.0111765488982201,0.0049517545849085
0.0111765488982201,-0.0049517545849085
0.0067547420039773,0.0098120942711830
0.0067547420039773,-0.0098120942711830
0.0078509449958801,0.0072269770316780
0.0078509449958801,-0.0072269770316780
-0.0100624989718199,0.0147456610575318
-0.0100624989718199,-0.0147456610575318
-0.0084017449989915,0.0137284984812140
-0.0084017449989915,-0.0137284984812140
-0.0163783654570580,0.0107403350993991
-0.0163783654570580,-0.0107403350993991
0.0080819651484489,0.0000000000000000
-0.0090322140604258,0.0103300930932164
-0.0090322140604258,-0.0103300930932164
-0.0207504779100418,0.0065265782177448
-0.0207504779100418,-0.0065265782177448
-0.0293104685842991,0.0000000000000000
-0.0231189187616110,0.0000000000000000
-0.0192903019487858,0.0044077518396080
-0.0192903019487858,-0.0044077518396080
-0.0112411957234144,0.0075125661678612
-0.0112411957234144,-0.0075125661678612
-0.0203900057822466,0.0000000000000000
-0.0045940121635795,0.0000000000000000
-0.0160295721143484,0.0000000000000000
-0.0146472677588463,0.0002964774030261
-0.0146472677588463,-0.0002964774030261
-0.0131612848490477,0.0002368769928580
-0.0131612848490477,-0.0002368769928580
-0.0133687015622854,0.0001262689038413
-0.0133687015622854,-0.0001262689038413
-0.0139339473098516,0.0000000000000000
-0.0134260952472687,0.0000000000000000
-0.0138657372444868,0.0000000000000000
-0.0137973828241229,0.0000000000000000
-0.0137308379635215,0.0000000000000000
-0.0134730739519000,0.0000000000000000
-0.0138675319030881,0.0000000000000000
-0.0135164735838771,0.0000000000000000
-0.0135443462058902,0.0000000000000000
-0.0135252540931106,0.0000000000000000
-0.0138026606291533,0.0000000000000000
-0.0138674965128303,0.0000000000000000
-0.0135884881019592,0.0000000000000000
-0.0136718349531293,0.0000000000000000
-0.0136657236143947,0.0000000000000000
-0.0136024514213204,0.0000000000000000
-0.0506369844079018,0.0000000000000000
-0.0527046583592892,0.0000000000000000
-0.0020178707782179,0.0077800839208066
-0.0020178707782179,-0.0077800839208066
0.0043297042138875,0.0000000000000000
0.0032212440855801,0.0028381531592458
0.0032212440855801,-0.0028381531592458
-0.0087278224527836,0.0039337310008705
-0.0087278224527836,-0.0039337310008705
-0.0079332273453474,0.0023219031281769
-0.0079332273453474,-0.0023219031281769
-0.0111265834420919,0.0028800342697650
-0.0111265834420919,-0.0028800342697650
-0.0066648041829467,0.0009911642409861
-0.0066648041829467,-0.0009911642409861
-0.0016722276341170,0.0023520379327238
-0.0016722276341170,-0.0023520379327238
-0.0088047841563821,0.0007329812506214
-0.0088047841563821,-0.0007329812506214
-0.0099710477516055,0.0007799575687386
-0.0099710477516055,-0.0007799575687386
0.0003768730093725,0.0015956866554916
0.0003768730093725,-0.0015956866554916
-0.0098944650962949,0.0000325792098010
-0.0098944650962949,-0.0000325792098010
-0.0103333368897438,0.0000000000000000
-0.0017651864327490,0.0009685808327049
-0.0017651864327490,-0.0009685808327049
-0.0110501870512962,0.0005646240897477
-0.0110501870512962,-0.0005646240897477
-0.0104326307773590,0.0002709674008656
-0.0104326307773590,-0.0002709674008656
-0.0106848720461130,0.0001548737782286
-0.0106848720461130,-0.0001548737782286
-0.0119804656133056,0.0002874390338548
-0.0119804656133056,-0.0002874390338548
-0.0112677160650492,0.0001741483429214
-0.0112677160650492,-0.0001741483429214
-0.0120071815326810,0.0000000000000000
-0.0112739233300090,0.0000000000000000
-0.0111173745244741,0.0000000000000000
-0.0108584985136986,0.0000000000000000
-0.0122457472607493,0.0000000000000000
-0.0107457656413317,0.0000000000000000
0.0014218031428754,0.0000000000000000
-0.0127453254535794,0.0000000000000000
-0.0126698315143585,0.0000000000000000
-0.0122188935056329,0.0000000000000000
-0.0123090688139200,0.0000000000000000
-0.0130744231864810,0.0000000000000000
-0.0137973818928003,0.0000000000000000
-0.0016364539042115,0.0000000000000000
0.0003344052238390,0.0004161684191786
0.0003344052238390,-0.0004161684191786
-0.0138675114139915,0.0000000000000000
-0.0138675039634109,0.0000000000000000
-0.0138675095513463,0.0000000000000000
-0.0003274443151895,0.0002608757058624
-0.0003274443151895,-0.0002608757058624
-0.0003980307956226,0.0000000000000000
0.0001387119555147,0.0002589716750663
0.0001387119555147,-0.0002589716750663
0.0002589231298771,0.0000000000000000
-0.0002615963458084,0.0000000000000000
0.0002319311461179,0.0000000000000000
0.0000557800340175,0.0002012736513279
0.0000557800340175,-0.0002012736513279
-0.0001062191149686,0.0001575377827976
-0.0001062191149686,-0.0001575377827976
0.0000018116058982,0.0000915379860089
0.0000018116058982,-0.0000915379860089
-0.0000005603458249,0.0000763582647778
-0.0000005603458249,-0.0000763582647778
-0.0000240723875322,0.0000686451166985
-0.0000240723875322,-0.0000686451166985
-0.0000649361172691,0.0000223706083489
-0.0000649361172691,-0.0000223706083489
0.0000198165398615,0.0000646676417091
0.0000198165398615,-0.0000646676417091
0.0000581866697758,0.0000270671007456
0.0000581866697758,-0.0000270671007456
-0.0000411494111177,0.0000318154379784
-0.0000411494111177,-0.0000318154379784
0.0000383515362046,0.0000305821631628
0.0000383515362046,-0.0000305821631628
0.0000459188668174,0.0000143725701491
0.0000459188668174,-0.0000143725701491
-0.0000408447231166,0.0000177350557351
-0.0000408447231166,-0.0000177350557351
0.0000007024257229,0.0000346641027136
0.0000007024257229,-0.0000346641027136
-0.0000109962820716,0.0000083549257397
-0.0000109962820716,-0.0000083549257397
0.0000077694758147,0.0000094238612292
0.0000077694758147,-0.0000094238612292
0.0000014675515558,0.0000010892572391
0.0000014675515558,-0.0000010892572391
-0.0000000229527899,0.0000005086857868
-0.0000000229527899,-0.0000005086857868
-0.0000003685845513,0.0000002407453223
-0.0000003685845513,-0.0000002407453223
0.0000002922945157,0.0000000000000000
0.0000002112549566,0.0000001825986402
0.0000002112549566,-0.0000001825986402
-0.0000002618170640,0.0000000000000000
0.0000000761430172,0.0000001397871614
0.0000000761430172,-0.0000001397871614
0.0000001366130391,0.0000000285497812
0.0000001366130391,-0.0000000285497812
-0.0000000978417205,0.0000000773323166
-0.0000000978417205,-0.0000000773323166
-0.0000000601896204,0.0000001085306494
-0.0000000601896204,-0.0000001085306494
-0.0000000370116879,0.0000000943950553
-0.0000000370116879,-0.0000000943950553
-0.0000000825675457,0.0000000197409449
-0.0000000825675457,-0.0000000197409449
0.0000000673127758,0.0000000389389285
0.0000000673127758,-0.0000000389389285
0.0000000480471698,0.0000000532499271
0.0000000480471698,-0.0000000532499271
-0.0000000702931970,0.0000000215863984
-0.0000000702931970,-0.0000000215863984
-0.0000000295773113,0.0000000651287380
-0.0000000295773113,-0.0000000651287380
-0.0000000641133795,0.0000000000000000
0.0000000122396422,0.0000000579143631
0.0000000122396422,-0.0000000579143631
0.0000000542669696,0.0000000059422658
0.0000000542669696,-0.0000000059422658
0.0000000356369227,0.0000000385931536
0.0000000356369227,-0.0000000385931536
-0.0000000468295944,0.0000000048325210
-0.0000000468295944,-0.0000000048325210
-0.0000000150322474,0.0000000449490791
-0.0000000150322474,-0.0000000449490791
-0.0000000050937912,0.0000000430591847
-0.0000000050937912,-0.0000000430591847
0.0000000189145410,0.0000000362422234
0.0000000189145410,-0.0000000362422234
0.0000000380667835,0.0000000000000000
0.0000000215413802,0.0000000275951830
0.0000000215413802,-0.0000000275951830
-0.0000000273162897,0.0000000154637103
-0.0000000273162897,-0.0000000154637103
-0.0000000165730274,0.0000000275961316
-0.0000000165730274,-0.0000000275961316
0.0000000290198159,0.0000000108630971
0.0000000290198159,-0.0000000108630971
0.0000000101731557,0.0000000260872035
0.0000000101731557,-0.0000000260872035
-0.0000000033360821,0.0000000270227307
-0.0000000033360821,-0.0000000270227307
-0.0000000232236808,0.0000000044497477
-0.0000000232236808,-0.0000000044497477
-0.0000000186472473,0.0000000135772007
-0.0000000186472473,-0.0000000135772007
0.0000000205481747,0.0000000020671209
0.0000000205481747,-0.0000000020671209
0.0000000124692052,0.0000000110199636
0.0000000124692052,-0.0000000110199636
-0.0000000098622674,0.0000000129338691
-0.0000000098622674,-0.0000000129338691
0.0000000144935859,0.0000000000000000
-0.0000000003200097,0.0000000145777408
-0.0000000003200097,-0.0000000145777408
-0.0000000145713095,0.0000000000000000
0.0000000120266765,0.0000000000000000
-0.0000000039792738,0.0000000105880389
-0.0000000039792738,-0.0000000105880389
-0.0000000084101259,0.0000000068327135
-0.0000000084101259,-0.0000000068327135
0.0000000052932663,0.0000000080735063
0.0000000052932663,-0.0000000080735063
-0.0000000021884090,0.0000000062532082
-0.0000000021884090,-0.0000000062532082
0.0000000044581716,0.0000000054144955
0.0000000044581716,-0.0000000054144955
-0.0000000053413447,0.0000000000000000
-0.0000000049374109,0.0000000030042842
-0.0000000049374109,-0.0000000030042842
-0.0000000020182400,0.0000000000000000
0.0000000024384250,0.0000000006892464
0.0000000024384250,-0.0000000006892464
0.0000000006052310,0.0000000015886051
0.0000000006052310,-0.0000000015886051
-0.0000000001161433,0.0000000003481258
-0.0000000001161433,-0.0000000003481258
-0.0000000000122244,0.0000000000000000
-0.0000000000000221,0.0000000000000000
-0.0138675067573786,0.0000000000000000
0.5000000000000000,0.0000000000000000
0.5000000000000000,0.0000000000000000

==> tables/chameleon_energy/dirichlet_energy_-0.1_negative_random.dat <==
0 0.496454805135727
1 0.391470849514008
2 0.40960294008255
3 0.430761486291885
4 0.45104518532753
5 0.468075931072235
6 0.48103940486908
7 0.4901984333992
8 0.496311187744141
9 0.500215947628021
10 0.502625584602356
11 0.50407087802887
12 0.504915595054626
13 0.505396127700806
14 0.505660176277161
15 0.505797505378723
16 0.505861341953278
17 0.505882322788239
18 0.505877673625946
19 0.505856454372406
20 0.5058234333992
21 0.505780875682831
22 0.505730092525482
23 0.505672454833984
24 0.505609214305878
25 0.505542874336243
26 0.505475461483002
27 0.505409896373749
28 0.505349099636078
29 0.505295515060425
30 0.505251169204712
31 0.50521719455719
32 0.50519460439682
33 0.505183041095734
34 0.505181789398193
35 0.505189776420593
36 0.505205571651459
37 0.505227148532867
38 0.505253434181213
39 0.505282878875732
40 0.50531417131424
41 0.505346298217773
42 0.505378901958466
43 0.505411148071289
44 0.50544273853302
45 0.505473673343658
46 0.50550389289856
47 0.505533158779144
48 0.505561232566833
49 0.505588531494141
50 0.505614399909973
51 0.5056391954422
52 0.505662560462952
53 0.505684912204742
54 0.505706012248993
55 0.505725979804993
56 0.50574517250061
57 0.505763709545135
58 0.505782127380371
59 0.505800664424896
60 0.50581955909729
61 0.505839407444
62 0.505860328674316
63 0.505882620811462
64 0.505906045436859
65 0.505930960178375
66 0.505956768989563
67 0.505983293056488
68 0.506009757518768
69 0.506035506725311
70 0.506059885025024
71 0.506081640720367
72 0.506100058555603
73 0.50611400604248
74 0.506122469902039
75 0.506124496459961
76 0.506119430065155
77 0.506106674671173
78 0.506085634231567
79 0.506056189537048
80 0.506018221378326
81 0.50597208738327
82 0.505918204784393
83 0.505857229232788
84 0.505790054798126
85 0.505717873573303
86 0.505641877651215
87 0.505563199520111
88 0.505483269691467
89 0.505403339862823
90 0.505324900150299
91 0.505248963832855
92 0.505176782608032
93 0.505109190940857
94 0.505047142505646
95 0.504991054534912
96 0.504941582679749
97 0.504899144172668
98 0.504863679409027
99 0.504835247993469
100 0.504814147949219

==> tables/chameleon_energy/dirichlet_energy_-0.1_positive_random.dat <==
0 0.496454805135727
1 0.438792109489441
2 0.446342825889587
3 0.457743942737579
4 0.468909651041031
5 0.477761685848236
6 0.483923017978668
7 0.48787385225296
8 0.490292370319366
9 0.491752177476883
10 0.492652118206024
11 0.493240207433701
12 0.493656903505325
13 0.493974685668945
14 0.494227170944214
15 0.494428813457489
16 0.494585782289505
17 0.494701862335205
18 0.494780153036118
19 0.494822382926941
20 0.494829177856445
21 0.494800716638565
22 0.494736641645432
23 0.49463826417923
24 0.494508981704712
25 0.494355112314224
26 0.494185417890549
27 0.494010478258133
28 0.493841499090195
29 0.493688702583313
30 0.493560284376144
31 0.493461579084396
32 0.49339434504509
33 0.493357002735138
34 0.493344902992249
35 0.493351846933365
36 0.493370115756989
37 0.493392646312714
38 0.493413239717484
39 0.493426859378815
40 0.493430882692337
41 0.493424266576767
42 0.493407636880875
43 0.493382692337036
44 0.493352144956589
45 0.493319123983383
46 0.493286341428757
47 0.493256598711014
48 0.493231981992722
49 0.493214070796967
50 0.493203938007355
51 0.493201553821564
52 0.493207067251205
53 0.493220210075378
54 0.493239969015121
55 0.493265390396118
56 0.493295282125473
57 0.493328750133514
58 0.493364423513412
59 0.493401110172272
60 0.493437588214874
61 0.493472933769226
62 0.493505895137787
63 0.493536055088043
64 0.493562161922455
65 0.49358394742012
66 0.49360066652298
67 0.493612229824066
68 0.493618339300156
69 0.493619322776794
70 0.493615180253983
71 0.493606358766556
72 0.49359342455864
73 0.493577152490616
74 0.493558526039124
75 0.493538647890091
76 0.49351841211319
77 0.49349907040596
78 0.493481665849686
79 0.493467301130295
80 0.493457019329071
81 0.493451505899429
82 0.49345138669014
83 0.493457347154617
84 0.49346923828125
85 0.49348708987236
86 0.493511021137238
87 0.493540316820145
88 0.49357470870018
89 0.493613481521606
90 0.493655860424042
91 0.493701070547104
92 0.493748426437378
93 0.493796855211258
94 0.493845909833908
95 0.493894785642624
96 0.493942677974701
97 0.493989109992981
98 0.494033724069595
99 0.494075745344162
100 0.494115203619003

==> tables/chameleon_energy/dirichlet_energy_0.0_negative_random.dat <==
0 0.496454805135727
1 0.406153678894043
2 0.41618886590004
3 0.426545947790146
4 0.437010496854782
5 0.44737645983696
6 0.457458317279816
7 0.467100232839584
8 0.476181745529175
9 0.484618544578552
10 0.492361515760422
11 0.49939239025116
12 0.505718171596527
13 0.51136577129364
14 0.51637589931488
15 0.520797967910767
16 0.524686276912689
17 0.528096139431
18 0.531081795692444
19 0.533694803714752
20 0.535982251167297
21 0.537987470626831
22 0.539748966693878
23 0.541300177574158
24 0.542670845985413
25 0.543886303901672
26 0.544968366622925
27 0.54593551158905
28 0.546803653240204
29 0.54758608341217
30 0.548293650150299
31 0.548936128616333
32 0.54952085018158
33 0.550054788589478
34 0.550543129444122
35 0.550990581512451
36 0.551400780677795
37 0.551777064800262
38 0.552121758460999
39 0.552437543869019
40 0.552725791931152
41 0.552988409996033
42 0.5532266497612
43 0.553441882133484
44 0.553634881973267
45 0.553806841373444
46 0.553958475589752
47 0.554090619087219
48 0.554204106330872
49 0.554299831390381
50 0.554378032684326
51 0.554440021514893
52 0.554486334323883
53 0.554517805576324
54 0.554535031318665
55 0.554539084434509
56 0.554530501365662
57 0.554510414600372
58 0.554479360580444
59 0.554438531398773
60 0.554388642311096
61 0.554330468177795
62 0.554265022277832
63 0.554193317890167
64 0.554116070270538
65 0.554034292697906
66 0.553948640823364
67 0.553859949111938
68 0.55376923084259
69 0.553677201271057
70 0.553584516048431
71 0.55349200963974
72 0.55340039730072
73 0.553310096263885
74 0.553221881389618
75 0.553136110305786
76 0.553053498268127
77 0.5529745221138
78 0.552899420261383
79 0.55282860994339
80 0.5527623295784
81 0.552700996398926
82 0.552644610404968
83 0.552593588829041
84 0.552547812461853
85 0.552507638931274
86 0.552472829818726
87 0.552443742752075
88 0.552420258522034
89 0.552402138710022
90 0.552389562129974
91 0.552382349967957
92 0.552380561828613
93 0.552383720874786
94 0.55239200592041
95 0.552405059337616
96 0.552423119544983
97 0.552445590496063
98 0.552472829818726
99 0.552504122257233
100 0.552539646625519

==> tables/chameleon_energy/dirichlet_energy_0.0_positive_random.dat <==
0 0.496454805135727
1 0.388113856315613
2 0.380482286214828
3 0.373837113380432
4 0.368218958377838
5 0.363629072904587
6 0.360035479068756
7 0.357380092144012
8 0.355586498975754
9 0.35456645488739
10 0.354227125644684
11 0.354474902153015
12 0.355220049619675
13 0.356378436088562
14 0.357873439788818
15 0.359636634588242
16 0.36160796880722
17 0.363735496997833
18 0.36597466468811
19 0.368287891149521
20 0.37064391374588
21 0.373016536235809
22 0.375384390354156
23 0.377730250358582
24 0.380039989948273
25 0.382302582263947
26 0.384509414434433
27 0.386653572320938
28 0.388730138540268
29 0.390735417604446
30 0.392666816711426
31 0.394522905349731
32 0.396302849054337
33 0.39800626039505
34 0.399633944034576
35 0.401186257600784
36 0.402664691209793
37 0.404070556163788
38 0.405405402183533
39 0.40667125582695
40 0.407870173454285
41 0.409004032611847
42 0.410075038671494
43 0.411085605621338
44 0.412037581205368
45 0.412933439016342
46 0.41377517580986
47 0.414564788341522
48 0.415304660797119
49 0.41599628329277
50 0.416641980409622
51 0.417243301868439
52 0.417801976203918
53 0.418319642543793
54 0.418797850608826
55 0.419238120317459
56 0.419641494750977
57 0.420009553432465
58 0.420343369245529
59 0.420644074678421
60 0.420912772417068
61 0.421150386333466
62 0.421358078718185
63 0.421536594629288
64 0.421686947345734
65 0.42180997133255
66 0.421906501054764
67 0.421977430582047
68 0.422023624181747
69 0.422046154737473
70 0.422045469284058
71 0.422022521495819
72 0.421978414058685
73 0.421913892030716
74 0.421829730272293
75 0.42172709107399
76 0.421606510877609
77 0.421469360589981
78 0.421316385269165
79 0.421148478984833
80 0.420966446399689
81 0.420771449804306
82 0.420564413070679
83 0.420346230268478
84 0.420117735862732
85 0.419880002737045
86 0.419633746147156
87 0.419380068778992
88 0.419119566679001
89 0.418853282928467
90 0.41858184337616
91 0.418306201696396
92 0.418027073144913
93 0.417744964361191
94 0.417460680007935
95 0.417174935340881
96 0.416888266801834
97 0.416601032018661
98 0.416314005851746
99 0.416027545928955
100 0.415741890668869

==> tables/chameleon_energy/dirichlet_energy_0.25_negative_random.dat <==
0 0.496454805135727
1 0.378014087677002
2 0.38619589805603
3 0.394371688365936
4 0.40260648727417
5 0.410968065261841
6 0.419526994228363
7 0.428358435630798
8 0.437541961669922
9 0.447161018848419
10 0.457301646471024
11 0.468049585819244
12 0.47948545217514
13 0.491677224636078
14 0.504671931266785
15 0.518483757972717
16 0.533083021640778
17 0.548386454582214
18 0.564251065254211
19 0.580476999282837
20 0.596816897392273
21 0.61299729347229
22 0.628742933273315
23 0.643804430961609
24 0.657979846000671
25 0.67112934589386
26 0.683178782463074
27 0.694113731384277
28 0.703969597816467
29 0.712816298007965
30 0.720745265483856
31 0.727857351303101
32 0.734254240989685
33 0.74003267288208
34 0.74528044462204
35 0.750074982643127
36 0.754483878612518
37 0.758564114570618
38 0.762364029884338
39 0.765923678874969
40 0.769277036190033
41 0.772451639175415
42 0.775470793247223
43 0.778353571891785
44 0.781116127967834
45 0.783771336078644
46 0.786331295967102
47 0.788804829120636
48 0.791200399398804
49 0.793524622917175
50 0.795783638954163
51 0.797982275485992
52 0.800125122070312
53 0.802216410636902
54 0.804259061813354
55 0.806256532669067
56 0.808211266994476
57 0.810126125812531
58 0.812002956867218
59 0.813843727111816
60 0.815650582313538
61 0.817424714565277
62 0.819167852401733
63 0.820881068706512
64 0.822566032409668
65 0.824223279953003
66 0.825854182243347
67 0.827459394931793
68 0.829039514064789
69 0.830595791339874
70 0.832128286361694
71 0.833637833595276
72 0.835124909877777
73 0.836589574813843
74 0.838032841682434
75 0.839454710483551
76 0.840855240821838
77 0.842234909534454
78 0.843594014644623
79 0.844932734966278
80 0.846250951290131
81 0.847548723220825
82 0.848827064037323
83 0.850085377693176
84 0.851323843002319
85 0.852542698383331
86 0.853742063045502
87 0.85492205619812
88 0.856082677841187
89 0.857224106788635
90 0.858346462249756
91 0.859449863433838
92 0.86053478717804
93 0.861600756645203
94 0.862648487091064
95 0.863677680492401
96 0.864688873291016
97 0.865682005882263
98 0.866657197475433
99 0.867614924907684
100 0.86855536699295

==> tables/chameleon_energy/dirichlet_energy_0.25_positive_random.dat <==
0 0.496454805135727
1 0.361807584762573
2 0.353811889886856
3 0.345729827880859
4 0.337521702051163
5 0.329153627157211
6 0.320598304271698
7 0.311835914850235
8 0.302855759859085
9 0.293658316135406
10 0.284257233142853
11 0.274681568145752
12 0.264976352453232
13 0.255203247070312
14 0.24543859064579
15 0.235769689083099
16 0.22628989815712
17 0.217091664671898
18 0.208259731531143
19 0.1998650431633
20 0.191960468888283
21 0.1845782995224
22 0.177730724215508
23 0.171412199735641
24 0.165602564811707
25 0.1602713316679
26 0.155381575226784
27 0.150893405079842
28 0.146766677498817
29 0.142962783575058
30 0.139446035027504
31 0.136184096336365
32 0.133148342370987
33 0.130313634872437
34 0.127658233046532
35 0.125163316726685
36 0.122812688350677
37 0.120592400431633
38 0.11849033087492
39 0.116496063768864
40 0.114600487053394
41 0.112795569002628
42 0.111074268817902
43 0.109430372714996
44 0.107858285307884
45 0.106353051960468
46 0.104910135269165
47 0.103525511920452
48 0.102195456624031
49 0.100916624069214
50 0.099685937166214
51 0.0985006093978882
52 0.0973580107092857
53 0.0962558463215828
54 0.0951918363571167
55 0.094164066016674
56 0.0931705832481384
57 0.0922097563743591
58 0.0912799388170242
59 0.0903796553611755
60 0.0895075798034668
61 0.0886624157428741
62 0.0878430083394051
63 0.087048202753067
64 0.0862770229578018
65 0.0855284929275513
66 0.0848017334938049
67 0.0840958505868912
68 0.0834100693464279
69 0.0827436894178391
70 0.0820959433913231
71 0.0814662203192711
72 0.0808538645505905
73 0.0802582651376724
74 0.0796789079904556
75 0.0791152268648148
76 0.0785666927695274
77 0.0780328214168549
78 0.0775131285190582
79 0.0770072191953659
80 0.0765145942568779
81 0.076034888625145
82 0.0755676552653313
83 0.0751125514507294
84 0.0746692046523094
85 0.0742372199892998
86 0.0738162770867348
87 0.0734060257673264
88 0.0730061829090118
89 0.072616383433342
90 0.0722363516688347
91 0.0718657746911049
92 0.0715043917298317
93 0.0711519047617912
94 0.0708080753684044
95 0.0704725980758667
96 0.0701452270150185
97 0.0698257386684418
98 0.0695138946175575
99 0.069209448993206
100 0.0689122006297112

==> tables/chameleon_energy/dirichlet_energy_0.5_negative_random.dat <==
0 0.496454805135727
1 0.377472758293152
2 0.385009199380875
3 0.392423808574677
4 0.399768650531769
5 0.4070965051651
6 0.414462804794312
7 0.421926587820053
8 0.429551333189011
9 0.437407225370407
10 0.445571303367615
11 0.454128533601761
12 0.463172018527985
13 0.472802400588989
14 0.483125329017639
15 0.494248121976852
16 0.506272971630096
17 0.519288301467896
18 0.533356904983521
19 0.548501312732697
20 0.564689636230469
21 0.581822872161865
22 0.599727630615234
23 0.618158936500549
24 0.636812686920166
25 0.655351400375366
26 0.673434376716614
27 0.690753102302551
28 0.707056283950806
29 0.722169399261475
30 0.735997915267944
31 0.74852180480957
32 0.759781777858734
33 0.769861817359924
34 0.778872191905975
35 0.786934971809387
36 0.794173240661621
37 0.800703883171082
38 0.806631565093994
39 0.812049150466919
40 0.81703519821167
41 0.821656703948975
42 0.825967788696289
43 0.830013513565063
44 0.833830118179321
45 0.837446689605713
46 0.840886890888214
47 0.844169020652771
48 0.847308218479156
49 0.850316405296326
50 0.853203177452087
51 0.855976223945618
52 0.858641386032104
53 0.861204743385315
54 0.863669872283936
55 0.86604118347168
56 0.868321239948273
57 0.870513439178467
58 0.872620522975922
59 0.874645233154297
60 0.876589059829712
61 0.878455400466919
62 0.880245804786682
63 0.881962895393372
64 0.883608758449554
65 0.885185897350311
66 0.886695921421051
67 0.888141632080078
68 0.889524698257446
69 0.890847682952881
70 0.892112791538239
71 0.893321990966797
72 0.894477248191833
73 0.895581007003784
74 0.896634876728058
75 0.897641539573669
76 0.898602306842804
77 0.899519443511963
78 0.9003946185112
79 0.901229619979858
80 0.902026653289795
81 0.902786910533905
82 0.903512239456177
83 0.904204249382019
84 0.904864311218262
85 0.905494213104248
86 0.906095266342163
87 0.906668663024902
88 0.907215595245361
89 0.907737612724304
90 0.908235907554626
91 0.908711552619934
92 0.909165382385254
93 0.909598827362061
94 0.910012483596802
95 0.910407781600952
96 0.910785257816315
97 0.911145687103271
98 0.911490082740784
99 0.911819100379944
100 0.912133812904358

==> tables/chameleon_energy/dirichlet_energy_0.5_positive_random.dat <==
0 0.496454805135727
1 0.362264633178711
2 0.354624599218369
3 0.346807777881622
4 0.338783025741577
5 0.330523192882538
6 0.322005540132523
7 0.313213169574738
8 0.304136723279953
9 0.294776380062103
10 0.285144209861755
11 0.275266319513321
12 0.265184760093689
13 0.254957675933838
14 0.244659394025803
15 0.234377279877663
16 0.224207356572151
17 0.214248538017273
18 0.204595535993576
19 0.195332184433937
20 0.186526030302048
21 0.178225040435791
22 0.170455902814865
23 0.163225680589676
24 0.156524062156677
25 0.15032759308815
26 0.144603461027145
27 0.139313489198685
28 0.134417474269867
29 0.129875466227531
30 0.125649645924568
31 0.121705427765846
32 0.118011817336082
33 0.114541634917259
34 0.111271433532238
35 0.108180999755859
36 0.105253279209137
37 0.102473638951778
38 0.0998298823833466
39 0.097311444580555
40 0.0949094444513321
41 0.0926161855459213
42 0.0904249772429466
43 0.088330015540123
44 0.0863261595368385
45 0.0844087153673172
46 0.0825735703110695
47 0.080816850066185
48 0.0791350305080414
49 0.0775247737765312
50 0.075982965528965
51 0.0745066553354263
52 0.073093056678772
53 0.071739450097084
54 0.0704432874917984
55 0.0692020878195763
56 0.0680134892463684
57 0.066875196993351
58 0.0657849907875061
59 0.0647407844662666
60 0.0637405142188072
61 0.0627822056412697
62 0.0618639960885048
63 0.0609840601682663
64 0.060140635818243
65 0.0593320652842522
66 0.0585567802190781
67 0.0578132048249245
68 0.0570998899638653
69 0.0564154386520386
70 0.055758498609066
71 0.0551278293132782
72 0.0545221827924252
73 0.0539403930306435
74 0.0533814020454884
75 0.0528441220521927
76 0.0523275472223759
77 0.0518307536840439
78 0.0513528473675251
79 0.0508929528295994
80 0.0504502579569817
81 0.0500239804387093
82 0.0496134012937546
83 0.0492178350687027
84 0.0488365888595581
85 0.0484690740704536
86 0.0481146574020386
87 0.0477728135883808
88 0.0474429875612259
89 0.0471246652305126
90 0.0468173772096634
91 0.0465206503868103
92 0.0462340787053108
93 0.0459572114050388
94 0.0456896983087063
95 0.0454311296343803
96 0.0451811477541924
97 0.0449394546449184
98 0.0447057113051414
99 0.0444796159863472
100 0.0442608594894409

==> tables/chameleon_energy/dirichlet_energy_0.75_negative_random.dat <==
0 0.496454805135727
1 0.377097845077515
2 0.384207606315613
3 0.391137182712555
4 0.397930979728699
5 0.404633104801178
6 0.411288678646088
7 0.417944937944412
8 0.424652338027954
9 0.43146601319313
10 0.438446700572968
11 0.445662558078766
12 0.453190177679062
13 0.46111536026001
14 0.469534456729889
15 0.478553891181946
16 0.488289535045624
17 0.498863935470581
18 0.510401546955109
19 0.523021221160889
20 0.536825180053711
21 0.551884353160858
22 0.568221688270569
23 0.585795164108276
24 0.604482650756836
25 0.624074578285217
26 0.644277691841125
27 0.664732217788696
28 0.685042381286621
29 0.704813241958618
30 0.723690390586853
31 0.741390943527222
32 0.757721602916718
33 0.772582411766052
34 0.785958170890808
35 0.797901272773743
36 0.808510720729828
37 0.81791353225708
38 0.826247930526733
39 0.833651304244995
40 0.840252459049225
41 0.846166729927063
42 0.851494431495667
43 0.856321692466736
44 0.860719680786133
45 0.864747524261475
46 0.868453919887543
47 0.871878266334534
48 0.875052571296692
49 0.878003835678101
50 0.8807532787323
51 0.883319199085236
52 0.885716617107391
53 0.887958884239197
54 0.890056967735291
55 0.892020583152771
56 0.893858671188354
57 0.89557933807373
58 0.897189676761627
59 0.898696541786194
60 0.900106012821198
61 0.901424288749695
62 0.90265679359436
63 0.90380871295929
64 0.904885411262512
65 0.905890643596649
66 0.906829655170441
67 0.907706677913666
68 0.908525228500366
69 0.909289479255676
70 0.910002589225769
71 0.91066837310791
72 0.911289513111115
73 0.9118692278862
74 0.912410140037537
75 0.912915229797363
76 0.913386702537537
77 0.913826704025269
78 0.914237320423126
79 0.914621114730835
80 0.91497927904129
81 0.915313899517059
82 0.915626585483551
83 0.91591876745224
84 0.916191935539246
85 0.916447401046753
86 0.916686296463013
87 0.916909694671631
88 0.917118906974792
89 0.917314648628235
90 0.917498111724854
91 0.917669892311096
92 0.917830765247345
93 0.917981505393982
94 0.918123245239258
95 0.918255567550659
96 0.91838014125824
97 0.918496966362
98 0.918606698513031
99 0.918709456920624
100 0.918806254863739

==> tables/chameleon_energy/dirichlet_energy_0.75_positive_random.dat <==
0 0.496454805135727
1 0.362594425678253
2 0.355233818292618
3 0.347651213407516
4 0.339820086956024
5 0.331716448068619
6 0.323320209980011
7 0.31461626291275
8 0.305596351623535
9 0.296260982751846
10 0.286621958017349
11 0.276704519987106
12 0.266549199819565
13 0.256212949752808
14 0.245768651366234
15 0.235303103923798
16 0.224913030862808
17 0.214699178934097
18 0.204760015010834
19 0.19518455862999
20 0.186046659946442
21 0.177400946617126
22 0.169281095266342
23 0.161700159311295
24 0.154652968049049
25 0.148119881749153
26 0.142070651054382
27 0.136468499898911
28 0.13127376139164
29 0.126446336507797
30 0.121947892010212
31 0.11774305999279
32 0.113799996674061
33 0.110090814530849
34 0.106591358780861
35 0.103280961513519
36 0.100142143666744
37 0.0971601009368896
38 0.0943223685026169
39 0.0916184857487679
40 0.0890394598245621
41 0.0865777060389519
42 0.084226593375206
43 0.081980362534523
44 0.0798338875174522
45 0.0777826011180878
46 0.0758222565054893
47 0.0739489644765854
48 0.072159118950367
49 0.0704492554068565
50 0.0688161104917526
51 0.0672565177083015
52 0.0657674521207809
53 0.0643459483981133
54 0.0629891529679298
55 0.0616943277418613
56 0.0604587607085705
57 0.0592798590660095
58 0.0581550933420658
59 0.0570819787681103
60 0.0560581907629967
61 0.0550814047455788
62 0.0541494339704514
63 0.0532601065933704
64 0.0524114370346069
65 0.0516014322638512
66 0.0508282296359539
67 0.0500899963080883
68 0.0493850260972977
69 0.0487116798758507
70 0.0480683781206608
71 0.0474536493420601
72 0.046866063028574
73 0.046304278075695
74 0.0457669906318188
75 0.0452529937028885
76 0.0447611398994923
77 0.0442903414368629
78 0.0438395515084267
79 0.0434077680110931
80 0.0429941043257713
81 0.0425976440310478
82 0.0422175861895084
83 0.0418531149625778
84 0.0415035113692284
85 0.0411680415272713
86 0.0408460646867752
87 0.0405369400978088
88 0.0402400642633438
89 0.0399548821151257
90 0.0396808721125126
91 0.0394175052642822
92 0.0391643084585667
93 0.0389208421111107
94 0.0386866480112076
95 0.0384613424539566
96 0.0382445380091667
97 0.0380358658730984
98 0.0378349721431732
99 0.0376415327191353
100 0.0374552421271801

==> tables/chameleon_energy/dirichlet_energy_1_negative_random.dat <==
0 0.496454805135727
1 0.376818895339966
2 0.383620023727417
3 0.39020711183548
4 0.396619319915771
5 0.402895390987396
6 0.409073650836945
7 0.415193676948547
8 0.421296805143356
9 0.427427589893341
10 0.433634847402573
11 0.439972847700119
12 0.446502834558487
13 0.453294426202774
14 0.460426658391953
15 0.467990040779114
16 0.476087331771851
17 0.484833776950836
18 0.494357258081436
19 0.50479531288147
20 0.516291499137878
21 0.528987288475037
22 0.543010771274567
23 0.558459997177124
24 0.575384438037872
25 0.593762755393982
26 0.613482654094696
27 0.634329080581665
28 0.655982971191406
29 0.678037583827972
30 0.700031518936157
31 0.721493601799011
32 0.741991400718689
33 0.761172294616699
34 0.778789579868317
35 0.794709444046021
36 0.808902680873871
37 0.821424126625061
38 0.83238810300827
39 0.841943860054016
40 0.850254893302917
41 0.857484996318817
42 0.863787472248077
43 0.86929988861084
44 0.874142289161682
45 0.878416895866394
46 0.882209420204163
47 0.885591268539429
48 0.888620793819427
49 0.891346633434296
50 0.893807888031006
51 0.896038174629211
52 0.898064374923706
53 0.899909377098083
54 0.901592433452606
55 0.903130292892456
56 0.904536783695221
57 0.905824780464172
58 0.907004296779633
59 0.908085942268372
60 0.909077882766724
61 0.909987807273865
62 0.910822689533234
63 0.911589026451111
64 0.912292242050171
65 0.912938237190247
66 0.913531184196472
67 0.914075791835785
68 0.91457599401474
69 0.915035367012024
70 0.915457606315613
71 0.915845692157745
72 0.916202187538147
73 0.916530072689056
74 0.916831493377686
75 0.91710889339447
76 0.917364001274109
77 0.917598605155945
78 0.9178147315979
79 0.918013691902161
80 0.918196976184845
81 0.918365836143494
82 0.918521463871002
83 0.918664932250977
84 0.918797373771667
85 0.918919205665588
86 0.919031858444214
87 0.919135808944702
88 0.919231653213501
89 0.919320344924927
90 0.919402122497559
91 0.919477999210358
92 0.919547915458679
93 0.91961270570755
94 0.919672608375549
95 0.919728219509125
96 0.919779479503632
97 0.919827163219452
98 0.919871211051941
99 0.919912338256836
100 0.9199498295784

==> tables/chameleon_energy/dirichlet_energy_1_positive_random.dat <==
0 0.496454805135727
1 0.362844944000244
2 0.355705618858337
3 0.348318547010422
4 0.340659379959106
5 0.332706153392792
6 0.324440240859985
7 0.315847396850586
8 0.306919693946838
9 0.297657698392868
10 0.288072466850281
11 0.278188228607178
12 0.268044292926788
13 0.257696092128754
14 0.247215241193771
15 0.236687749624252
16 0.226210206747055
17 0.215884551405907
18 0.20581129193306
19 0.196082964539528
20 0.186777591705322
21 0.177954629063606
22 0.169652372598648
23 0.161888390779495
24 0.154661223292351
25 0.14795395731926
26 0.141738250851631
27 0.135978505015373
28 0.130635350942612
29 0.125668600201607
30 0.121039472520351
31 0.11671195179224
32 0.112653441727161
33 0.108835376799107
34 0.105232931673527
35 0.101824909448624
36 0.0985933691263199
37 0.0955231711268425
38 0.092601552605629
39 0.0898178666830063
40 0.0871630385518074
41 0.0846293717622757
42 0.0822102129459381
43 0.0798997357487679
44 0.0776928514242172
45 0.0755848810076714
46 0.073571652173996
47 0.0716492086648941
48 0.0698138922452927
49 0.0680621862411499
50 0.0663907378911972
51 0.0647963210940361
52 0.0632757768034935
53 0.061826080083847
54 0.0604442581534386
55 0.0591273754835129
56 0.0578726455569267
57 0.0566773116588593
58 0.055538684129715
59 0.0544541999697685
60 0.0534213036298752
61 0.0524375885725021
62 0.0515006929636002
63 0.050608329474926
64 0.0497583448886871
65 0.0489486455917358
66 0.0481772050261497
67 0.0474421009421349
68 0.0467415079474449
69 0.0460736788809299
70 0.045436929911375
71 0.0448296591639519
72 0.0442503876984119
73 0.0436976477503777
74 0.0431700982153416
75 0.0426664352416992
76 0.0421854257583618
77 0.0417259223759174
78 0.041286826133728
79 0.0408671014010906
80 0.0404657647013664
81 0.0400818809866905
82 0.0397145822644234
83 0.0393630377948284
84 0.0390264540910721
85 0.0387041121721268
86 0.0383952930569649
87 0.0380993634462357
88 0.0378156639635563
89 0.0375436395406723
90 0.0372827127575874
91 0.0370323769748211
92 0.0367921106517315
93 0.0365614667534828
94 0.0363399907946587
95 0.0361272506415844
96 0.0359228700399399
97 0.0357264541089535
98 0.0355376563966274
99 0.0353561341762543
100 0.0351815596222878

==> tables/chameleon_long_distances/0.25.dat <==
1 35575
2 70472
3 61850
4 30709
5 12213
6 6921
7 5180
8 3496
9 1648
10 1733
11 929
12 353
13 295
14 99
15 185
16 74
17 19
18 2
19 2
20 2

==> tables/chameleon_long_distances/0.5.dat <==
1 35971
2 53058
3 29948
4 10210
5 3905
6 1804
7 1293
8 1123
9 543
10 510
11 421
12 130
13 86
14 13
15 89
16 25
17 9

==> tables/chameleon_long_distances/0.75.dat <==
1 36050
2 24481
3 8151
4 1932
5 782
6 319
7 235
8 202
9 143
10 122
11 139
12 46
13 17
14 2
15 16
16 2

==> tables/chameleon_long_distances/0.dat <==
1 35670
2 86546
3 124786
4 101827
5 73758
6 54014
7 37177
8 28147
9 21610
10 20811
11 11260
12 2659
13 1075
14 439
15 379
16 157
17 37
18 25
19 3
20 2

==> tables/chameleon_long_distances/1.dat <==
1 36051

==> tables/chameleon_sparsity/explained_variance.dat <==
1 0.00832763873040676
3 0.0249829087406397
5 0.0416381657123566
9 0.0749485790729523
18 0.147445529699326
36 0.279072165489197
72 0.472795009613037
143 0.711655795574188
285 0.923615276813507
570 0.998343408107758
1139 1.00000011920929
2277 1.000000119209277

==> tables/chameleon_sparsity/explained_variance_all.dat <==
1 0.00832763873040676
2 0.0166552774608135
3 0.0249829087406397
4 0.0333105400204659
5 0.0416381657123566
6 0.049965787678957
7 0.0582934096455574
8 0.0666210204362869
9 0.0749485790729523
10 0.0831956267356873
11 0.091431587934494
12 0.099535696208477
13 0.107606045901775
14 0.115656234323978
15 0.123701021075249
16 0.131643950939178
17 0.13957978785038
18 0.147445529699326
19 0.155193090438843
20 0.162921831011772
21 0.170607954263687
22 0.17826746404171
23 0.185908555984497
24 0.193545281887054
25 0.20116151869297
26 0.208659812808037
27 0.216078490018845
28 0.223476856946945
29 0.230840295553207
30 0.238071829080582
31 0.245162919163704
32 0.252131521701813
33 0.259012490510941
34 0.26577565073967
35 0.272497713565826
36 0.279072165489197
37 0.285513818264008
38 0.291814178228378
39 0.298090070486069
40 0.304330408573151
41 0.310563236474991
42 0.316699802875519
43 0.322812736034393
44 0.3288913667202
45 0.334847778081894
46 0.340683937072754
47 0.34641769528389
48 0.352104306221008
49 0.3577039539814
50 0.36319562792778
51 0.36863899230957
52 0.374069929122925
53 0.379458069801331
54 0.384827554225922
55 0.390113919973373
56 0.395382434129715
57 0.400622099637985
58 0.405835062265396
59 0.411029785871506
60 0.416166096925735
61 0.421176940202713
62 0.426106959581375
63 0.430941879749298
64 0.435757696628571
65 0.440550297498703
66 0.445282638072968
67 0.449963450431824
68 0.454632043838501
69 0.459239810705185
70 0.463844031095505
71 0.468354016542435
72 0.472795009613037
73 0.477234125137329
74 0.481669723987579
75 0.486100167036057
76 0.490435183048248
77 0.494712203741074
78 0.498964905738831
79 0.503198206424713
80 0.507410228252411
81 0.511586725711823
82 0.515754103660583
83 0.519917905330658
84 0.524081766605377
85 0.52822732925415
86 0.532302618026733
87 0.536294937133789
88 0.540276885032654
89 0.544234156608582
90 0.54817521572113
91 0.552103221416473
92 0.55595189332962
93 0.559779405593872
94 0.563516497612
95 0.567196726799011
96 0.570873141288757
97 0.57454514503479
98 0.578179597854614
99 0.581807315349579
100 0.585418462753296
101 0.588928580284119
102 0.592426121234894
103 0.595865309238434
104 0.599263727664948
105 0.602654337882996
106 0.606022715568542
107 0.609371066093445
108 0.612644851207733
109 0.615880131721497
110 0.61905699968338
111 0.622224271297455
112 0.625377893447876
113 0.628520846366882
114 0.631646454334259
115 0.634763598442078
116 0.63784259557724
117 0.640919744968414
118 0.643960893154144
119 0.646971046924591
120 0.64997273683548
121 0.652936995029449
122 0.655864775180817
123 0.658753573894501
124 0.661630868911743
125 0.664482593536377
126 0.667322874069214
127 0.670147240161896
128 0.672966420650482
129 0.675777792930603
130 0.678507030010223
131 0.681231200695038
132 0.683920621871948
133 0.686606109142303
134 0.689258515834808
135 0.69184547662735
136 0.694420695304871
137 0.696956276893616
138 0.699464797973633
139 0.701967120170593
140 0.704458653926849
141 0.706865727901459
142 0.709261119365692
143 0.711655795574188
144 0.714034378528595
145 0.716397166252136
146 0.718759000301361
147 0.721108198165894
148 0.723441600799561
149 0.725761592388153
150 0.728032112121582
151 0.730300605297089
152 0.732557713985443
153 0.734788298606873
154 0.73698753118515
155 0.739171504974365
156 0.74133163690567
157 0.743467688560486
158 0.74559885263443
159 0.747707962989807
160 0.749815106391907
161 0.75190657377243
162 0.753988862037659
163 0.756070733070374
164 0.758152663707733
165 0.760234534740448
166 0.762316405773163
167 0.76438182592392
168 0.766445755958557
169 0.768485367298126
170 0.7705157995224
171 0.772531807422638
172 0.774526655673981
173 0.776490092277527
174 0.77844649553299
175 0.780376434326172
176 0.782298505306244
177 0.784204363822937
178 0.786099493503571
179 0.787984490394592
180 0.789845883846283
181 0.791690826416016
182 0.793521523475647
183 0.795347332954407
184 0.797137141227722
185 0.798908829689026
186 0.800633072853088
187 0.802349328994751
188 0.80405330657959
189 0.805755436420441
190 0.807446122169495
191 0.809133887290955
192 0.810815334320068
193 0.81248664855957
194 0.814141809940338
195 0.815795958042145
196 0.817426741123199
197 0.81904548406601
198 0.820661246776581
199 0.8222616314888
200 0.823854386806488
201 0.825445711612701
202 0.827014148235321
203 0.82856684923172
204 0.830095052719116
205 0.831619262695312
206 0.833125114440918
207 0.834620118141174
208 0.836113035678864
209 0.837597668170929
210 0.839075863361359
211 0.840544462203979
212 0.842003405094147
213 0.843457520008087
214 0.844904959201813
215 0.846344470977783
216 0.847770869731903
217 0.849196434020996
218 0.850613713264465
219 0.852011203765869
220 0.853399157524109
221 0.854787051677704
222 0.85616272687912
223 0.857518374919891
224 0.85885488986969
225 0.860169947147369
226 0.861479938030243
227 0.862780809402466
228 0.86406946182251
229 0.865355610847473
230 0.866635680198669
231 0.867900609970093
232 0.869159340858459
233 0.870417356491089
234 0.871670484542847
235 0.872911632061005
236 0.874147713184357
237 0.875366747379303
238 0.876568675041199
239 0.877764642238617
240 0.87895679473877
241 0.880136966705322
242 0.881297945976257
243 0.882444083690643
244 0.883586347103119
245 0.884718239307404
246 0.885847687721252
247 0.886967360973358
248 0.888078689575195
249 0.889186322689056
250 0.890286684036255
251 0.891379415988922
252 0.892446994781494
253 0.893508553504944
254 0.894560515880585
255 0.895609140396118
256 0.896655917167664
257 0.897699236869812
258 0.898740947246552
259 0.899781942367554
260 0.900822877883911
261 0.901856303215027
262 0.902879774570465
263 0.903874516487122
264 0.904857695102692
265 0.905834853649139
266 0.906802654266357
267 0.907767713069916
268 0.908719301223755
269 0.909664213657379
270 0.91059535741806
271 0.911522746086121
272 0.912448048591614
273 0.91336977481842
274 0.914284527301788
275 0.915182113647461
276 0.916058361530304
277 0.916916131973267
278 0.917765498161316
279 0.918611764907837
280 0.919452548027039
281 0.9202920794487
282 0.921128749847412
283 0.921961486339569
284 0.922794163227081
285 0.923615276813507
286 0.924432277679443
287 0.925243198871613
288 0.926049530506134
289 0.926850140094757
290 0.927642524242401
291 0.928429484367371
292 0.929206848144531
293 0.929980158805847
294 0.930745780467987
295 0.93150532245636
296 0.932262539863586
297 0.933012008666992
298 0.933750092983246
299 0.934486448764801
300 0.935207784175873
301 0.935926854610443
302 0.936634480953217
303 0.937334597110748
304 0.938031494617462
305 0.938723683357239
306 0.93940794467926
307 0.940082490444183
308 0.940746009349823
309 0.941402971744537
310 0.942044496536255
311 0.942678451538086
312 0.943307518959045
313 0.943932890892029
314 0.944546461105347
315 0.945156157016754
316 0.945752501487732
317 0.946342706680298
318 0.94692862033844
319 0.947503387928009
320 0.948077261447906
321 0.948645234107971
322 0.949207782745361
323 0.949764609336853
324 0.950317084789276
325 0.950865685939789
326 0.951407968997955
327 0.95194411277771
328 0.952470242977142
329 0.952995240688324
330 0.953518211841583
331 0.954037845134735
332 0.954550206661224
333 0.955057382583618
334 0.955558955669403
335 0.956045389175415
336 0.9565269947052
337 0.957004129886627
338 0.957478284835815
339 0.95795065164566
340 0.958417236804962
341 0.958883047103882
342 0.959341645240784
343 0.95979642868042
344 0.960239410400391
345 0.960678398609161
346 0.961110234260559
347 0.961541295051575
348 0.961967468261719
349 0.962391138076782
350 0.962812185287476
351 0.963230133056641
352 0.963646531105042
353 0.96406227350235
354 0.964477360248566
355 0.964886426925659
356 0.965288996696472
357 0.965687274932861
358 0.966081738471985
359 0.966469645500183
360 0.966855049133301
361 0.967238426208496
362 0.967616856098175
363 0.967992007732391
364 0.968365490436554
365 0.968737781047821
366 0.969103813171387
367 0.969468533992767
368 0.969832420349121
369 0.970186233520508
370 0.97053337097168
371 0.970878005027771
372 0.971219718456268
373 0.971553564071655
374 0.971885800361633
375 0.972212851047516
376 0.972539305686951
377 0.972860157489777
378 0.973179340362549
379 0.973496973514557
380 0.973806321620941
381 0.974115312099457
382 0.974418997764587
383 0.974719285964966
384 0.975017309188843
385 0.975308239459991
386 0.975598573684692
387 0.975885927677155
388 0.976164519786835
389 0.976436614990234
390 0.97670704126358
391 0.976975440979004
392 0.977242887020111
393 0.977508008480072
394 0.977770864963531
395 0.978031516075134
396 0.978288590908051
397 0.978539824485779
398 0.978789925575256
399 0.979038715362549
400 0.97928524017334
401 0.979528844356537
402 0.979770243167877
403 0.980010986328125
404 0.980250060558319
405 0.98048859834671
406 0.980724811553955
407 0.980959057807922
408 0.981189012527466
409 0.981417059898376
410 0.981644868850708
411 0.981866538524628
412 0.98208349943161
413 0.982297837734222
414 0.982508957386017
415 0.982719600200653
416 0.982928037643433
417 0.983134746551514
418 0.98333740234375
419 0.983537971973419
420 0.983735680580139
421 0.983932614326477
422 0.984127581119537
423 0.984321117401123
424 0.984510183334351
425 0.984698414802551
426 0.984882116317749
427 0.985065102577209
428 0.985247254371643
429 0.985428273677826
430 0.985608160495758
431 0.985785841941833
432 0.985960066318512
433 0.986130714416504
434 0.986300647258759
435 0.986470341682434
436 0.986639022827148
437 0.98680704832077
438 0.986972630023956
439 0.987137138843536
440 0.987300992012024
441 0.987463355064392
442 0.987620711326599
443 0.987777531147003
444 0.987933754920959
445 0.988089680671692
446 0.988244354724884
447 0.988396406173706
448 0.988547742366791
449 0.988698124885559
450 0.988848328590393
451 0.988996922969818
452 0.989144146442413
453 0.989290952682495
454 0.989435434341431
455 0.989578723907471
456 0.989721298217773
457 0.989862442016602
458 0.989999651908875
459 0.990136682987213
460 0.990272879600525
461 0.99040675163269
462 0.990539371967316
463 0.99066960811615
464 0.990798234939575
465 0.990926206111908
466 0.99105167388916
467 0.991175472736359
468 0.99129855632782
469 0.991420865058899
470 0.991540789604187
471 0.991659224033356
472 0.991777122020721
473 0.991892457008362
474 0.992006003856659
475 0.992118716239929
476 0.992230653762817
477 0.992340981960297
478 0.992450475692749
479 0.992559373378754
480 0.992667138576508
481 0.992773473262787
482 0.992877840995789
483 0.992981910705566
484 0.993084967136383
485 0.993185758590698
486 0.99328488111496
487 0.993383049964905
488 0.993478238582611
489 0.993572592735291
490 0.993666052818298
491 0.9937584400177
492 0.993850231170654
493 0.993941426277161
494 0.99403178691864
495 0.994121730327606
496 0.994210481643677
497 0.994298756122589
498 0.994383811950684
499 0.994467854499817
500 0.994551658630371
501 0.994634330272675
502 0.994716584682465
503 0.994798600673676
504 0.994879126548767
505 0.994958758354187
506 0.99503767490387
507 0.995115697383881
508 0.995192408561707
509 0.995267629623413
510 0.995341539382935
511 0.995414555072784
512 0.99548614025116
513 0.995557010173798
514 0.995626211166382
515 0.995693981647491
516 0.995760500431061
517 0.995825946331024
518 0.995890378952026
519 0.995953857898712
520 0.996015965938568
521 0.996077299118042
522 0.996138334274292
523 0.99619859457016
524 0.996258497238159
525 0.996317982673645
526 0.996377527713776
527 0.996436953544617
528 0.996496081352234
529 0.996554136276245
530 0.996611475944519
531 0.996667802333832
532 0.996721923351288
533 0.996775269508362
534 0.99682754278183
535 0.996878266334534
536 0.99692839384079
537 0.996977388858795
538 0.997026383876801
539 0.997075378894806
540 0.997124373912811
541 0.997173249721527
542 0.997222125530243
543 0.997270047664642
544 0.997317492961884
545 0.997364521026611
546 0.997410714626312
547 0.997456848621368
548 0.997502207756042
549 0.997546911239624
550 0.997590243816376
551 0.997633576393127
552 0.997676074504852
553 0.997718095779419
554 0.997758746147156
555 0.997798979282379
556 0.9978386759758
557 0.997878432273865
558 0.997917771339417
559 0.997956216335297
560 0.997994005680084
561 0.998031318187714
562 0.998068332672119
563 0.998105227947235
564 0.998140275478363
565 0.998175263404846
566 0.998209774494171
567 0.998243629932404
568 0.998277246952057
569 0.998310565948486
570 0.998343408107758
571 0.998376131057739
572 0.99840784072876
573 0.998439252376556
574 0.998470187187195
575 0.998500227928162
576 0.998529672622681
577 0.998558461666107
578 0.998587012290955
579 0.998615145683289
580 0.998642981052399
581 0.998670339584351
582 0.998697221279144
583 0.998724102973938
584 0.998750448226929
585 0.998775720596313
586 0.998800694942474
587 0.998825073242188
588 0.998849272727966
589 0.998873114585876
590 0.998896241188049
591 0.998919367790222
592 0.998942494392395
593 0.998965382575989
594 0.998988211154938
595 0.999010801315308
596 0.999032914638519
597 0.999054372310638
598 0.999075710773468
599 0.999096989631653
600 0.999118149280548
601 0.999138712882996
602 0.999159216880798
603 0.999179601669312
604 0.999199390411377
605 0.999218940734863
606 0.999238312244415
607 0.999257326126099
608 0.999275684356689
609 0.999293565750122
610 0.99931126832962
611 0.999328553676605
612 0.999345541000366
613 0.999361872673035
614 0.999377906322479
615 0.999393820762634
616 0.999409377574921
617 0.999424755573273
618 0.999440014362335
619 0.999454498291016
620 0.999468803405762
621 0.999482810497284
622 0.999496400356293
623 0.999509811401367
624 0.999522507190704
625 0.999535202980042
626 0.999547302722931
627 0.99955940246582
628 0.999571084976196
629 0.999582052230835
630 0.999593079090118
631 0.999603688716888
632 0.999614179134369
633 0.999624252319336
634 0.999634087085724
635 0.999643862247467
636 0.999653339385986
637 0.999662697315216
638 0.999671757221222
639 0.99968034029007
640 0.999688625335693
641 0.999696791172028
642 0.999704718589783
643 0.999712526798248
644 0.999719977378845
645 0.999727249145508
646 0.999734461307526
647 0.999741435050964
648 0.999748289585114
649 0.999754905700684
650 0.999761402606964
651 0.9997678399086
652 0.999774158000946
653 0.999780356884003
654 0.99978631734848
655 0.999791979789734
656 0.999797523021698
657 0.999802887439728
658 0.999808251857758
659 0.999813616275787
660 0.999818623065948
661 0.99982351064682
662 0.999828457832336
663 0.999833226203918
664 0.999837875366211
665 0.999842405319214
666 0.999846935272217
667 0.999851167201996
668 0.99985533952713
669 0.999859392642975
670 0.99986332654953
671 0.999867141246796
672 0.999870896339417
673 0.999874532222748
674 0.9998779296875
675 0.999881386756897
676 0.999884724617004
677 0.999887943267822
678 0.999891102313995
679 0.999894261360168
680 0.999897301197052
681 0.99990040063858
682 0.999903380870819
683 0.999906301498413
684 0.999909162521362
685 0.999912023544312
686 0.999914824962616
687 0.999917507171631
688 0.999920248985291
689 0.999922811985016
690 0.999925255775452
691 0.999927639961243
692 0.999930024147034
693 0.99993234872818
694 0.999934554100037
695 0.999936699867249
696 0.99993884563446
697 0.999940931797028
698 0.999942898750305
699 0.999944806098938
700 0.999946653842926
701 0.999948382377625
702 0.999950110912323
703 0.999951839447021
704 0.99995356798172
705 0.999955236911774
706 0.999956667423248
707 0.999958276748657
708 0.999959826469421
709 0.99996143579483
710 0.999963045120239
711 0.999964594841003
712 0.999966204166412
713 0.999967813491821
714 0.999969303607941
715 0.999970853328705
716 0.999972283840179
717 0.999973773956299
718 0.999975144863129
719 0.999976575374603
720 0.999977886676788
721 0.999979138374329
722 0.999980449676514
723 0.999981582164764
724 0.99998265504837
725 0.999983727931976
726 0.999984741210938
727 0.999985694885254
728 0.999986588954926
729 0.999987483024597
730 0.999988377094269
731 0.999989151954651
732 0.999989926815033
733 0.99999064207077
734 0.999991357326508
735 0.999992072582245
736 0.999992668628693
737 0.99999326467514
738 0.999993860721588
739 0.999994397163391
740 0.999994933605194
741 0.999995410442352
742 0.999995946884155
743 0.999996364116669
744 0.999996840953827
745 0.999997198581696
746 0.999997556209564
747 0.999997913837433
748 0.999998211860657
749 0.999998509883881
750 0.999998807907104
751 0.999999105930328
752 0.999999284744263
753 0.999999463558197
754 0.999999642372131
755 0.999999761581421
756 0.999999821186066
757 0.99999988079071
758 0.999999940395355
759 1
760 1.00000011920929
761 1.00000011920929
762 1.00000011920929
763 1.00000011920929
764 1.00000011920929
765 1.00000011920929
766 1.00000011920929
767 1.00000011920929
768 1.00000011920929
769 1.00000011920929
770 1.00000011920929
771 1.00000011920929
772 1.00000011920929
773 1.00000011920929
774 1.00000011920929
775 1.00000011920929
776 1.00000011920929
777 1.00000011920929
778 1.00000011920929
779 1.00000011920929
780 1.00000011920929
781 1.00000011920929
782 1.00000011920929
783 1.00000011920929
784 1.00000011920929
785 1.00000011920929
786 1.00000011920929
787 1.00000011920929
788 1.00000011920929
789 1.00000011920929
790 1.00000011920929
791 1.00000011920929
792 1.00000011920929
793 1.00000011920929
794 1.00000011920929
795 1.00000011920929
796 1.00000011920929
797 1.00000011920929
798 1.00000011920929
799 1.00000011920929
800 1.00000011920929
801 1.00000011920929
802 1.00000011920929
803 1.00000011920929
804 1.00000011920929
805 1.00000011920929
806 1.00000011920929
807 1.00000011920929
808 1.00000011920929
809 1.00000011920929
810 1.00000011920929
811 1.00000011920929
812 1.00000011920929
813 1.00000011920929
814 1.00000011920929
815 1.00000011920929
816 1.00000011920929
817 1.00000011920929
818 1.00000011920929
819 1.00000011920929
820 1.00000011920929
821 1.00000011920929
822 1.00000011920929
823 1.00000011920929
824 1.00000011920929
825 1.00000011920929
826 1.00000011920929
827 1.00000011920929
828 1.00000011920929
829 1.00000011920929
830 1.00000011920929
831 1.00000011920929
832 1.00000011920929
833 1.00000011920929
834 1.00000011920929
835 1.00000011920929
836 1.00000011920929
837 1.00000011920929
838 1.00000011920929
839 1.00000011920929
840 1.00000011920929
841 1.00000011920929
842 1.00000011920929
843 1.00000011920929
844 1.00000011920929
845 1.00000011920929
846 1.00000011920929
847 1.00000011920929
848 1.00000011920929
849 1.00000011920929
850 1.00000011920929
851 1.00000011920929
852 1.00000011920929
853 1.00000011920929
854 1.00000011920929
855 1.00000011920929
856 1.00000011920929
857 1.00000011920929
858 1.00000011920929
859 1.00000011920929
860 1.00000011920929
861 1.00000011920929
862 1.00000011920929
863 1.00000011920929
864 1.00000011920929
865 1.00000011920929
866 1.00000011920929
867 1.00000011920929
868 1.00000011920929
869 1.00000011920929
870 1.00000011920929
871 1.00000011920929
872 1.00000011920929
873 1.00000011920929
874 1.00000011920929
875 1.00000011920929
876 1.00000011920929
877 1.00000011920929
878 1.00000011920929
879 1.00000011920929
880 1.00000011920929
881 1.00000011920929
882 1.00000011920929
883 1.00000011920929
884 1.00000011920929
885 1.00000011920929
886 1.00000011920929
887 1.00000011920929
888 1.00000011920929
889 1.00000011920929
890 1.00000011920929
891 1.00000011920929
892 1.00000011920929
893 1.00000011920929
894 1.00000011920929
895 1.00000011920929
896 1.00000011920929
897 1.00000011920929
898 1.00000011920929
899 1.00000011920929
900 1.00000011920929
901 1.00000011920929
902 1.00000011920929
903 1.00000011920929
904 1.00000011920929
905 1.00000011920929
906 1.00000011920929
907 1.00000011920929
908 1.00000011920929
909 1.00000011920929
910 1.00000011920929
911 1.00000011920929
912 1.00000011920929
913 1.00000011920929
914 1.00000011920929
915 1.00000011920929
916 1.00000011920929
917 1.00000011920929
918 1.00000011920929
919 1.00000011920929
920 1.00000011920929
921 1.00000011920929
922 1.00000011920929
923 1.00000011920929
924 1.00000011920929
925 1.00000011920929
926 1.00000011920929
927 1.00000011920929
928 1.00000011920929
929 1.00000011920929
930 1.00000011920929
931 1.00000011920929
932 1.00000011920929
933 1.00000011920929
934 1.00000011920929
935 1.00000011920929
936 1.00000011920929
937 1.00000011920929
938 1.00000011920929
939 1.00000011920929
940 1.00000011920929
941 1.00000011920929
942 1.00000011920929
943 1.00000011920929
944 1.00000011920929
945 1.00000011920929
946 1.00000011920929
947 1.00000011920929
948 1.00000011920929
949 1.00000011920929
950 1.00000011920929
951 1.00000011920929
952 1.00000011920929
953 1.00000011920929
954 1.00000011920929
955 1.00000011920929
956 1.00000011920929
957 1.00000011920929
958 1.00000011920929
959 1.00000011920929
960 1.00000011920929
961 1.00000011920929
962 1.00000011920929
963 1.00000011920929
964 1.00000011920929
965 1.00000011920929
966 1.00000011920929
967 1.00000011920929
968 1.00000011920929
969 1.00000011920929
970 1.00000011920929
971 1.00000011920929
972 1.00000011920929
973 1.00000011920929
974 1.00000011920929
975 1.00000011920929
976 1.00000011920929
977 1.00000011920929
978 1.00000011920929
979 1.00000011920929
980 1.00000011920929
981 1.00000011920929
982 1.00000011920929
983 1.00000011920929
984 1.00000011920929
985 1.00000011920929
986 1.00000011920929
987 1.00000011920929
988 1.00000011920929
989 1.00000011920929
990 1.00000011920929
991 1.00000011920929
992 1.00000011920929
993 1.00000011920929
994 1.00000011920929
995 1.00000011920929
996 1.00000011920929
997 1.00000011920929
998 1.00000011920929
999 1.00000011920929
1000 1.00000011920929
1001 1.00000011920929
1002 1.00000011920929
1003 1.00000011920929
1004 1.00000011920929
1005 1.00000011920929
1006 1.00000011920929
1007 1.00000011920929
1008 1.00000011920929
1009 1.00000011920929
1010 1.00000011920929
1011 1.00000011920929
1012 1.00000011920929
1013 1.00000011920929
1014 1.00000011920929
1015 1.00000011920929
1016 1.00000011920929
1017 1.00000011920929
1018 1.00000011920929
1019 1.00000011920929
1020 1.00000011920929
1021 1.00000011920929
1022 1.00000011920929
1023 1.00000011920929
1024 1.00000011920929
1025 1.00000011920929
1026 1.00000011920929
1027 1.00000011920929
1028 1.00000011920929
1029 1.00000011920929
1030 1.00000011920929
1031 1.00000011920929
1032 1.00000011920929
1033 1.00000011920929
1034 1.00000011920929
1035 1.00000011920929
1036 1.00000011920929
1037 1.00000011920929
1038 1.00000011920929
1039 1.00000011920929
1040 1.00000011920929
1041 1.00000011920929
1042 1.00000011920929
1043 1.00000011920929
1044 1.00000011920929
1045 1.00000011920929
1046 1.00000011920929
1047 1.00000011920929
1048 1.00000011920929
1049 1.00000011920929
1050 1.00000011920929
1051 1.00000011920929
1052 1.00000011920929
1053 1.00000011920929
1054 1.00000011920929
1055 1.00000011920929
1056 1.00000011920929
1057 1.00000011920929
1058 1.00000011920929
1059 1.00000011920929
1060 1.00000011920929
1061 1.00000011920929
1062 1.00000011920929
1063 1.00000011920929
1064 1.00000011920929
1065 1.00000011920929
1066 1.00000011920929
1067 1.00000011920929
1068 1.00000011920929
1069 1.00000011920929
1070 1.00000011920929
1071 1.00000011920929
1072 1.00000011920929
1073 1.00000011920929
1074 1.00000011920929
1075 1.00000011920929
1076 1.00000011920929
1077 1.00000011920929
1078 1.00000011920929
1079 1.00000011920929
1080 1.00000011920929
1081 1.00000011920929
1082 1.00000011920929
1083 1.00000011920929
1084 1.00000011920929
1085 1.00000011920929
1086 1.00000011920929
1087 1.00000011920929
1088 1.00000011920929
1089 1.00000011920929
1090 1.00000011920929
1091 1.00000011920929
1092 1.00000011920929
1093 1.00000011920929
1094 1.00000011920929
1095 1.00000011920929
1096 1.00000011920929
1097 1.00000011920929
1098 1.00000011920929
1099 1.00000011920929
1100 1.00000011920929
1101 1.00000011920929
1102 1.00000011920929
1103 1.00000011920929
1104 1.00000011920929
1105 1.00000011920929
1106 1.00000011920929
1107 1.00000011920929
1108 1.00000011920929
1109 1.00000011920929
1110 1.00000011920929
1111 1.00000011920929
1112 1.00000011920929
1113 1.00000011920929
1114 1.00000011920929
1115 1.00000011920929
1116 1.00000011920929
1117 1.00000011920929
1118 1.00000011920929
1119 1.00000011920929
1120 1.00000011920929
1121 1.00000011920929
1122 1.00000011920929
1123 1.00000011920929
1124 1.00000011920929
1125 1.00000011920929
1126 1.00000011920929
1127 1.00000011920929
1128 1.00000011920929
1129 1.00000011920929
1130 1.00000011920929
1131 1.00000011920929
1132 1.00000011920929
1133 1.00000011920929
1134 1.00000011920929
1135 1.00000011920929
1136 1.00000011920929
1137 1.00000011920929
1138 1.00000011920929
1139 1.00000011920929
1140 1.00000011920929
1141 1.00000011920929
1142 1.00000011920929
1143 1.00000011920929
1144 1.00000011920929
1145 1.00000011920929
1146 1.00000011920929
1147 1.00000011920929
1148 1.00000011920929
1149 1.00000011920929
1150 1.00000011920929
1151 1.00000011920929
1152 1.00000011920929
1153 1.00000011920929
1154 1.00000011920929
1155 1.00000011920929
1156 1.00000011920929
1157 1.00000011920929
1158 1.00000011920929
1159 1.00000011920929
1160 1.00000011920929
1161 1.00000011920929
1162 1.00000011920929
1163 1.00000011920929
1164 1.00000011920929
1165 1.00000011920929
1166 1.00000011920929
1167 1.00000011920929
1168 1.00000011920929
1169 1.00000011920929
1170 1.00000011920929
1171 1.00000011920929
1172 1.00000011920929
1173 1.00000011920929
1174 1.00000011920929
1175 1.00000011920929
1176 1.00000011920929
1177 1.00000011920929
1178 1.00000011920929
1179 1.00000011920929
1180 1.00000011920929
1181 1.00000011920929
1182 1.00000011920929
1183 1.00000011920929
1184 1.00000011920929
1185 1.00000011920929
1186 1.00000011920929
1187 1.00000011920929
1188 1.00000011920929
1189 1.00000011920929
1190 1.00000011920929
1191 1.00000011920929
1192 1.00000011920929
1193 1.00000011920929
1194 1.00000011920929
1195 1.00000011920929
1196 1.00000011920929
1197 1.00000011920929
1198 1.00000011920929
1199 1.00000011920929
1200 1.00000011920929
1201 1.00000011920929
1202 1.00000011920929
1203 1.00000011920929
1204 1.00000011920929
1205 1.00000011920929
1206 1.00000011920929
1207 1.00000011920929
1208 1.00000011920929
1209 1.00000011920929
1210 1.00000011920929
1211 1.00000011920929
1212 1.00000011920929
1213 1.00000011920929
1214 1.00000011920929
1215 1.00000011920929
1216 1.00000011920929
1217 1.00000011920929
1218 1.00000011920929
1219 1.00000011920929
1220 1.00000011920929
1221 1.00000011920929
1222 1.00000011920929
1223 1.00000011920929
1224 1.00000011920929
1225 1.00000011920929
1226 1.00000011920929
1227 1.00000011920929
1228 1.00000011920929
1229 1.00000011920929
1230 1.00000011920929
1231 1.00000011920929
1232 1.00000011920929
1233 1.00000011920929
1234 1.00000011920929
1235 1.00000011920929
1236 1.00000011920929
1237 1.00000011920929
1238 1.00000011920929
1239 1.00000011920929
1240 1.00000011920929
1241 1.00000011920929
1242 1.00000011920929
1243 1.00000011920929
1244 1.00000011920929
1245 1.00000011920929
1246 1.00000011920929
1247 1.00000011920929
1248 1.00000011920929
1249 1.00000011920929
1250 1.00000011920929
1251 1.00000011920929
1252 1.00000011920929
1253 1.00000011920929
1254 1.00000011920929
1255 1.00000011920929
1256 1.00000011920929
1257 1.00000011920929
1258 1.00000011920929
1259 1.00000011920929
1260 1.00000011920929
1261 1.00000011920929
1262 1.00000011920929
1263 1.00000011920929
1264 1.00000011920929
1265 1.00000011920929
1266 1.00000011920929
1267 1.00000011920929
1268 1.00000011920929
1269 1.00000011920929
1270 1.00000011920929
1271 1.00000011920929
1272 1.00000011920929
1273 1.00000011920929
1274 1.00000011920929
1275 1.00000011920929
1276 1.00000011920929
1277 1.00000011920929
1278 1.00000011920929
1279 1.00000011920929
1280 1.00000011920929
1281 1.00000011920929
1282 1.00000011920929
1283 1.00000011920929
1284 1.00000011920929
1285 1.00000011920929
1286 1.00000011920929
1287 1.00000011920929
1288 1.00000011920929
1289 1.00000011920929
1290 1.00000011920929
1291 1.00000011920929
1292 1.00000011920929
1293 1.00000011920929
1294 1.00000011920929
1295 1.00000011920929
1296 1.00000011920929
1297 1.00000011920929
1298 1.00000011920929
1299 1.00000011920929
1300 1.00000011920929
1301 1.00000011920929
1302 1.00000011920929
1303 1.00000011920929
1304 1.00000011920929
1305 1.00000011920929
1306 1.00000011920929
1307 1.00000011920929
1308 1.00000011920929
1309 1.00000011920929
1310 1.00000011920929
1311 1.00000011920929
1312 1.00000011920929
1313 1.00000011920929
1314 1.00000011920929
1315 1.00000011920929
1316 1.00000011920929
1317 1.00000011920929
1318 1.00000011920929
1319 1.00000011920929
1320 1.00000011920929
1321 1.00000011920929
1322 1.00000011920929
1323 1.00000011920929
1324 1.00000011920929
1325 1.00000011920929
1326 1.00000011920929
1327 1.00000011920929
1328 1.00000011920929
1329 1.00000011920929
1330 1.00000011920929
1331 1.00000011920929
1332 1.00000011920929
1333 1.00000011920929
1334 1.00000011920929
1335 1.00000011920929
1336 1.00000011920929
1337 1.00000011920929
1338 1.00000011920929
1339 1.00000011920929
1340 1.00000011920929
1341 1.00000011920929
1342 1.00000011920929
1343 1.00000011920929
1344 1.00000011920929
1345 1.00000011920929
1346 1.00000011920929
1347 1.00000011920929
1348 1.00000011920929
1349 1.00000011920929
1350 1.00000011920929
1351 1.00000011920929
1352 1.00000011920929
1353 1.00000011920929
1354 1.00000011920929
1355 1.00000011920929
1356 1.00000011920929
1357 1.00000011920929
1358 1.00000011920929
1359 1.00000011920929
1360 1.00000011920929
1361 1.00000011920929
1362 1.00000011920929
1363 1.00000011920929
1364 1.00000011920929
1365 1.00000011920929
1366 1.00000011920929
1367 1.00000011920929
1368 1.00000011920929
1369 1.00000011920929
1370 1.00000011920929
1371 1.00000011920929
1372 1.00000011920929
1373 1.00000011920929
1374 1.00000011920929
1375 1.00000011920929
1376 1.00000011920929
1377 1.00000011920929
1378 1.00000011920929
1379 1.00000011920929
1380 1.00000011920929
1381 1.00000011920929
1382 1.00000011920929
1383 1.00000011920929
1384 1.00000011920929
1385 1.00000011920929
1386 1.00000011920929
1387 1.00000011920929
1388 1.00000011920929
1389 1.00000011920929
1390 1.00000011920929
1391 1.00000011920929
1392 1.00000011920929
1393 1.00000011920929
1394 1.00000011920929
1395 1.00000011920929
1396 1.00000011920929
1397 1.00000011920929
1398 1.00000011920929
1399 1.00000011920929
1400 1.00000011920929
1401 1.00000011920929
1402 1.00000011920929
1403 1.00000011920929
1404 1.00000011920929
1405 1.00000011920929
1406 1.00000011920929
1407 1.00000011920929
1408 1.00000011920929
1409 1.00000011920929
1410 1.00000011920929
1411 1.00000011920929
1412 1.00000011920929
1413 1.00000011920929
1414 1.00000011920929
1415 1.00000011920929
1416 1.00000011920929
1417 1.00000011920929
1418 1.00000011920929
1419 1.00000011920929
1420 1.00000011920929
1421 1.00000011920929
1422 1.00000011920929
1423 1.00000011920929
1424 1.00000011920929
1425 1.00000011920929
1426 1.00000011920929
1427 1.00000011920929
1428 1.00000011920929
1429 1.00000011920929
1430 1.00000011920929
1431 1.00000011920929
1432 1.00000011920929
1433 1.00000011920929
1434 1.00000011920929
1435 1.00000011920929
1436 1.00000011920929
1437 1.00000011920929
1438 1.00000011920929
1439 1.00000011920929
1440 1.00000011920929
1441 1.00000011920929
1442 1.00000011920929
1443 1.00000011920929
1444 1.00000011920929
1445 1.00000011920929
1446 1.00000011920929
1447 1.00000011920929
1448 1.00000011920929
1449 1.00000011920929
1450 1.00000011920929
1451 1.00000011920929
1452 1.00000011920929
1453 1.00000011920929
1454 1.00000011920929
1455 1.00000011920929
1456 1.00000011920929
1457 1.00000011920929
1458 1.00000011920929
1459 1.00000011920929
1460 1.00000011920929
1461 1.00000011920929
1462 1.00000011920929
1463 1.00000011920929
1464 1.00000011920929
1465 1.00000011920929
1466 1.00000011920929
1467 1.00000011920929
1468 1.00000011920929
1469 1.00000011920929
1470 1.00000011920929
1471 1.00000011920929
1472 1.00000011920929
1473 1.00000011920929
1474 1.00000011920929
1475 1.00000011920929
1476 1.00000011920929
1477 1.00000011920929
1478 1.00000011920929
1479 1.00000011920929
1480 1.00000011920929
1481 1.00000011920929
1482 1.00000011920929
1483 1.00000011920929
1484 1.00000011920929
1485 1.00000011920929
1486 1.00000011920929
1487 1.00000011920929
1488 1.00000011920929
1489 1.00000011920929
1490 1.00000011920929
1491 1.00000011920929
1492 1.00000011920929
1493 1.00000011920929
1494 1.00000011920929
1495 1.00000011920929
1496 1.00000011920929
1497 1.00000011920929
1498 1.00000011920929
1499 1.00000011920929
1500 1.00000011920929
1501 1.00000011920929
1502 1.00000011920929
1503 1.00000011920929
1504 1.00000011920929
1505 1.00000011920929
1506 1.00000011920929
1507 1.00000011920929
1508 1.00000011920929
1509 1.00000011920929
1510 1.00000011920929
1511 1.00000011920929
1512 1.00000011920929
1513 1.00000011920929
1514 1.00000011920929
1515 1.00000011920929
1516 1.00000011920929
1517 1.00000011920929
1518 1.00000011920929
1519 1.00000011920929
1520 1.00000011920929
1521 1.00000011920929
1522 1.00000011920929
1523 1.00000011920929
1524 1.00000011920929
1525 1.00000011920929
1526 1.00000011920929
1527 1.00000011920929
1528 1.00000011920929
1529 1.00000011920929
1530 1.00000011920929
1531 1.00000011920929
1532 1.00000011920929
1533 1.00000011920929
1534 1.00000011920929
1535 1.00000011920929
1536 1.00000011920929
1537 1.00000011920929
1538 1.00000011920929
1539 1.00000011920929
1540 1.00000011920929
1541 1.00000011920929
1542 1.00000011920929
1543 1.00000011920929
1544 1.00000011920929
1545 1.00000011920929
1546 1.00000011920929
1547 1.00000011920929
1548 1.00000011920929
1549 1.00000011920929
1550 1.00000011920929
1551 1.00000011920929
1552 1.00000011920929
1553 1.00000011920929
1554 1.00000011920929
1555 1.00000011920929
1556 1.00000011920929
1557 1.00000011920929
1558 1.00000011920929
1559 1.00000011920929
1560 1.00000011920929
1561 1.00000011920929
1562 1.00000011920929
1563 1.00000011920929
1564 1.00000011920929
1565 1.00000011920929
1566 1.00000011920929
1567 1.00000011920929
1568 1.00000011920929
1569 1.00000011920929
1570 1.00000011920929
1571 1.00000011920929
1572 1.00000011920929
1573 1.00000011920929
1574 1.00000011920929
1575 1.00000011920929
1576 1.00000011920929
1577 1.00000011920929
1578 1.00000011920929
1579 1.00000011920929
1580 1.00000011920929
1581 1.00000011920929
1582 1.00000011920929
1583 1.00000011920929
1584 1.00000011920929
1585 1.00000011920929
1586 1.00000011920929
1587 1.00000011920929
1588 1.00000011920929
1589 1.00000011920929
1590 1.00000011920929
1591 1.00000011920929
1592 1.00000011920929
1593 1.00000011920929
1594 1.00000011920929
1595 1.00000011920929
1596 1.00000011920929
1597 1.00000011920929
1598 1.00000011920929
1599 1.00000011920929
1600 1.00000011920929
1601 1.00000011920929
1602 1.00000011920929
1603 1.00000011920929
1604 1.00000011920929
1605 1.00000011920929
1606 1.00000011920929
1607 1.00000011920929
1608 1.00000011920929
1609 1.00000011920929
1610 1.00000011920929
1611 1.00000011920929
1612 1.00000011920929
1613 1.00000011920929
1614 1.00000011920929
1615 1.00000011920929
1616 1.00000011920929
1617 1.00000011920929
1618 1.00000011920929
1619 1.00000011920929
1620 1.00000011920929
1621 1.00000011920929
1622 1.00000011920929
1623 1.00000011920929
1624 1.00000011920929
1625 1.00000011920929
1626 1.00000011920929
1627 1.00000011920929
1628 1.00000011920929
1629 1.00000011920929
1630 1.00000011920929
1631 1.00000011920929
1632 1.00000011920929
1633 1.00000011920929
1634 1.00000011920929
1635 1.00000011920929
1636 1.00000011920929
1637 1.00000011920929
1638 1.00000011920929
1639 1.00000011920929
1640 1.00000011920929
1641 1.00000011920929
1642 1.00000011920929
1643 1.00000011920929
1644 1.00000011920929
1645 1.00000011920929
1646 1.00000011920929
1647 1.00000011920929
1648 1.00000011920929
1649 1.00000011920929
1650 1.00000011920929
1651 1.00000011920929
1652 1.00000011920929
1653 1.00000011920929
1654 1.00000011920929
1655 1.00000011920929
1656 1.00000011920929
1657 1.00000011920929
1658 1.00000011920929
1659 1.00000011920929
1660 1.00000011920929
1661 1.00000011920929
1662 1.00000011920929
1663 1.00000011920929
1664 1.00000011920929
1665 1.00000011920929
1666 1.00000011920929
1667 1.00000011920929
1668 1.00000011920929
1669 1.00000011920929
1670 1.00000011920929
1671 1.00000011920929
1672 1.00000011920929
1673 1.00000011920929
1674 1.00000011920929
1675 1.00000011920929
1676 1.00000011920929
1677 1.00000011920929
1678 1.00000011920929
1679 1.00000011920929
1680 1.00000011920929
1681 1.00000011920929
1682 1.00000011920929
1683 1.00000011920929
1684 1.00000011920929
1685 1.00000011920929
1686 1.00000011920929
1687 1.00000011920929
1688 1.00000011920929
1689 1.00000011920929
1690 1.00000011920929
1691 1.00000011920929
1692 1.00000011920929
1693 1.00000011920929
1694 1.00000011920929
1695 1.00000011920929
1696 1.00000011920929
1697 1.00000011920929
1698 1.00000011920929
1699 1.00000011920929
1700 1.00000011920929
1701 1.00000011920929
1702 1.00000011920929
1703 1.00000011920929
1704 1.00000011920929
1705 1.00000011920929
1706 1.00000011920929
1707 1.00000011920929
1708 1.00000011920929
1709 1.00000011920929
1710 1.00000011920929
1711 1.00000011920929
1712 1.00000011920929
1713 1.00000011920929
1714 1.00000011920929
1715 1.00000011920929
1716 1.00000011920929
1717 1.00000011920929
1718 1.00000011920929
1719 1.00000011920929
1720 1.00000011920929
1721 1.00000011920929
1722 1.00000011920929
1723 1.00000011920929
1724 1.00000011920929
1725 1.00000011920929
1726 1.00000011920929
1727 1.00000011920929
1728 1.00000011920929
1729 1.00000011920929
1730 1.00000011920929
1731 1.00000011920929
1732 1.00000011920929
1733 1.00000011920929
1734 1.00000011920929
1735 1.00000011920929
1736 1.00000011920929
1737 1.00000011920929
1738 1.00000011920929
1739 1.00000011920929
1740 1.00000011920929
1741 1.00000011920929
1742 1.00000011920929
1743 1.00000011920929
1744 1.00000011920929
1745 1.00000011920929
1746 1.00000011920929
1747 1.00000011920929
1748 1.00000011920929
1749 1.00000011920929
1750 1.00000011920929
1751 1.00000011920929
1752 1.00000011920929
1753 1.00000011920929
1754 1.00000011920929
1755 1.00000011920929
1756 1.00000011920929
1757 1.00000011920929
1758 1.00000011920929
1759 1.00000011920929
1760 1.00000011920929
1761 1.00000011920929
1762 1.00000011920929
1763 1.00000011920929
1764 1.00000011920929
1765 1.00000011920929
1766 1.00000011920929
1767 1.00000011920929
1768 1.00000011920929
1769 1.00000011920929
1770 1.00000011920929
1771 1.00000011920929
1772 1.00000011920929
1773 1.00000011920929
1774 1.00000011920929
1775 1.00000011920929
1776 1.00000011920929
1777 1.00000011920929
1778 1.00000011920929
1779 1.00000011920929
1780 1.00000011920929
1781 1.00000011920929
1782 1.00000011920929
1783 1.00000011920929
1784 1.00000011920929
1785 1.00000011920929
1786 1.00000011920929
1787 1.00000011920929
1788 1.00000011920929
1789 1.00000011920929
1790 1.00000011920929
1791 1.00000011920929
1792 1.00000011920929
1793 1.00000011920929
1794 1.00000011920929
1795 1.00000011920929
1796 1.00000011920929
1797 1.00000011920929
1798 1.00000011920929
1799 1.00000011920929
1800 1.00000011920929
1801 1.00000011920929
1802 1.00000011920929
1803 1.00000011920929
1804 1.00000011920929
1805 1.00000011920929
1806 1.00000011920929
1807 1.00000011920929
1808 1.00000011920929
1809 1.00000011920929
1810 1.00000011920929
1811 1.00000011920929
1812 1.00000011920929
1813 1.00000011920929
1814 1.00000011920929
1815 1.00000011920929
1816 1.00000011920929
1817 1.00000011920929
1818 1.00000011920929
1819 1.00000011920929
1820 1.00000011920929
1821 1.00000011920929
1822 1.00000011920929
1823 1.00000011920929
1824 1.00000011920929
1825 1.00000011920929
1826 1.00000011920929
1827 1.00000011920929
1828 1.00000011920929
1829 1.00000011920929
1830 1.00000011920929
1831 1.00000011920929
1832 1.00000011920929
1833 1.00000011920929
1834 1.00000011920929
1835 1.00000011920929
1836 1.00000011920929
1837 1.00000011920929
1838 1.00000011920929
1839 1.00000011920929
1840 1.00000011920929
1841 1.00000011920929
1842 1.00000011920929
1843 1.00000011920929
1844 1.00000011920929
1845 1.00000011920929
1846 1.00000011920929
1847 1.00000011920929
1848 1.00000011920929
1849 1.00000011920929
1850 1.00000011920929
1851 1.00000011920929
1852 1.00000011920929
1853 1.00000011920929
1854 1.00000011920929
1855 1.00000011920929
1856 1.00000011920929
1857 1.00000011920929
1858 1.00000011920929
1859 1.00000011920929
1860 1.00000011920929
1861 1.00000011920929
1862 1.00000011920929
1863 1.00000011920929
1864 1.00000011920929
1865 1.00000011920929
1866 1.00000011920929
1867 1.00000011920929
1868 1.00000011920929
1869 1.00000011920929
1870 1.00000011920929
1871 1.00000011920929
1872 1.00000011920929
1873 1.00000011920929
1874 1.00000011920929
1875 1.00000011920929
1876 1.00000011920929
1877 1.00000011920929
1878 1.00000011920929
1879 1.00000011920929
1880 1.00000011920929
1881 1.00000011920929
1882 1.00000011920929
1883 1.00000011920929
1884 1.00000011920929
1885 1.00000011920929
1886 1.00000011920929
1887 1.00000011920929
1888 1.00000011920929
1889 1.00000011920929
1890 1.00000011920929
1891 1.00000011920929
1892 1.00000011920929
1893 1.00000011920929
1894 1.00000011920929
1895 1.00000011920929
1896 1.00000011920929
1897 1.00000011920929
1898 1.00000011920929
1899 1.00000011920929
1900 1.00000011920929
1901 1.00000011920929
1902 1.00000011920929
1903 1.00000011920929
1904 1.00000011920929
1905 1.00000011920929
1906 1.00000011920929
1907 1.00000011920929
1908 1.00000011920929
1909 1.00000011920929
1910 1.00000011920929
1911 1.00000011920929
1912 1.00000011920929
1913 1.00000011920929
1914 1.00000011920929
1915 1.00000011920929
1916 1.00000011920929
1917 1.00000011920929
1918 1.00000011920929
1919 1.00000011920929
1920 1.00000011920929
1921 1.00000011920929
1922 1.00000011920929
1923 1.00000011920929
1924 1.00000011920929
1925 1.00000011920929
1926 1.00000011920929
1927 1.00000011920929
1928 1.00000011920929
1929 1.00000011920929
1930 1.00000011920929
1931 1.00000011920929
1932 1.00000011920929
1933 1.00000011920929
1934 1.00000011920929
1935 1.00000011920929
1936 1.00000011920929
1937 1.00000011920929
1938 1.00000011920929
1939 1.00000011920929
1940 1.00000011920929
1941 1.00000011920929
1942 1.00000011920929
1943 1.00000011920929
1944 1.00000011920929
1945 1.00000011920929
1946 1.00000011920929
1947 1.00000011920929
1948 1.00000011920929
1949 1.00000011920929
1950 1.00000011920929
1951 1.00000011920929
1952 1.00000011920929
1953 1.00000011920929
1954 1.00000011920929
1955 1.00000011920929
1956 1.00000011920929
1957 1.00000011920929
1958 1.00000011920929
1959 1.00000011920929
1960 1.00000011920929
1961 1.00000011920929
1962 1.00000011920929
1963 1.00000011920929
1964 1.00000011920929
1965 1.00000011920929
1966 1.00000011920929
1967 1.00000011920929
1968 1.00000011920929
1969 1.00000011920929
1970 1.00000011920929
1971 1.00000011920929
1972 1.00000011920929
1973 1.00000011920929
1974 1.00000011920929
1975 1.00000011920929
1976 1.00000011920929
1977 1.00000011920929
1978 1.00000011920929
1979 1.00000011920929
1980 1.00000011920929
1981 1.00000011920929
1982 1.00000011920929
1983 1.00000011920929
1984 1.00000011920929
1985 1.00000011920929
1986 1.00000011920929
1987 1.00000011920929
1988 1.00000011920929
1989 1.00000011920929
1990 1.00000011920929
1991 1.00000011920929
1992 1.00000011920929
1993 1.00000011920929
1994 1.00000011920929
1995 1.00000011920929
1996 1.00000011920929
1997 1.00000011920929
1998 1.00000011920929
1999 1.00000011920929
2000 1.00000011920929
2001 1.00000011920929
2002 1.00000011920929
2003 1.00000011920929
2004 1.00000011920929
2005 1.00000011920929
2006 1.00000011920929
2007 1.00000011920929
2008 1.00000011920929
2009 1.00000011920929
2010 1.00000011920929
2011 1.00000011920929
2012 1.00000011920929
2013 1.00000011920929
2014 1.00000011920929
2015 1.00000011920929
2016 1.00000011920929
2017 1.00000011920929
2018 1.00000011920929
2019 1.00000011920929
2020 1.00000011920929
2021 1.00000011920929
2022 1.00000011920929
2023 1.00000011920929
2024 1.00000011920929
2025 1.00000011920929
2026 1.00000011920929
2027 1.00000011920929
2028 1.00000011920929
2029 1.00000011920929
2030 1.00000011920929
2031 1.00000011920929
2032 1.00000011920929
2033 1.00000011920929
2034 1.00000011920929
2035 1.00000011920929
2036 1.00000011920929
2037 1.00000011920929
2038 1.00000011920929
2039 1.00000011920929
2040 1.00000011920929
2041 1.00000011920929
2042 1.00000011920929
2043 1.00000011920929
2044 1.00000011920929
2045 1.00000011920929
2046 1.00000011920929
2047 1.00000011920929
2048 1.00000011920929
2049 1.00000011920929
2050 1.00000011920929
2051 1.00000011920929
2052 1.00000011920929
2053 1.00000011920929
2054 1.00000011920929
2055 1.00000011920929
2056 1.00000011920929
2057 1.00000011920929
2058 1.00000011920929
2059 1.00000011920929
2060 1.00000011920929
2061 1.00000011920929
2062 1.00000011920929
2063 1.00000011920929
2064 1.00000011920929
2065 1.00000011920929
2066 1.00000011920929
2067 1.00000011920929
2068 1.00000011920929
2069 1.00000011920929
2070 1.00000011920929
2071 1.00000011920929
2072 1.00000011920929
2073 1.00000011920929
2074 1.00000011920929
2075 1.00000011920929
2076 1.00000011920929
2077 1.00000011920929
2078 1.00000011920929
2079 1.00000011920929
2080 1.00000011920929
2081 1.00000011920929
2082 1.00000011920929
2083 1.00000011920929
2084 1.00000011920929
2085 1.00000011920929
2086 1.00000011920929
2087 1.00000011920929
2088 1.00000011920929
2089 1.00000011920929
2090 1.00000011920929
2091 1.00000011920929
2092 1.00000011920929
2093 1.00000011920929
2094 1.00000011920929
2095 1.00000011920929
2096 1.00000011920929
2097 1.00000011920929
2098 1.00000011920929
2099 1.00000011920929
2100 1.00000011920929
2101 1.00000011920929
2102 1.00000011920929
2103 1.00000011920929
2104 1.00000011920929
2105 1.00000011920929
2106 1.00000011920929
2107 1.00000011920929
2108 1.00000011920929
2109 1.00000011920929
2110 1.00000011920929
2111 1.00000011920929
2112 1.00000011920929
2113 1.00000011920929
2114 1.00000011920929
2115 1.00000011920929
2116 1.00000011920929
2117 1.00000011920929
2118 1.00000011920929
2119 1.00000011920929
2120 1.00000011920929
2121 1.00000011920929
2122 1.00000011920929
2123 1.00000011920929
2124 1.00000011920929
2125 1.00000011920929
2126 1.00000011920929
2127 1.00000011920929
2128 1.00000011920929
2129 1.00000011920929
2130 1.00000011920929
2131 1.00000011920929
2132 1.00000011920929
2133 1.00000011920929
2134 1.00000011920929
2135 1.00000011920929
2136 1.00000011920929
2137 1.00000011920929
2138 1.00000011920929
2139 1.00000011920929
2140 1.00000011920929
2141 1.00000011920929
2142 1.00000011920929
2143 1.00000011920929
2144 1.00000011920929
2145 1.00000011920929
2146 1.00000011920929
2147 1.00000011920929
2148 1.00000011920929
2149 1.00000011920929
2150 1.00000011920929
2151 1.00000011920929
2152 1.00000011920929
2153 1.00000011920929
2154 1.00000011920929
2155 1.00000011920929
2156 1.00000011920929
2157 1.00000011920929
2158 1.00000011920929
2159 1.00000011920929
2160 1.00000011920929
2161 1.00000011920929
2162 1.00000011920929
2163 1.00000011920929
2164 1.00000011920929
2165 1.00000011920929
2166 1.00000011920929
2167 1.00000011920929
2168 1.00000011920929
2169 1.00000011920929
2170 1.00000011920929
2171 1.00000011920929
2172 1.00000011920929
2173 1.00000011920929
2174 1.00000011920929
2175 1.00000011920929
2176 1.00000011920929
2177 1.00000011920929
2178 1.00000011920929
2179 1.00000011920929
2180 1.00000011920929
2181 1.00000011920929
2182 1.00000011920929
2183 1.00000011920929
2184 1.00000011920929
2185 1.00000011920929
2186 1.00000011920929
2187 1.00000011920929
2188 1.00000011920929
2189 1.00000011920929
2190 1.00000011920929
2191 1.00000011920929
2192 1.00000011920929
2193 1.00000011920929
2194 1.00000011920929
2195 1.00000011920929
2196 1.00000011920929
2197 1.00000011920929
2198 1.00000011920929
2199 1.00000011920929
2200 1.00000011920929
2201 1.00000011920929
2202 1.00000011920929
2203 1.00000011920929
2204 1.00000011920929
2205 1.00000011920929
2206 1.00000011920929
2207 1.00000011920929
2208 1.00000011920929
2209 1.00000011920929
2210 1.00000011920929
2211 1.00000011920929
2212 1.00000011920929
2213 1.00000011920929
2214 1.00000011920929
2215 1.00000011920929
2216 1.00000011920929
2217 1.00000011920929
2218 1.00000011920929
2219 1.00000011920929
2220 1.00000011920929
2221 1.00000011920929
2222 1.00000011920929
2223 1.00000011920929
2224 1.00000011920929
2225 1.00000011920929
2226 1.00000011920929
2227 1.00000011920929
2228 1.00000011920929
2229 1.00000011920929
2230 1.00000011920929
2231 1.00000011920929
2232 1.00000011920929
2233 1.00000011920929
2234 1.00000011920929
2235 1.00000011920929
2236 1.00000011920929
2237 1.00000011920929
2238 1.00000011920929
2239 1.00000011920929
2240 1.00000011920929
2241 1.00000011920929
2242 1.00000011920929
2243 1.00000011920929
2244 1.00000011920929
2245 1.00000011920929
2246 1.00000011920929
2247 1.00000011920929
2248 1.00000011920929
2249 1.00000011920929
2250 1.00000011920929
2251 1.00000011920929
2252 1.00000011920929
2253 1.00000011920929
2254 1.00000011920929
2255 1.00000011920929
2256 1.00000011920929
2257 1.00000011920929
2258 1.00000011920929
2259 1.00000011920929
2260 1.00000011920929
2261 1.00000011920929
2262 1.00000011920929
2263 1.00000011920929
2264 1.00000011920929
2265 1.00000011920929
2266 1.00000011920929
2267 1.00000011920929
2268 1.00000011920929
2269 1.00000011920929
2270 1.00000011920929
2271 1.00000011920929
2272 1.00000011920929
2273 1.00000011920929
2274 1.00000011920929
2275 1.00000011920929
2276 1.00000011920929
2277 1.00000011920929

==> tables/chameleon_sparsity/test_accuracy.dat <==
num_sv mean std
1 0.4798245614035088 0.031670189821992434
3 0.4771929824561404 0.036802924027716094
5 0.4848684210526316 0.03163448454607967
9 0.5328947368421052 0.02857616864782795
18 0.525438596491228  0.02055328862080698
36 0.5304824561403508 0.03407883447338432
72 0.5666666666666667 0.016387317273920537
143 0.6223684210526315 0.028336184745987883
285 0.7258771929824561 0.0217978484908582
570 0.7787280701754385 0.01774690614577648
1139 0.7780701754385965 0.01018261997038938
2277 0.7798245614035088 0.010526315789473668

==> tables/citeseer_sparsity/explained_variance.dat <==
1 0.000683677440974861
2 0.00136735441628844
3 0.00205103098414838
4 0.00273470720276237
5 0.00341838365420699
6 0.00410206010565162
7 0.00478573609143496
8 0.00546941207721829
9 0.00615308806300163
10 0.00683676404878497
11 0.00752043956890702
12 0.00820411555469036
13 0.00888779200613499
14 0.00957146752625704
15 0.0102551439777017
16 0.0109388194978237
17 0.0116224950179458
18 0.0123061714693904
19 0.0129898460581899
20 0.0136735225096345
21 0.0143571980297565
22 0.015040872618556
23 0.0157245490700006
24 0.0164082236588001
25 0.0170919001102448
26 0.0177755746990442
27 0.0184592511504889
28 0.0191429257392883
29 0.019826602190733
30 0.0205102767795324
31 0.0211939513683319
32 0.0218776259571314
33 0.022561302408576
34 0.0232449769973755
35 0.0239286534488201
36 0.0246123299002647
37 0.0252960026264191
38 0.0259796790778637
39 0.0266633555293083
40 0.0273470301181078
41 0.0280307065695524
42 0.0287143792957067
43 0.0293980557471514
44 0.0300817303359509
45 0.0307654067873955
46 0.0314490832388401
47 0.0321327559649944
48 0.0328164324164391
49 0.0335001051425934
50 0.034183781594038
51 0.0348674543201923
52 0.035551130771637
53 0.0362348072230816
54 0.0369184836745262
55 0.0376021601259708
56 0.0382858328521252
57 0.0389695093035698
58 0.0396531820297241
59 0.0403368584811687
60 0.0410205312073231
61 0.0417042076587677
62 0.0423878841102123
63 0.043071560561657
64 0.0437552332878113
65 0.0444389060139656
66 0.0451225861907005
67 0.0458062589168549
68 0.0464899316430092
69 0.0471736080944538
70 0.0478572845458984
71 0.0485409609973431
72 0.0492246337234974
73 0.0499083064496517
74 0.0505919866263866
75 0.051275659352541
76 0.0519593320786953
77 0.0526430085301399
78 0.0533266849815845
79 0.0540103577077389
80 0.0546940341591835
81 0.0553777068853378
82 0.0560613796114922
83 0.0567450597882271
84 0.0574287325143814
85 0.0581124052405357
86 0.0587960816919804
87 0.059479758143425
88 0.0601634345948696
89 0.0608471073210239
90 0.0615307800471783
91 0.0622144527733326
92 0.0628981366753578
93 0.0635818094015121
94 0.0642654821276665
95 0.0649491548538208
96 0.0656328350305557
97 0.0663165077567101
98 0.0670001804828644
99 0.0676838532090187
100 0.068367525935173
101 0.069051206111908
102 0.0697348788380623
103 0.0704185515642166
104 0.0711022317409515
105 0.0717859044671059
106 0.0724695846438408
107 0.0731532573699951
108 0.0738369300961494
109 0.0745206028223038
110 0.0752042755484581
111 0.075887955725193
112 0.0765716284513474
113 0.0772553011775017
114 0.077938973903656
115 0.0786226466298103
116 0.0793063268065453
117 0.0799899995326996
118 0.0806736797094345
119 0.0813573524355888
120 0.0820410251617432
121 0.0827246978878975
122 0.0834083780646324
123 0.0840920507907867
124 0.0847757235169411
125 0.0854593962430954
126 0.0861430689692497
127 0.0868267491459846
128 0.087510421872139
129 0.0881940945982933
130 0.0888777747750282
131 0.0895614475011826
132 0.0902451202273369
133 0.0909287929534912
134 0.0916124656796455
135 0.0922961384057999
136 0.0929798260331154
137 0.0936634987592697
138 0.094347171485424
139 0.0950308442115784
140 0.0957145169377327
141 0.096398189663887
142 0.0970818698406219
143 0.0977655425667763
144 0.0984492152929306
145 0.0991328880190849
146 0.0998165607452393
147 0.100500233471394
148 0.101183921098709
149 0.101867593824863
150 0.102551266551018
151 0.103234939277172
152 0.103918612003326
153 0.104602284729481
154 0.105285964906216
155 0.10596963763237
156 0.106653310358524
157 0.107336983084679
158 0.108020655810833
159 0.108704328536987
160 0.109388001263142
161 0.110071688890457
162 0.110755361616611
163 0.111439034342766
164 0.11212270706892
165 0.112806379795074
166 0.113490059971809
167 0.114173732697964
168 0.114857405424118
169 0.115541078150272
170 0.116224750876427
171 0.116908423602581
172 0.117592096328735
173 0.11827576905489
174 0.118959449231625
175 0.119643121957779
176 0.120326794683933
177 0.121010474860668
178 0.121694155037403
179 0.122377827763557
180 0.123061500489712
181 0.123745173215866
182 0.12442884594202
183 0.125112518668175
184 0.12579619884491
185 0.126479864120483
186 0.127163544297218
187 0.127847209572792
188 0.128530889749527
189 0.129214555025101
190 0.129898235201836
191 0.130581915378571
192 0.131265580654144
193 0.131949260830879
194 0.132632941007614
195 0.133316621184349
196 0.134000286459923
197 0.134683966636658
198 0.135367631912231
199 0.136051312088966
200 0.13673497736454
201 0.137418657541275
202 0.13810233771801
203 0.138786002993584
204 0.139469683170319
205 0.140153348445892
206 0.140837028622627
207 0.141520693898201
208 0.142204374074936
209 0.142888054251671
210 0.143571734428406
211 0.144255399703979
212 0.144939079880714
213 0.145622745156288
214 0.146306425333023
215 0.146990105509758
216 0.147673770785332
217 0.148357450962067
218 0.14904111623764
219 0.149724796414375
220 0.150408461689949
221 0.151092141866684
222 0.151775822043419
223 0.152459487318993
224 0.153143167495728
225 0.153826832771301
226 0.154510512948036
227 0.15519417822361
228 0.155877858400345
229 0.15656153857708
230 0.157245218753815
231 0.157928884029388
232 0.158612564206123
233 0.159296244382858
234 0.159979909658432
235 0.160663589835167
236 0.161347255110741
237 0.162030935287476
238 0.162714600563049
239 0.163398280739784
240 0.164081946015358
241 0.164765626192093
242 0.165449306368828
243 0.166132971644402
244 0.166816651821136
245 0.16750031709671
246 0.168183997273445
247 0.168867662549019
248 0.169551342725754
249 0.170235022902489
250 0.170918703079224
251 0.171602368354797
252 0.172286048531532
253 0.172969728708267
254 0.173653393983841
255 0.174337074160576
256 0.17502073943615
257 0.175704419612885
258 0.176388084888458
259 0.177071765065193
260 0.177755445241928
261 0.178439110517502
262 0.179122790694237
263 0.17980645596981
264 0.180490136146545
265 0.181173801422119
266 0.181857481598854
267 0.182541146874428
268 0.183224827051163
269 0.183908507227898
270 0.184592172503471
271 0.185275852680206
272 0.18595951795578
273 0.186643198132515
274 0.187326863408089
275 0.188010543584824
276 0.188694223761559
277 0.189377889037132
278 0.190061569213867
279 0.190745234489441
280 0.191428914666176
281 0.19211257994175
282 0.192796260118484
283 0.193479940295219
284 0.194163605570793
285 0.194847285747528
286 0.195530951023102
287 0.196214631199837
288 0.19689829647541
289 0.197581991553307
290 0.198265671730042
291 0.198949337005615
292 0.19963301718235
293 0.200316697359085
294 0.201000362634659
295 0.201684042811394
296 0.202367708086967
297 0.203051388263702
298 0.203735053539276
299 0.204418733716011
300 0.205102413892746
301 0.20578607916832
302 0.206469759345055
303 0.207153424620628
304 0.207837104797363
305 0.208520770072937
306 0.209204450249672
307 0.209888130426407
308 0.210571795701981
309 0.211255475878716
310 0.211939141154289
311 0.212622821331024
312 0.213306486606598
313 0.213990166783333
314 0.214673846960068
315 0.215357512235641
316 0.216041192412376
317 0.21672485768795
318 0.217408537864685
319 0.218092203140259
320 0.218775883316994
321 0.219459548592567
322 0.220143228769302
323 0.220826908946037
324 0.221510574221611
325 0.222194254398346
326 0.22287791967392
327 0.223561599850655
328 0.224245265126228
329 0.224928945302963
330 0.225612625479698
331 0.226296290755272
332 0.226979970932007
333 0.227663636207581
334 0.228347316384315
335 0.229030981659889
336 0.229714661836624
337 0.230398342013359
338 0.231082007288933
339 0.231765687465668
340 0.232449352741241
341 0.233133032917976
342 0.23381669819355
343 0.234500378370285
344 0.23518405854702
345 0.235867723822594
346 0.236551403999329
347 0.237235069274902
348 0.237918749451637
349 0.238602414727211
350 0.239286094903946
351 0.23996976017952
352 0.240653440356255
353 0.24133712053299
354 0.242020785808563
355 0.242704465985298
356 0.243388131260872
357 0.244071811437607
358 0.244755476713181
359 0.245439156889915
360 0.24612283706665
361 0.246806502342224
362 0.247490182518959
363 0.248173847794533
364 0.248857527971268
365 0.249541193246841
366 0.250224858522415
367 0.250908553600311
368 0.251592218875885
369 0.252275884151459
370 0.252959579229355
371 0.253643244504929
372 0.254326909780502
373 0.255010575056076
374 0.255694270133972
375 0.256377935409546
376 0.25706160068512
377 0.257745295763016
378 0.258428961038589
379 0.259112626314163
380 0.259796291589737
381 0.260479986667633
382 0.261163651943207
383 0.261847317218781
384 0.262531012296677
385 0.26321467757225
386 0.263898342847824
387 0.264582008123398
388 0.265265703201294
389 0.265949368476868
390 0.266633033752441
391 0.267316728830338
392 0.268000394105911
393 0.268684059381485
394 0.269367724657059
395 0.270051419734955
396 0.270735085010529
397 0.271418750286102
398 0.272102445363998
399 0.272786110639572
400 0.273469775915146
401 0.27415344119072
402 0.274837136268616
403 0.275520801544189
404 0.276204466819763
405 0.276888161897659
406 0.277571827173233
407 0.278255492448807
408 0.27893915772438
409 0.279622852802277
410 0.28030651807785
411 0.280990183353424
412 0.28167387843132
413 0.282357543706894
414 0.283041208982468
415 0.283724874258041
416 0.284408569335938
417 0.285092234611511
418 0.285775899887085
419 0.286459565162659
420 0.287143260240555
421 0.287826925516129
422 0.288510590791702
423 0.289194285869598
424 0.289877951145172
425 0.290561616420746
426 0.29124528169632
427 0.291928976774216
428 0.292612642049789
429 0.293296307325363
430 0.293980002403259
431 0.294663667678833
432 0.295347332954407
433 0.29603099822998
434 0.296714693307877
435 0.29739835858345
436 0.298082023859024
437 0.29876571893692
438 0.299449384212494
439 0.300133049488068
440 0.300816714763641
441 0.301500409841537
442 0.302184075117111
443 0.302867740392685
444 0.303551435470581
445 0.304235100746155
446 0.304918766021729
447 0.305602431297302
448 0.306286126375198
449 0.306969791650772
450 0.307653456926346
451 0.308337152004242
452 0.309020817279816
453 0.309704482555389
454 0.310388147830963
455 0.311071842908859
456 0.311755508184433
457 0.312439173460007
458 0.313122868537903
459 0.313806533813477
460 0.31449019908905
461 0.315173864364624
462 0.31585755944252
463 0.316541224718094
464 0.317224889993668
465 0.317908585071564
466 0.318592250347137
467 0.319275915622711
468 0.319959580898285
469 0.320643275976181
470 0.321326941251755
471 0.322010606527328
472 0.322694301605225
473 0.323377966880798
474 0.324061632156372
475 0.324745297431946
476 0.325428992509842
477 0.326112657785416
478 0.326796323060989
479 0.327479988336563
480 0.328163683414459
481 0.328847348690033
482 0.329531013965607
483 0.330214709043503
484 0.330898374319077
485 0.33158203959465
486 0.332265704870224
487 0.33294939994812
488 0.333633065223694
489 0.334316730499268
490 0.335000425577164
491 0.335684090852737
492 0.336367756128311
493 0.337051421403885
494 0.337735116481781
495 0.338418781757355
496 0.339102447032928
497 0.339786142110825
498 0.340469807386398
499 0.341153472661972
500 0.341837137937546
501 0.342520833015442
502 0.343204498291016
503 0.343888163566589
504 0.344571858644485
505 0.345255523920059
506 0.345939189195633
507 0.346622854471207
508 0.347306549549103
509 0.347990214824677
510 0.34867388010025
511 0.349357575178146
512 0.35004124045372
513 0.350724905729294
514 0.351408571004868
515 0.352092266082764
516 0.352775931358337
517 0.353459596633911
518 0.354143291711807
519 0.354826956987381
520 0.355510622262955
521 0.356194287538528
522 0.356877982616425
523 0.357561647891998
524 0.358245313167572
525 0.358929008245468
526 0.359612673521042
527 0.360296338796616
528 0.360980004072189
529 0.361663699150085
530 0.362347364425659
531 0.363031029701233
532 0.363714724779129
533 0.364398390054703
534 0.365082055330276
535 0.36576572060585
536 0.366449415683746
537 0.36713308095932
538 0.367816746234894
539 0.368500411510468
540 0.369184106588364
541 0.369867771863937
542 0.370551437139511
543 0.371235132217407
544 0.371918797492981
545 0.372602462768555
546 0.373286128044128
547 0.373969823122025
548 0.374653488397598
549 0.375337153673172
550 0.376020848751068
551 0.376704514026642
552 0.377388179302216
553 0.378071844577789
554 0.378755539655685
555 0.379439204931259
556 0.380122870206833
557 0.380806565284729
558 0.381490230560303
559 0.382173895835876
560 0.38285756111145
561 0.383541256189346
562 0.38422492146492
563 0.384908586740494
564 0.38559228181839
565 0.386275947093964
566 0.386959582567215
567 0.387643247842789
568 0.388326913118362
569 0.389010608196259
570 0.389694273471832
571 0.390377938747406
572 0.39106160402298
573 0.391745299100876
574 0.39242896437645
575 0.393112629652023
576 0.393796324729919
577 0.394479990005493
578 0.395163655281067
579 0.395847320556641
580 0.396531015634537
581 0.39721468091011
582 0.397898346185684
583 0.39858204126358
584 0.399265706539154
585 0.399949371814728
586 0.400633037090302
587 0.401316732168198
588 0.402000397443771
589 0.402684062719345
590 0.403367757797241
591 0.404051423072815
592 0.404735088348389
593 0.405418753623962
594 0.406102448701859
595 0.406786113977432
596 0.407469779253006
597 0.408153474330902
598 0.408837139606476
599 0.40952080488205
600 0.410204470157623
601 0.410888165235519
602 0.411571830511093
603 0.412255495786667
604 0.412939190864563
605 0.413622856140137
606 0.41430652141571
607 0.414990186691284
608 0.41567388176918
609 0.416357547044754
610 0.417041212320328
611 0.417724877595901
612 0.418408572673798
613 0.419092237949371
614 0.419775903224945
615 0.420459598302841
616 0.421143263578415
617 0.421826928853989
618 0.422510594129562
619 0.423194289207458
620 0.423877954483032
621 0.424561619758606
622 0.425245314836502
623 0.425928980112076
624 0.42661264538765
625 0.427296310663223
626 0.427980005741119
627 0.428663671016693
628 0.429347336292267
629 0.430031031370163
630 0.430714696645737
631 0.43139836192131
632 0.432081997394562
633 0.432765662670135
634 0.433449357748032
635 0.434133023023605
636 0.434816688299179
637 0.435500353574753
638 0.436184048652649
639 0.436867713928223
640 0.437551379203796
641 0.438235074281693
642 0.438918739557266
643 0.43960240483284
644 0.440286070108414
645 0.44096976518631
646 0.441653430461884
647 0.442337095737457
648 0.443020790815353
649 0.443704456090927
650 0.444388121366501
651 0.445071786642075
652 0.445755481719971
653 0.446439146995544
654 0.447122812271118
655 0.447806507349014
656 0.448490172624588
657 0.449173837900162
658 0.449857503175735
659 0.450541198253632
660 0.451224863529205
661 0.451908528804779
662 0.452592223882675
663 0.453275889158249
664 0.453959554433823
665 0.454643219709396
666 0.455326914787292
667 0.456010580062866
668 0.45669424533844
669 0.457377940416336
670 0.45806160569191
671 0.458745270967484
672 0.459428936243057
673 0.460112631320953
674 0.460796296596527
675 0.461479961872101
676 0.462163627147675
677 0.462847322225571
678 0.463530957698822
679 0.464214622974396
680 0.464898288249969
681 0.465581983327866
682 0.466265648603439
683 0.466949313879013
684 0.467632979154587
685 0.468316674232483
686 0.469000339508057
687 0.46968400478363
688 0.470367670059204
689 0.4710513651371
690 0.471735030412674
691 0.472418695688248
692 0.473102390766144
693 0.473786056041718
694 0.474469721317291
695 0.475153386592865
696 0.475837081670761
697 0.476520746946335
698 0.477204412221909
699 0.477888107299805
700 0.478571772575378
701 0.479255437850952
702 0.479939103126526
703 0.480622798204422
704 0.481306463479996
705 0.481990128755569
706 0.482673823833466
707 0.483357489109039
708 0.484041154384613
709 0.484724819660187
710 0.485408514738083
711 0.486092180013657
712 0.48677584528923
713 0.487459540367126
714 0.488143146038055
715 0.488826841115952
716 0.489510506391525
717 0.490194171667099
718 0.490877866744995
719 0.491561532020569
720 0.492245197296143
721 0.492928862571716
722 0.493612557649612
723 0.494296222925186
724 0.49497988820076
725 0.495663583278656
726 0.49634724855423
727 0.497030913829803
728 0.497714579105377
729 0.498398274183273
730 0.499081939458847
731 0.499765604734421
732 0.500449299812317
733 0.501132965087891
734 0.501816630363464
735 0.502500295639038
736 0.503183960914612
737 0.503867626190186
738 0.504551351070404
739 0.505235016345978
740 0.505918681621552
741 0.50660228729248
742 0.507283866405487
743 0.507962763309479
744 0.508641242980957
745 0.509317994117737
746 0.509992778301239
747 0.510666191577911
748 0.51133918762207
749 0.512010633945465
750 0.512681007385254
751 0.513350665569305
752 0.514019906520844
753 0.514688074588776
754 0.515356183052063
755 0.51602303981781
756 0.51668906211853
757 0.517354846000671
758 0.518019080162048
759 0.518683016300201
760 0.519345343112946
761 0.520007491111755
762 0.520669043064117
763 0.521330654621124
764 0.521991312503815
765 0.522651731967926
766 0.523311197757721
767 0.523970246315002
768 0.524629056453705
769 0.525287330150604
770 0.525943696498871
771 0.526598930358887
772 0.527252614498138
773 0.52790629863739
774 0.528558433055878
775 0.529207706451416
776 0.529856085777283
777 0.530503690242767
778 0.531150460243225
779 0.531796753406525
780 0.532442271709442
781 0.533087015151978
782 0.533731400966644
783 0.53437477350235
784 0.535016357898712
785 0.535657584667206
786 0.536298215389252
787 0.536936938762665
788 0.537574648857117
789 0.53821212053299
790 0.538849592208862
791 0.539487063884735
792 0.540123581886292
793 0.540759801864624
794 0.541395783424377
795 0.542030811309814
796 0.542664766311646
797 0.543298125267029
798 0.543930888175964
799 0.544561922550201
800 0.545192539691925
801 0.545822858810425
802 0.546452045440674
803 0.547079741954803
804 0.547704994678497
805 0.548329412937164
806 0.548952460289001
807 0.549575090408325
808 0.55019736289978
809 0.550818979740143
810 0.551439821720123
811 0.552060544490814
812 0.552680969238281
813 0.553300619125366
814 0.553919196128845
815 0.554537236690521
816 0.555155217647552
817 0.555773138999939
818 0.556390583515167
819 0.557008028030396
820 0.557624638080597
821 0.558239817619324
822 0.558854103088379
823 0.559467613697052
824 0.560080647468567
825 0.560692846775055
826 0.561303794384003
827 0.561913549900055
828 0.562521994113922
829 0.563130021095276
830 0.563737988471985
831 0.564345061779022
832 0.564951300621033
833 0.565557301044464
834 0.566161930561066
835 0.566765546798706
836 0.567367970943451
837 0.567970097064972
838 0.568571150302887
839 0.569171905517578
840 0.569771468639374
841 0.57037091255188
842 0.570970058441162
843 0.57156890630722
844 0.572164416313171
845 0.572758913040161
846 0.573353409767151
847 0.573947310447693
848 0.574541091918945
849 0.575134575366974
850 0.575727760791779
851 0.576319932937622
852 0.576911687850952
853 0.577502846717834
854 0.578093588352203
855 0.578683137893677
856 0.579271793365479
857 0.579858839511871
858 0.580445766448975
859 0.581032395362854
860 0.581618309020996
861 0.582203447818756
862 0.582788467407227
863 0.583372831344604
864 0.583956003189087
865 0.584538996219635
866 0.585122048854828
867 0.585704445838928
868 0.586286067962646
869 0.586867034435272
870 0.587447941303253
871 0.588027954101562
872 0.588607668876648
873 0.589186608791351
874 0.589765012264252
875 0.590342462062836
876 0.590919494628906
877 0.591496169567108
878 0.592072069644928
879 0.592647194862366
880 0.593221545219421
881 0.593795299530029
882 0.594368815422058
883 0.594940781593323
884 0.595512509346008
885 0.596083879470825
886 0.596653282642365
887 0.597222447395325
888 0.597791075706482
889 0.598358869552612
890 0.598926484584808
891 0.599493741989136
892 0.60006058216095
893 0.600626528263092
894 0.601191580295563
895 0.60175621509552
896 0.602320492267609
897 0.60288417339325
898 0.603447794914246
899 0.604010820388794
900 0.604573726654053
901 0.605134725570679
902 0.60569566488266
903 0.606256365776062
904 0.606817126274109
905 0.607377767562866
906 0.607938170433044
907 0.608497381210327
908 0.609056532382965
909 0.609615206718445
910 0.610173583030701
911 0.610730946063995
912 0.611286520957947
913 0.611841201782227
914 0.612395107746124
915 0.612947762012482
916 0.613500118255615
917 0.61405223608017
918 0.614604115486145
919 0.615156054496765
920 0.615707337856293
921 0.616258144378662
922 0.616808533668518
923 0.617358803749084
924 0.617908716201782
925 0.618457913398743
926 0.619006812572479
927 0.619555592536926
928 0.620104134082794
929 0.620652139186859
930 0.621199905872345
931 0.621747493743896
932 0.622294664382935
933 0.622840881347656
934 0.623386979103088
935 0.623932898044586
936 0.624477624893188
937 0.625022053718567
938 0.625566184520721
939 0.626110196113586
940 0.626654148101807
941 0.627197682857513
942 0.627740979194641
943 0.628284156322479
944 0.628827273845673
945 0.629369616508484
946 0.629911601543427
947 0.630453407764435
948 0.630995035171509
949 0.631536066532135
950 0.632076144218445
951 0.632615745067596
952 0.633154928684235
953 0.633692741394043
954 0.634228765964508
955 0.63476437330246
956 0.635299026966095
957 0.635833024978638
958 0.636366844177246
959 0.636900424957275
960 0.637433528900146
961 0.637966454029083
962 0.638499200344086
963 0.639031589031219
964 0.63956356048584
965 0.640094876289368
966 0.640625536441803
967 0.641155898571014
968 0.641685783863068
969 0.642214834690094
970 0.642743706703186
971 0.643270909786224
972 0.643798172473907
973 0.644324600696564
974 0.644850671291351
975 0.645376026630402
976 0.64590060710907
977 0.646425127983093
978 0.646949172019958
979 0.647472620010376
980 0.647995948791504
981 0.648518979549408
982 0.649041891098022
983 0.6495640873909
984 0.650086224079132
985 0.650607824325562
986 0.651129364967346
987 0.651650786399841
988 0.652172207832336
989 0.652692973613739
990 0.653212189674377
991 0.653730273246765
992 0.654248058795929
993 0.654765486717224
994 0.655282378196716
995 0.655798017978668
996 0.656313478946686
997 0.656828045845032
998 0.657342493534088
999 0.657856225967407
1000 0.658369302749634
1001 0.658882081508636
1002 0.659394800662994
1003 0.659907579421997
1004 0.660420358181
1005 0.660932540893555
1006 0.661444425582886
1007 0.661955595016479
1008 0.662465691566467
1009 0.662975609302521
1010 0.663485467433929
1011 0.663994789123535
1012 0.664503812789917
1013 0.665011584758759
1014 0.665519297122955
1015 0.666026711463928
1016 0.666533827781677
1017 0.667040705680847
1018 0.667547225952148
1019 0.668053328990936
1020 0.668558835983276
1021 0.669063985347748
1022 0.669568955898285
1023 0.670073926448822
1024 0.670578598976135
1025 0.671083152294159
1026 0.671587526798248
1027 0.672091722488403
1028 0.672595381736755
1029 0.673098862171173
1030 0.673602283000946
1031 0.674104809761047
1032 0.674607217311859
1033 0.675109386444092
1034 0.675611317157745
1035 0.676112353801727
1036 0.676613032817841
1037 0.677112519741058
1038 0.677611172199249
1039 0.678109347820282
1040 0.678607404232025
1041 0.679103970527649
1042 0.679600119590759
1043 0.680095136165619
1044 0.680589318275452
1045 0.681083023548126
1046 0.681576550006866
1047 0.682069063186646
1048 0.682560920715332
1049 0.683052659034729
1050 0.683543503284454
1051 0.684034049510956
1052 0.684522926807404
1053 0.685010373592377
1054 0.685497164726257
1055 0.685982823371887
1056 0.68646776676178
1057 0.686950445175171
1058 0.687433063983917
1059 0.687915503978729
1060 0.688396573066711
1061 0.688876867294312
1062 0.689356982707977
1063 0.689836919307709
1064 0.690315663814545
1065 0.690794110298157
1066 0.691272437572479
1067 0.691750168800354
1068 0.692227959632874
1069 0.69270533323288
1070 0.693182468414307
1071 0.693659067153931
1072 0.694135248661041
1073 0.694611072540283
1074 0.69508683681488
1075 0.695562243461609
1076 0.696036994457245
1077 0.696511268615723
1078 0.696985363960266
1079 0.697458624839783
1080 0.697931408882141
1081 0.698404133319855
1082 0.698875844478607
1083 0.699345946311951
1084 0.699815273284912
1085 0.700283706188202
1086 0.700752139091492
1087 0.701220333576202
1088 0.701687812805176
1089 0.702153861522675
1090 0.702619731426239
1091 0.703085422515869
1092 0.703550577163696
1093 0.70401519536972
1094 0.704478621482849
1095 0.704940795898438
1096 0.705402731895447
1097 0.705863654613495
1098 0.706324577331543
1099 0.706785261631012
1100 0.707245528697968
1101 0.707705199718475
1102 0.708164632320404
1103 0.708623886108398
1104 0.709082901477814
1105 0.709541738033295
1106 0.710000395774841
1107 0.710458278656006
1108 0.710914313793182
1109 0.71137011051178
1110 0.711825847625732
1111 0.712281167507172
1112 0.712736129760742
1113 0.713190674781799
1114 0.713645100593567
1115 0.714098811149597
1116 0.714552283287048
1117 0.71500551700592
1118 0.715458631515503
1119 0.715910851955414
1120 0.716362774372101
1121 0.716813802719116
1122 0.717264354228973
1123 0.717714428901672
1124 0.718164265155792
1125 0.718612849712372
1126 0.719061434268951
1127 0.719509482383728
1128 0.719956934452057
1129 0.720404148101807
1130 0.720851063728333
1131 0.721297323703766
1132 0.721743226051331
1133 0.722189009189606
1134 0.722634255886078
1135 0.72307950258255
1136 0.723523259162903
1137 0.723966598510742
1138 0.724409639835358
1139 0.724852621555328
1140 0.725294947624207
1141 0.725736498832703
1142 0.726177930831909
1143 0.726619064807892
1144 0.72706013917923
1145 0.72750049829483
1146 0.727940440177917
1147 0.728380262851715
1148 0.728818356990814
1149 0.729255616664886
1150 0.72969251871109
1151 0.730128824710846
1152 0.730565011501312
1153 0.731000244617462
1154 0.731434404850006
1155 0.731867015361786
1156 0.732299447059631
1157 0.73273116350174
1158 0.733162641525269
1159 0.733593344688416
1160 0.734023809432983
1161 0.734454095363617
1162 0.734883248806
1163 0.735312283039093
1164 0.735741257667542
1165 0.73617023229599
1166 0.73659884929657
1167 0.737026631832123
1168 0.737454116344452
1169 0.737880647182465
1170 0.738306760787964
1171 0.738732039928436
1172 0.739156424999237
1173 0.739580392837524
1174 0.740004360675812
1175 0.74042797088623
1176 0.74085146188736
1177 0.741274833679199
1178 0.741698026657104
1179 0.742120981216431
1180 0.742542922496796
1181 0.742964446544647
1182 0.743385672569275
1183 0.743806600570679
1184 0.744227349758148
1185 0.744647860527039
1186 0.745066821575165
1187 0.745485842227936
1188 0.745904564857483
1189 0.746322810649872
1190 0.746740937232971
1191 0.747158825397491
1192 0.747576594352722
1193 0.747994482517242
1194 0.748412132263184
1195 0.748829424381256
1196 0.749245166778564
1197 0.749660849571228
1198 0.750076293945312
1199 0.750491321086884
1200 0.750905990600586
1201 0.751320362091064
1202 0.751733481884003
1203 0.752145409584045
1204 0.752557098865509
1205 0.75296813249588
1206 0.753379046916962
1207 0.753788769245148
1208 0.754198253154755
1209 0.754607379436493
1210 0.755016326904297
1211 0.755424678325653
1212 0.755832731723785
1213 0.756240665912628
1214 0.756648063659668
1215 0.757054567337036
1216 0.757460474967957
1217 0.757866263389587
1218 0.758271455764771
1219 0.758675932884216
1220 0.759079813957214
1221 0.759483635425568
1222 0.759886622428894
1223 0.760289430618286
1224 0.760692238807678
1225 0.761094987392426
1226 0.761497616767883
1227 0.761899292469025
1228 0.762300729751587
1229 0.762701392173767
1230 0.763101279735565
1231 0.763501048088074
1232 0.763900399208069
1233 0.764299750328064
1234 0.764698803424835
1235 0.765097737312317
1236 0.76549631357193
1237 0.765894651412964
1238 0.766292691230774
1239 0.766690731048584
1240 0.767087340354919
1241 0.767483592033386
1242 0.767879605293274
1243 0.768275082111359
1244 0.768668353557587
1245 0.769061386585236
1246 0.769453823566437
1247 0.769846081733704
1248 0.770237803459167
1249 0.770628452301025
1250 0.771018445491791
1251 0.771407783031464
1252 0.771797001361847
1253 0.772185862064362
1254 0.772573173046112
1255 0.772960424423218
1256 0.773347079753876
1257 0.773733556270599
1258 0.774119019508362
1259 0.7745041847229
1260 0.774889051914215
1261 0.775273621082306
1262 0.775657713413239
1263 0.776041626930237
1264 0.776424765586853
1265 0.776807427406311
1266 0.777188956737518
1267 0.777569770812988
1268 0.777949690818787
1269 0.778329133987427
1270 0.778708219528198
1271 0.77908718585968
1272 0.779466092586517
1273 0.779844224452972
1274 0.78022176027298
1275 0.780599057674408
1276 0.780976057052612
1277 0.781352460384369
1278 0.781728506088257
1279 0.782104313373566
1280 0.78247994184494
1281 0.782854318618774
1282 0.783227682113647
1283 0.783600747585297
1284 0.783973038196564
1285 0.784345328807831
1286 0.784717559814453
1287 0.785089492797852
1288 0.785460412502289
1289 0.785831034183502
1290 0.786201000213623
1291 0.78657078742981
1292 0.786940097808838
1293 0.787309348583221
1294 0.787678062915802
1295 0.788046479225159
1296 0.788414776325226
1297 0.788782894611359
1298 0.789150774478912
1299 0.789518058300018
1300 0.789884924888611
1301 0.790251433849335
1302 0.790617644786835
1303 0.790983617305756
1304 0.791347742080688
1305 0.791711509227753
1306 0.792075157165527
1307 0.792438149452209
1308 0.792801201343536
1309 0.793164253234863
1310 0.79352730512619
1311 0.793890416622162
1312 0.794253408908844
1313 0.794616460800171
1314 0.794979512691498
1315 0.795342564582825
1316 0.795705556869507
1317 0.79606819152832
1318 0.796430230140686
1319 0.796792030334473
1320 0.797152638435364
1321 0.797513127326965
1322 0.797873377799988
1323 0.798233151435852
1324 0.798592269420624
1325 0.798950791358948
1326 0.799308896064758
1327 0.799666881561279
1328 0.800024092197418
1329 0.80038046836853
1330 0.800736486911774
1331 0.801092028617859
1332 0.80144727230072
1333 0.801802396774292
1334 0.802157521247864
1335 0.802511692047119
1336 0.802865266799927
1337 0.803218364715576
1338 0.803571105003357
1339 0.803923189640045
1340 0.804275095462799
1341 0.80462646484375
1342 0.804977297782898
1343 0.805327475070953
1344 0.80567741394043
1345 0.806026637554169
1346 0.80637514591217
1347 0.806723058223724
1348 0.807070672512054
1349 0.807417988777161
1350 0.807764947414398
1351 0.808111667633057
1352 0.808457970619202
1353 0.808803856372833
1354 0.809148848056793
1355 0.809493660926819
1356 0.809837818145752
1357 0.810181796550751
1358 0.810525834560394
1359 0.810869514942169
1360 0.811212778091431
1361 0.811555445194244
1362 0.811897337436676
1363 0.812239170074463
1364 0.81258100271225
1365 0.812922835350037
1366 0.813264667987823
1367 0.81360650062561
1368 0.813948333263397
1369 0.814290225505829
1370 0.814632058143616
1371 0.814973890781403
1372 0.815315723419189
1373 0.815657556056976
1374 0.815999388694763
1375 0.81634122133255
1376 0.816683053970337
1377 0.817024886608124
1378 0.817366719245911
1379 0.817708551883698
1380 0.818050384521484
1381 0.818392217159271
1382 0.818734049797058
1383 0.81907594203949
1384 0.819417774677277
1385 0.819759607315063
1386 0.82010143995285
1387 0.820443272590637
1388 0.820785105228424
1389 0.821126937866211
1390 0.821468770503998
1391 0.821810603141785
1392 0.822152435779572
1393 0.822494268417358
1394 0.822836101055145
1395 0.823177933692932
1396 0.823519766330719
1397 0.823861658573151
1398 0.824203491210938
1399 0.824545323848724
1400 0.824887156486511
1401 0.825228989124298
1402 0.825570583343506
1403 0.825911581516266
1404 0.826251089572906
1405 0.826589465141296
1406 0.826927661895752
1407 0.827265560626984
1408 0.827601790428162
1409 0.827937722206116
1410 0.82827353477478
1411 0.828608214855194
1412 0.82894229888916
1413 0.829276025295258
1414 0.829609513282776
1415 0.82994282245636
1416 0.830275654792786
1417 0.830608069896698
1418 0.830939412117004
1419 0.831270277500153
1420 0.831600785255432
1421 0.831930935382843
1422 0.832260191440582
1423 0.832587897777557
1424 0.832915127277374
1425 0.833241522312164
1426 0.833566009998322
1427 0.833890378475189
1428 0.834214568138123
1429 0.834536910057068
1430 0.834858417510986
1431 0.83517998456955
1432 0.835501372814178
1433 0.835822641849518
1434 0.836143910884857
1435 0.83646434545517
1436 0.836783766746521
1437 0.837102651596069
1438 0.837421596050262
1439 0.837740242481232
1440 0.838058471679688
1441 0.838376581668854
1442 0.838694751262665
1443 0.839012682437897
1444 0.839330494403839
1445 0.839647650718689
1446 0.839964330196381
1447 0.840280711650848
1448 0.840597093105316
1449 0.840913057327271
1450 0.841228783130646
1451 0.841543674468994
1452 0.841858208179474
1453 0.842172741889954
1454 0.842485666275024
1455 0.842798113822937
1456 0.84311056137085
1457 0.843422710895538
1458 0.843733549118042
1459 0.844043612480164
1460 0.844352841377258
1461 0.84466141462326
1462 0.844968914985657
1463 0.845276117324829
1464 0.845582783222198
1465 0.845889329910278
1466 0.846194803714752
1467 0.846499621868134
1468 0.846803486347198
1469 0.847107350826263
1470 0.847411215305328
1471 0.847715020179749
1472 0.848018646240234
1473 0.848321437835693
1474 0.848623633384705
1475 0.848925530910492
1476 0.8492271900177
1477 0.849528253078461
1478 0.849828898906708
1479 0.850128710269928
1480 0.850428283214569
1481 0.850727796554565
1482 0.851026833057404
1483 0.851324260234833
1484 0.851621031761169
1485 0.851917028427124
1486 0.852212905883789
1487 0.852508425712585
1488 0.852803111076355
1489 0.853097558021545
1490 0.853391766548157
1491 0.853685319423676
1492 0.853977799415588
1493 0.854269921779633
1494 0.854561507701874
1495 0.854852855205536
1496 0.855144202709198
1497 0.855434834957123
1498 0.855724453926086
1499 0.856014013290405
1500 0.8563032746315
1501 0.856591939926147
1502 0.856880187988281
1503 0.857167840003967
1504 0.857454776763916
1505 0.857741177082062
1506 0.858027398586273
1507 0.858313381671906
1508 0.858598947525024
1509 0.858883798122406
1510 0.859168469905853
1511 0.859452962875366
1512 0.859737157821655
1513 0.860021233558655
1514 0.86030524969101
1515 0.860588908195496
1516 0.860872387886047
1517 0.86115562915802
1518 0.861437916755676
1519 0.861719965934753
1520 0.862000703811646
1521 0.862281203269958
1522 0.862561643123627
1523 0.862841963768005
1524 0.863121211528778
1525 0.863400220870972
1526 0.863678216934204
1527 0.863955616950989
1528 0.864231944084167
1529 0.864508152008057
1530 0.864784181118011
1531 0.865060091018677
1532 0.865335643291473
1533 0.865610718727112
1534 0.865885019302368
1535 0.866158545017242
1536 0.866431891918182
1537 0.866705417633057
1538 0.866978466510773
1539 0.867250978946686
1540 0.867523431777954
1541 0.86779510974884
1542 0.868066489696503
1543 0.868337571620941
1544 0.868608117103577
1545 0.868877589702606
1546 0.869146764278412
1547 0.869415819644928
1548 0.869684815406799
1549 0.869953453540802
1550 0.870221734046936
1551 0.870489954948425
1552 0.870757937431335
1553 0.871025800704956
1554 0.871293008327484
1555 0.871559739112854
1556 0.871825873851776
1557 0.872091114521027
1558 0.872355997562408
1559 0.872620522975922
1560 0.872884452342987
1561 0.87314772605896
1562 0.873410224914551
1563 0.873672664165497
1564 0.873934149742126
1565 0.874195516109467
1566 0.874456226825714
1567 0.87471604347229
1568 0.874975502490997
1569 0.875233709812164
1570 0.875491738319397
1571 0.875749409198761
1572 0.876006782054901
1573 0.876263916492462
1574 0.876520752906799
1575 0.876777410507202
1576 0.877033770084381
1577 0.877290189266205
1578 0.877546548843384
1579 0.877802908420563
1580 0.878059148788452
1581 0.878313839435577
1582 0.878568232059479
1583 0.878822445869446
1584 0.879076480865479
1585 0.879330337047577
1586 0.879583954811096
1587 0.879837512969971
1588 0.880090713500977
1589 0.880343556404114
1590 0.880596280097961
1591 0.880848348140717
1592 0.881098866462708
1593 0.881349146366119
1594 0.881599426269531
1595 0.881848812103271
1596 0.88209742307663
1597 0.882345974445343
1598 0.882593393325806
1599 0.882840812206268
1600 0.88308721780777
1601 0.883333504199982
1602 0.883579671382904
1603 0.883825540542603
1604 0.884070992469788
1605 0.884315431118011
1606 0.884559631347656
1607 0.884803712368011
1608 0.885047316551208
1609 0.885290801525116
1610 0.885533392429352
1611 0.885775804519653
1612 0.886018216609955
1613 0.886260390281677
1614 0.886502385139465
1615 0.886743903160095
1616 0.886985123157501
1617 0.887226223945618
1618 0.887467086315155
1619 0.887707233428955
1620 0.887947559356689
1621 0.888187289237976
1622 0.888426899909973
1623 0.888666331768036
1624 0.88890552520752
1625 0.889144718647003
1626 0.889383137226105
1627 0.889621496200562
1628 0.889859735965729
1629 0.890097677707672
1630 0.89033454656601
1631 0.890571057796478
1632 0.89080685377121
1633 0.891042411327362
1634 0.891277611255646
1635 0.891512393951416
1636 0.891746520996094
1637 0.891979992389679
1638 0.8922119140625
1639 0.892443001270294
1640 0.892673909664154
1641 0.892903923988342
1642 0.893133521080017
1643 0.893362760543823
1644 0.893591701984406
1645 0.893820524215698
1646 0.894048452377319
1647 0.894276261329651
1648 0.894504189491272
1649 0.894732117652893
1650 0.894959926605225
1651 0.895187854766846
1652 0.895415782928467
1653 0.895643591880798
1654 0.895871520042419
1655 0.896099448204041
1656 0.896327316761017
1657 0.896555185317993
1658 0.896783113479614
1659 0.897010862827301
1660 0.897238075733185
1661 0.897464990615845
1662 0.897691905498505
1663 0.897918701171875
1664 0.898144781589508
1665 0.898370444774628
1666 0.898596107959747
1667 0.898820519447327
1668 0.899044692516327
1669 0.899268448352814
1670 0.899491369724274
1671 0.899713039398193
1672 0.899934768676758
1673 0.900156319141388
1674 0.900377690792084
1675 0.900597512722015
1676 0.900816738605499
1677 0.901035785675049
1678 0.901254534721375
1679 0.901473104953766
1680 0.901691436767578
1681 0.901909589767456
1682 0.90212744474411
1683 0.902345180511475
1684 0.902562916278839
1685 0.902780473232269
1686 0.902997255325317
1687 0.903213322162628
1688 0.903429388999939
1689 0.903645157814026
1690 0.903860330581665
1691 0.904074549674988
1692 0.904288768768311
1693 0.904502749443054
1694 0.904716312885284
1695 0.904929399490356
1696 0.905142366886139
1697 0.905355274677277
1698 0.905568063259125
1699 0.905780792236328
1700 0.90599250793457
1701 0.906204104423523
1702 0.906415641307831
1703 0.906626284122467
1704 0.906836092472076
1705 0.907045900821686
1706 0.907255530357361
1707 0.907465219497681
1708 0.907674074172974
1709 0.907882452011108
1710 0.908090889453888
1711 0.908299028873444
1712 0.908506810665131
1713 0.908714592456818
1714 0.908922076225281
1715 0.909129559993744
1716 0.909336626529694
1717 0.909543752670288
1718 0.909750461578369
1719 0.909956753253937
1720 0.910162687301636
1721 0.910368144512177
1722 0.910573542118073
1723 0.910778641700745
1724 0.910983383655548
1725 0.911187708377838
1726 0.911391735076904
1727 0.911595642566681
1728 0.91179883480072
1729 0.91200190782547
1730 0.912204742431641
1731 0.912407159805298
1732 0.912609279155731
1733 0.912811160087585
1734 0.91301292181015
1735 0.913214504718781
1736 0.913415551185608
1737 0.913616478443146
1738 0.913816809654236
1739 0.914016664028168
1740 0.914216160774231
1741 0.914415538311005
1742 0.914614915847778
1743 0.914814174175262
1744 0.915013372898102
1745 0.915211498737335
1746 0.915409505367279
1747 0.915607213973999
1748 0.915804743766785
1749 0.916002094745636
1750 0.916199326515198
1751 0.916396260261536
1752 0.916592717170715
1753 0.916788756847382
1754 0.916984736919403
1755 0.917180478572845
1756 0.917376041412354
1757 0.917571187019348
1758 0.917766213417053
1759 0.917961001396179
1760 0.918154835700989
1761 0.918347477912903
1762 0.918539762496948
1763 0.918731987476349
1764 0.918923735618591
1765 0.919115364551544
1766 0.919306218624115
1767 0.919496834278107
1768 0.919687449932098
1769 0.919877827167511
1770 0.920068085193634
1771 0.920257985591888
1772 0.92044723033905
1773 0.920636355876923
1774 0.920825183391571
1775 0.921013653278351
1776 0.921201944351196
1777 0.921390116214752
1778 0.921577930450439
1779 0.921765685081482
1780 0.921952426433563
1781 0.922138392925262
1782 0.922324180603027
1783 0.922509849071503
1784 0.922695219516754
1785 0.922879815101624
1786 0.923064231872559
1787 0.923247933387756
1788 0.92343145608902
1789 0.923613965511322
1790 0.923796236515045
1791 0.923978447914124
1792 0.924160182476044
1793 0.92434149980545
1794 0.924522578716278
1795 0.924702525138855
1796 0.924881875514984
1797 0.925061047077179
1798 0.925239443778992
1799 0.925417363643646
1800 0.925594925880432
1801 0.925771832466125
1802 0.925948023796082
1803 0.926123857498169
1804 0.926299452781677
1805 0.926474452018738
1806 0.926649391651154
1807 0.926824033260345
1808 0.926997482776642
1809 0.927170634269714
1810 0.927343249320984
1811 0.927515745162964
1812 0.927687287330627
1813 0.927858829498291
1814 0.928030252456665
1815 0.92820143699646
1816 0.928372323513031
1817 0.928543269634247
1818 0.928714156150818
1819 0.928885102272034
1820 0.929055988788605
1821 0.929226934909821
1822 0.929397821426392
1823 0.929568767547607
1824 0.929739654064178
1825 0.929910600185394
1826 0.930081486701965
1827 0.930252432823181
1828 0.930423319339752
1829 0.930594265460968
1830 0.930765211582184
1831 0.930936098098755
1832 0.931107044219971
1833 0.931277930736542
1834 0.931448876857758
1835 0.931619763374329
1836 0.931790709495544
1837 0.931961596012115
1838 0.932132542133331
1839 0.932303428649902
1840 0.932474374771118
1841 0.932645261287689
1842 0.932816207408905
1843 0.932987093925476
1844 0.933158040046692
1845 0.933328986167908
1846 0.933499872684479
1847 0.933670818805695
1848 0.933841705322266
1849 0.934012651443481
1850 0.934183537960052
1851 0.934354484081268
1852 0.934525370597839
1853 0.934696316719055
1854 0.934867203235626
1855 0.935038149356842
1856 0.935209035873413
1857 0.935379981994629
1858 0.935550928115845
1859 0.935721814632416
1860 0.935892760753632
1861 0.936063647270203
1862 0.936234593391418
1863 0.93640547990799
1864 0.936576426029205
1865 0.936747312545776
1866 0.936918258666992
1867 0.937089145183563
1868 0.937260091304779
1869 0.93743097782135
1870 0.937601923942566
1871 0.937772810459137
1872 0.937943756580353
1873 0.938114702701569
1874 0.93828558921814
1875 0.938456535339355
1876 0.938627421855927
1877 0.938798367977142
1878 0.938969254493713
1879 0.939140200614929
1880 0.9393110871315
1881 0.939482033252716
1882 0.939652919769287
1883 0.939823865890503
1884 0.939994752407074
1885 0.94016569852829
1886 0.940336644649506
1887 0.940507531166077
1888 0.940678477287292
1889 0.940849363803864
1890 0.941020309925079
1891 0.94119119644165
1892 0.941362142562866
1893 0.941533029079437
1894 0.941703975200653
1895 0.941874861717224
1896 0.94204580783844
1897 0.942216694355011
1898 0.942387640476227
1899 0.942558526992798
1900 0.942729473114014
1901 0.942900419235229
1902 0.943071305751801
1903 0.943242251873016
1904 0.943413078784943
1905 0.943583488464355
1906 0.943753719329834
1907 0.943923473358154
1908 0.944092988967896
1909 0.944262087345123
1910 0.944430887699127
1911 0.944599807262421
1912 0.944768667221069
1913 0.944936394691467
1914 0.945103406906128
1915 0.945270240306854
1916 0.945436894893646
1917 0.945603132247925
1918 0.945769131183624
1919 0.945934891700745
1920 0.94610059261322
1921 0.946265876293182
1922 0.946430087089539
1923 0.94659423828125
1924 0.946758151054382
1925 0.946921825408936
1926 0.947085380554199
1927 0.947248458862305
1928 0.947411358356476
1929 0.947574019432068
1930 0.947736501693726
1931 0.94789844751358
1932 0.948060154914856
1933 0.948221385478973
1934 0.948382556438446
1935 0.948543429374695
1936 0.948704302310944
1937 0.948864936828613
1938 0.949024736881256
1939 0.949184477329254
1940 0.949343621730804
1941 0.94950270652771
1942 0.949661672115326
1943 0.949820697307587
1944 0.949979662895203
1945 0.950138330459595
1946 0.950296759605408
1947 0.950455009937286
1948 0.950613021850586
1949 0.950770556926727
1950 0.95092761516571
1951 0.951084017753601
1952 0.951240241527557
1953 0.95139616727829
1954 0.951551914215088
1955 0.951707363128662
1956 0.951862096786499
1957 0.952016651630402
1958 0.952171325683594
1959 0.952325463294983
1960 0.952479600906372
1961 0.952633500099182
1962 0.952787220478058
1963 0.952940404415131
1964 0.953092932701111
1965 0.953245460987091
1966 0.953397870063782
1967 0.953549563884735
1968 0.953700721263885
1969 0.953851699829102
1970 0.954002261161804
1971 0.954152524471283
1972 0.954302370548248
1973 0.954452097415924
1974 0.954601228237152
1975 0.954749941825867
1976 0.954898536205292
1977 0.955046713352203
1978 0.955194056034088
1979 0.955341160297394
1980 0.955487906932831
1981 0.95563405752182
1982 0.955780267715454
1983 0.955926179885864
1984 0.956071317195892
1985 0.956215918064117
1986 0.956360399723053
1987 0.956503987312317
1988 0.956647396087646
1989 0.956790685653687
1990 0.956933557987213
1991 0.957076251506805
1992 0.957218825817108
1993 0.957360804080963
1994 0.957502424716949
1995 0.957643449306488
1996 0.957784295082092
1997 0.957924962043762
1998 0.958065092563629
1999 0.958204686641693
2000 0.958344042301178
2001 0.958483040332794
2002 0.958621621131897
2003 0.958760023117065
2004 0.958897650241852
2005 0.95903480052948
2006 0.959172010421753
2007 0.959308505058289
2008 0.959444999694824
2009 0.959581017494202
2010 0.95971691608429
2011 0.95985221862793
2012 0.959987044334412
2013 0.960121750831604
2014 0.960256397724152
2015 0.960390210151672
2016 0.960524022579193
2017 0.960657358169556
2018 0.960790634155273
2019 0.960923433303833
2020 0.961055815219879
2021 0.961188018321991
2022 0.961319863796234
2023 0.96145111322403
2024 0.961581885814667
2025 0.961712181568146
2026 0.961842060089111
2027 0.961971044540405
2028 0.962100088596344
2029 0.962229013442993
2030 0.962357878684998
2031 0.962486565113068
2032 0.962615013122559
2033 0.962742626667023
2034 0.962870240211487
2035 0.962997138500214
2036 0.963123857975006
2037 0.963250339031219
2038 0.963376820087433
2039 0.963503062725067
2040 0.963628947734833
2041 0.963754296302795
2042 0.963879227638245
2043 0.96400398015976
2044 0.96412855386734
2045 0.964252829551697
2046 0.964376866817474
2047 0.964500486850739
2048 0.964623868465424
2049 0.96474689245224
2050 0.964869737625122
2051 0.964992463588715
2052 0.965114712715149
2053 0.965236485004425
2054 0.965358078479767
2055 0.965479493141174
2056 0.965600669384003
2057 0.965721666812897
2058 0.965842425823212
2059 0.965963184833527
2060 0.96608304977417
2061 0.966202974319458
2062 0.966322839260101
2063 0.966441929340363
2064 0.966560244560242
2065 0.966678321361542
2066 0.966795921325684
2067 0.966913163661957
2068 0.96703028678894
2069 0.967147171497345
2070 0.967263758182526
2071 0.967380225658417
2072 0.967496275901794
2073 0.967611968517303
2074 0.967727541923523
2075 0.96784245967865
2076 0.967957079410553
2077 0.968071639537811
2078 0.96818596124649
2079 0.96830016374588
2080 0.968413889408112
2081 0.968527495861053
2082 0.968640744686127
2083 0.968753635883331
2084 0.968866229057312
2085 0.968978464603424
2086 0.969090640544891
2087 0.96920257806778
2088 0.969314455986023
2089 0.969425559043884
2090 0.969536364078522
2091 0.969646871089935
2092 0.969756782054901
2093 0.969865798950195
2094 0.96997457742691
2095 0.970082819461823
2096 0.97019100189209
2097 0.970299005508423
2098 0.970406830310822
2099 0.970514297485352
2100 0.970621466636658
2101 0.970728635787964
2102 0.970835208892822
2103 0.970941781997681
2104 0.971047580242157
2105 0.971153438091278
2106 0.971258938312531
2107 0.971364140510559
2108 0.971469402313232
2109 0.971574306488037
2110 0.971678614616394
2111 0.971782922744751
2112 0.971887111663818
2113 0.971991300582886
2114 0.972095489501953
2115 0.972199201583862
2116 0.972302794456482
2117 0.972406208515167
2118 0.972509562969208
2119 0.97261255979538
2120 0.972715198993683
2121 0.972817182540894
2122 0.972919046878815
2123 0.973020732402802
2124 0.973122239112854
2125 0.973223149776459
2126 0.973323345184326
2127 0.973423361778259
2128 0.973522841930389
2129 0.97362220287323
2130 0.973721444606781
2131 0.973820328712463
2132 0.973918974399567
2133 0.97401762008667
2134 0.974115550518036
2135 0.974213361740112
2136 0.97431093454361
2137 0.974408328533173
2138 0.974505543708801
2139 0.974602520465851
2140 0.974699318408966
2141 0.974796235561371
2142 0.974892675876617
2143 0.974988102912903
2144 0.97508305311203
2145 0.975177705287933
2146 0.975272238254547
2147 0.975366711616516
2148 0.975460827350616
2149 0.975554764270782
2150 0.975648403167725
2151 0.975741922855377
2152 0.97583532333374
2153 0.97592830657959
2154 0.976020932197571
2155 0.976113379001617
2156 0.97620564699173
2157 0.976297676563263
2158 0.976389706134796
2159 0.976481437683105
2160 0.976573050022125
2161 0.976663768291473
2162 0.976754367351532
2163 0.976844727993011
2164 0.976934790611267
2165 0.977024674415588
2166 0.97711443901062
2167 0.977204024791718
2168 0.977293491363525
2169 0.977382838726044
2170 0.977472126483917
2171 0.977560937404633
2172 0.97764927148819
2173 0.977737069129944
2174 0.977824807167053
2175 0.977912127971649
2176 0.977999150753021
2177 0.978086054325104
2178 0.97817200422287
2179 0.978257954120636
2180 0.978343546390533
2181 0.978428959846497
2182 0.978514432907104
2183 0.978599667549133
2184 0.978684544563293
2185 0.97876900434494
2186 0.978853344917297
2187 0.978937447071075
2188 0.979021430015564
2189 0.979105114936829
2190 0.979188740253448
2191 0.979272246360779
2192 0.979355573654175
2193 0.97943902015686
2194 0.979522347450256
2195 0.979605376720428
2196 0.979688107967377
2197 0.97977077960968
2198 0.979853332042694
2199 0.979935526847839
2200 0.980017304420471
2201 0.980099022388458
2202 0.980180203914642
2203 0.980261445045471
2204 0.980342388153076
2205 0.980423092842102
2206 0.980503678321838
2207 0.980583786964417
2208 0.980663418769836
2209 0.980742692947388
2210 0.980821907520294
2211 0.980901062488556
2212 0.980979979038239
2213 0.981058597564697
2214 0.981137037277222
2215 0.981215238571167
2216 0.981293439865112
2217 0.981371283531189
2218 0.981448948383331
2219 0.98152631521225
2220 0.981603562831879
2221 0.981680452823639
2222 0.981757044792175
2223 0.981833398342133
2224 0.981909573078156
2225 0.981985628604889
2226 0.982061684131622
2227 0.982137620449066
2228 0.98221355676651
2229 0.982289552688599
2230 0.982365548610687
2231 0.982441484928131
2232 0.982517421245575
2233 0.982593357563019
2234 0.982669413089752
2235 0.982745349407196
2236 0.98282128572464
2237 0.982897222042084
2238 0.982973277568817
2239 0.983049213886261
2240 0.983125150203705
2241 0.983201086521149
2242 0.983277022838593
2243 0.983353078365326
2244 0.98342901468277
2245 0.983504951000214
2246 0.983580887317657
2247 0.983656942844391
2248 0.983732879161835
2249 0.983808815479279
2250 0.983884751796722
2251 0.983960568904877
2252 0.984036087989807
2253 0.984111368656158
2254 0.98418664932251
2255 0.984261751174927
2256 0.984336614608765
2257 0.984410762786865
2258 0.984484672546387
2259 0.98455822467804
2260 0.984631538391113
2261 0.984704554080963
2262 0.984777331352234
2263 0.98484992980957
2264 0.984922468662262
2265 0.984994888305664
2266 0.985067188739777
2267 0.98513925075531
2268 0.985211074352264
2269 0.985282719135284
2270 0.985353648662567
2271 0.985424518585205
2272 0.985495328903198
2273 0.985566079616547
2274 0.98563677072525
2275 0.985707342624664
2276 0.98577743768692
2277 0.985847234725952
2278 0.985916674137115
2279 0.985985934734344
2280 0.986054718494415
2281 0.986123383045197
2282 0.98619133234024
2283 0.986259162425995
2284 0.986326932907104
2285 0.986394703388214
2286 0.986462235450745
2287 0.986529409885406
2288 0.986596524715424
2289 0.986663520336151
2290 0.986730217933655
2291 0.986796796321869
2292 0.986863255500793
2293 0.98692923784256
2294 0.986995100975037
2295 0.987060844898224
2296 0.987126231193542
2297 0.987191438674927
2298 0.987256467342377
2299 0.987321138381958
2300 0.987385749816895
2301 0.987450122833252
2302 0.987514019012451
2303 0.987577795982361
2304 0.987641453742981
2305 0.987705111503601
2306 0.987768650054932
2307 0.987831771373749
2308 0.987894475460052
2309 0.987957239151001
2310 0.988019526004791
2311 0.988081634044647
2312 0.988143384456635
2313 0.988204777240753
2314 0.988266050815582
2315 0.988326907157898
2316 0.988387584686279
2317 0.988448262214661
2318 0.988508760929108
2319 0.988569021224976
2320 0.988629162311554
2321 0.988689005374908
2322 0.988748908042908
2323 0.988808453083038
2324 0.988867878913879
2325 0.988927125930786
2326 0.988986253738403
2327 0.989045441150665
2328 0.989104390144348
2329 0.989163219928741
2330 0.989221274852753
2331 0.989279210567474
2332 0.989336967468262
2333 0.98939448595047
2334 0.989451944828033
2335 0.989509224891663
2336 0.989566206932068
2337 0.989623188972473
2338 0.989679455757141
2339 0.989735543727875
2340 0.989791631698608
2341 0.989847600460052
2342 0.989903450012207
2343 0.989959180355072
2344 0.990014731884003
2345 0.990070044994354
2346 0.990125358104706
2347 0.990180611610413
2348 0.990235686302185
2349 0.990290522575378
2350 0.990345299243927
2351 0.990400016307831
2352 0.990454614162445
2353 0.99050909280777
2354 0.990563690662384
2355 0.990618109703064
2356 0.99067211151123
2357 0.990725696086884
2358 0.990779101848602
2359 0.990832328796387
2360 0.990885317325592
2361 0.990938246250153
2362 0.990990817546844
2363 0.991043329238892
2364 0.991095662117004
2365 0.991147816181183
2366 0.991199612617493
2367 0.991251468658447
2368 0.991303026676178
2369 0.991354525089264
2370 0.99140602350235
2371 0.991456985473633
2372 0.991507828235626
2373 0.99155867099762
2374 0.991609215736389
2375 0.991659879684448
2376 0.991710186004639
2377 0.99176037311554
2378 0.991810500621796
2379 0.991860687732697
2380 0.991910576820374
2381 0.991960465908051
2382 0.992010235786438
2383 0.992059707641602
2384 0.992108821868896
2385 0.992157518863678
2386 0.99220609664917
2387 0.992254495620728
2388 0.992302656173706
2389 0.99235063791275
2390 0.992398202419281
2391 0.99244487285614
2392 0.992491245269775
2393 0.992537617683411
2394 0.992583155632019
2395 0.992628753185272
2396 0.992674231529236
2397 0.99271947145462
2398 0.992764592170715
2399 0.992809414863586
2400 0.992854118347168
2401 0.992898762226105
2402 0.992943048477173
2403 0.992987155914307
2404 0.99303126335144
2405 0.99307507276535
2406 0.993118584156036
2407 0.993161916732788
2408 0.993204712867737
2409 0.99324756860733
2410 0.993290305137634
2411 0.993333041667938
2412 0.993375420570374
2413 0.993417739868164
2414 0.993459641933441
2415 0.993501484394073
2416 0.993543148040771
2417 0.99358469247818
2418 0.993626296520233
2419 0.993667662143707
2420 0.993709087371826
2421 0.993750274181366
2422 0.993790864944458
2423 0.993831217288971
2424 0.993871450424194
2425 0.993911445140839
2426 0.993951439857483
2427 0.993991076946259
2428 0.994030773639679
2429 0.994069993495941
2430 0.99410879611969
2431 0.994147539138794
2432 0.994186162948608
2433 0.994224667549133
2434 0.994263052940369
2435 0.994300961494446
2436 0.994338750839233
2437 0.994376242160797
2438 0.994413495063782
2439 0.994450747966766
2440 0.994487702846527
2441 0.994524657726288
2442 0.994561493396759
2443 0.994598209857941
2444 0.994634866714478
2445 0.994670987129211
2446 0.994707107543945
2447 0.994742929935455
2448 0.994778752326965
2449 0.994814455509186
2450 0.994850218296051
2451 0.994886040687561
2452 0.994921743869781
2453 0.994957566261292
2454 0.994993269443512
2455 0.995029091835022
2456 0.995064795017242
2457 0.995100617408752
2458 0.995136260986328
2459 0.995171904563904
2460 0.995207369327545
2461 0.995242714881897
2462 0.99527782201767
2463 0.995312511920929
2464 0.995347082614899
2465 0.995381593704224
2466 0.995415925979614
2467 0.995450139045715
2468 0.995484173297882
2469 0.995518147945404
2470 0.995551884174347
2471 0.995585560798645
2472 0.995619237422943
2473 0.995652854442596
2474 0.995686292648315
2475 0.995719790458679
2476 0.995752990245819
2477 0.995786190032959
2478 0.995818853378296
2479 0.995851397514343
2480 0.995883345603943
2481 0.995915293693542
2482 0.995946943759918
2483 0.995978593826294
2484 0.99601012468338
2485 0.996041655540466
2486 0.996073067188263
2487 0.99610435962677
2488 0.996135532855988
2489 0.996166527271271
2490 0.996197462081909
2491 0.996228218078613
2492 0.996258795261383
2493 0.996289551258087
2494 0.996320068836212
2495 0.996350467205048
2496 0.996380567550659
2497 0.996410369873047
2498 0.9964399933815
2499 0.996469557285309
2500 0.996499121189117
2501 0.996528446674347
2502 0.996557772159576
2503 0.996587038040161
2504 0.996616125106812
2505 0.996645212173462
2506 0.996674239635468
2507 0.996703207492828
2508 0.996732294559479
2509 0.996761083602905
2510 0.996789753437042
2511 0.99681830406189
2512 0.996846795082092
2513 0.996874749660492
2514 0.996902525424957
2515 0.996930241584778
2516 0.996957838535309
2517 0.996985375881195
2518 0.997012794017792
2519 0.997040152549744
2520 0.997067451477051
2521 0.997094690799713
2522 0.997121870517731
2523 0.997148811817169
2524 0.997175753116608
2525 0.997202694416046
2526 0.997229516506195
2527 0.997255861759186
2528 0.997282147407532
2529 0.997308373451233
2530 0.997334480285645
2531 0.997360467910767
2532 0.997386157512665
2533 0.997411787509918
2534 0.997437298297882
2535 0.997462570667267
2536 0.997487723827362
2537 0.997512519359589
2538 0.997537314891815
2539 0.997561931610107
2540 0.997586369514465
2541 0.997610807418823
2542 0.997635245323181
2543 0.99765944480896
2544 0.997683584690094
2545 0.997707188129425
2546 0.997730672359467
2547 0.997754037380219
2548 0.997777223587036
2549 0.997800350189209
2550 0.997823476791382
2551 0.99784642457962
2552 0.997869372367859
2553 0.997892081737518
2554 0.997914791107178
2555 0.997937321662903
2556 0.997959673404694
2557 0.99798184633255
2558 0.998003661632538
2559 0.998025417327881
2560 0.998047232627869
2561 0.998068928718567
2562 0.998090326786041
2563 0.998111724853516
2564 0.998133063316345
2565 0.998154282569885
2566 0.998175501823425
2567 0.998196184635162
2568 0.998216688632965
2569 0.998237133026123
2570 0.998257458209991
2571 0.998277723789215
2572 0.99829763174057
2573 0.998317360877991
2574 0.998336970806122
2575 0.998356580734253
2576 0.998375952243805
2577 0.998395204544067
2578 0.998414397239685
2579 0.998433172702789
2580 0.998451948165894
2581 0.998470485210419
2582 0.998488664627075
2583 0.998506784439087
2584 0.998524844646454
2585 0.998542785644531
2586 0.998560547828674
2587 0.998578131198883
2588 0.998595595359802
2589 0.998613059520721
2590 0.998630225658417
2591 0.998647272586823
2592 0.998664200305939
2593 0.99868106842041
2594 0.998697638511658
2595 0.998714327812195
2596 0.998730659484863
2597 0.998746931552887
2598 0.998763084411621
2599 0.99877917766571
2600 0.99879515171051
2601 0.998811006546021
2602 0.998826742172241
2603 0.998842477798462
2604 0.998857975006104
2605 0.998873591423035
2606 0.998889088630676
2607 0.998904466629028
2608 0.998919725418091
2609 0.998934864997864
2610 0.998949766159058
2611 0.998964726924896
2612 0.998979687690735
2613 0.998994290828705
2614 0.999008893966675
2615 0.999023377895355
2616 0.999037861824036
2617 0.999052166938782
2618 0.999066472053528
2619 0.999080836772919
2620 0.999094486236572
2621 0.999108076095581
2622 0.9991215467453
2623 0.999134957790375
2624 0.999148309230804
2625 0.99916136264801
2626 0.999174177646637
2627 0.999186813831329
2628 0.999199211597443
2629 0.999211490154266
2630 0.999223709106445
2631 0.999235808849335
2632 0.999247789382935
2633 0.999259769916534
2634 0.99927169084549
2635 0.9992835521698
2636 0.999295294284821
2637 0.999306738376617
2638 0.999318182468414
2639 0.999329328536987
2640 0.99934059381485
2641 0.999351620674133
2642 0.999362647533417
2643 0.999373555183411
2644 0.999384343624115
2645 0.999394834041595
2646 0.999405205249786
2647 0.999415457248688
2648 0.999425709247589
2649 0.999435842037201
2650 0.999445855617523
2651 0.999455690383911
2652 0.999465465545654
2653 0.999475240707397
2654 0.999485015869141
2655 0.999494671821594
2656 0.999504268169403
2657 0.999513685703278
2658 0.999523043632507
2659 0.999532222747803
2660 0.999541223049164
2661 0.999550104141235
2662 0.999558866024017
2663 0.99956750869751
2664 0.999576032161713
2665 0.999584496021271
2666 0.999592900276184
2667 0.999601185321808
2668 0.999609351158142
2669 0.999617516994476
2670 0.999625444412231
2671 0.999633312225342
2672 0.999641120433807
2673 0.999648749828339
2674 0.99965626001358
2675 0.999663770198822
2676 0.999671101570129
2677 0.999678432941437
2678 0.99968546628952
2679 0.999692320823669
2680 0.999699056148529
2681 0.999705731868744
2682 0.999712347984314
2683 0.999718725681305
2684 0.999725162982941
2685 0.999731421470642
2686 0.999737679958344
2687 0.9997438788414
2688 0.999749779701233
2689 0.999755561351776
2690 0.999761343002319
2691 0.999767005443573
2692 0.999772608280182
2693 0.999778032302856
2694 0.999783456325531
2695 0.999788582324982
2696 0.999793887138367
2697 0.999798774719238
2698 0.99980354309082
2699 0.999808192253113
2700 0.99981290102005
2701 0.999817550182343
2702 0.99982213973999
2703 0.999826729297638
2704 0.999831259250641
2705 0.999835610389709
2706 0.999840021133423
2707 0.999844253063202
2708 0.999848604202271
2709 0.999852895736694
2710 0.999857068061829
2711 0.999861121177673
2712 0.999865114688873
2713 0.999869167804718
2714 0.999872982501984
2715 0.999876797199249
2716 0.99988067150116
2717 0.999884426593781
2718 0.999888181686401
2719 0.999891698360443
2720 0.99989515542984
2721 0.999898672103882
2722 0.999902188777924
2723 0.999905705451965
2724 0.999909102916718
2725 0.999912559986115
2726 0.999915778636932
2727 0.99991911649704
2728 0.999922275543213
2729 0.999925374984741
2730 0.999928414821625
2731 0.999931216239929
2732 0.999934077262878
2733 0.999936819076538
2734 0.999939501285553
2735 0.999942183494568
2736 0.999944746494293
2737 0.999947428703308
2738 0.999949753284454
2739 0.999952077865601
2740 0.999954342842102
2741 0.999956667423248
2742 0.99995893239975
2743 0.999961018562317
2744 0.999963104724884
2745 0.999965012073517
2746 0.999966979026794
2747 0.999968886375427
2748 0.999970614910126
2749 0.999972403049469
2750 0.999974071979523
2751 0.999975621700287
2752 0.999977111816406
2753 0.999978482723236
2754 0.999979913234711
2755 0.999981224536896
2756 0.999982416629791
2757 0.999983668327332
2758 0.999984800815582
2759 0.999985873699188
2760 0.999987006187439
2761 0.999987959861755
2762 0.999988913536072
2763 0.999989807605743
2764 0.99999064207077
2765 0.999991476535797
2766 0.999992251396179
2767 0.999992907047272
2768 0.999993562698364
2769 0.999994218349457
2770 0.999994814395905
2771 0.999995350837708
2772 0.999995827674866
2773 0.999996304512024
2774 0.999996840953827
2775 0.999997317790985
2776 0.999997735023499
2777 0.999998092651367
2778 0.999998390674591
2779 0.999998688697815
2780 0.999998927116394
2781 0.999999165534973
2782 0.999999403953552
2783 0.999999642372131
2784 0.999999821186066
2785 0.999999940395355
2786 1
2787 1
2788 1.00000011920929
2789 1.00000011920929
2790 1.00000011920929
2791 1.00000011920929
2792 1.00000011920929
2793 1.00000011920929
2794 1.00000011920929
2795 1.00000011920929
2796 1.00000011920929
2797 1.00000011920929
2798 1.00000011920929
2799 1.00000011920929
2800 1.00000011920929
2801 1.00000011920929
2802 1.00000011920929
2803 1.00000011920929
2804 1.00000011920929
2805 1.00000011920929
2806 1.00000011920929
2807 1.00000011920929
2808 1.00000011920929
2809 1.00000011920929
2810 1.00000011920929
2811 1.00000011920929
2812 1.00000011920929
2813 1.00000011920929
2814 1.00000011920929
2815 1.00000011920929
2816 1.00000011920929
2817 1.00000011920929
2818 1.00000011920929
2819 1.00000011920929
2820 1.00000011920929
2821 1.00000011920929
2822 1.00000011920929
2823 1.00000011920929
2824 1.00000011920929
2825 1.00000011920929
2826 1.00000011920929
2827 1.00000011920929
2828 1.00000011920929
2829 1.00000011920929
2830 1.00000011920929
2831 1.00000011920929
2832 1.00000011920929
2833 1.00000011920929
2834 1.00000011920929
2835 1.00000011920929
2836 1.00000011920929
2837 1.00000011920929
2838 1.00000011920929
2839 1.00000011920929
2840 1.00000011920929
2841 1.00000011920929
2842 1.00000011920929
2843 1.00000011920929
2844 1.00000011920929
2845 1.00000011920929
2846 1.00000011920929
2847 1.00000011920929
2848 1.00000011920929
2849 1.00000011920929
2850 1.00000011920929
2851 1.00000011920929
2852 1.00000011920929
2853 1.00000011920929
2854 1.00000011920929
2855 1.00000011920929
2856 1.00000011920929
2857 1.00000011920929
2858 1.00000011920929
2859 1.00000011920929
2860 1.00000011920929
2861 1.00000011920929
2862 1.00000011920929
2863 1.00000011920929
2864 1.00000011920929
2865 1.00000011920929
2866 1.00000011920929
2867 1.00000011920929
2868 1.00000011920929
2869 1.00000011920929
2870 1.00000011920929
2871 1.00000011920929
2872 1.00000011920929
2873 1.00000011920929
2874 1.00000011920929
2875 1.00000011920929
2876 1.00000011920929
2877 1.00000011920929
2878 1.00000011920929
2879 1.00000011920929
2880 1.00000011920929
2881 1.00000011920929
2882 1.00000011920929
2883 1.00000011920929
2884 1.00000011920929
2885 1.00000011920929
2886 1.00000011920929
2887 1.00000011920929
2888 1.00000011920929
2889 1.00000011920929
2890 1.00000011920929
2891 1.00000011920929
2892 1.00000011920929
2893 1.00000011920929
2894 1.00000011920929
2895 1.00000011920929
2896 1.00000011920929
2897 1.00000011920929
2898 1.00000011920929
2899 1.00000011920929
2900 1.00000011920929
2901 1.00000011920929
2902 1.00000011920929
2903 1.00000011920929
2904 1.00000011920929
2905 1.00000011920929
2906 1.00000011920929
2907 1.00000011920929
2908 1.00000011920929
2909 1.00000011920929
2910 1.00000011920929
2911 1.00000011920929
2912 1.00000011920929
2913 1.00000011920929
2914 1.00000011920929
2915 1.00000011920929
2916 1.00000011920929
2917 1.00000011920929
2918 1.00000011920929
2919 1.00000011920929
2920 1.00000011920929
2921 1.00000011920929
2922 1.00000011920929
2923 1.00000011920929
2924 1.00000011920929
2925 1.00000011920929
2926 1.00000011920929
2927 1.00000011920929
2928 1.00000011920929
2929 1.00000011920929
2930 1.00000011920929
2931 1.00000011920929
2932 1.00000011920929
2933 1.00000011920929
2934 1.00000011920929
2935 1.00000011920929
2936 1.00000011920929
2937 1.00000011920929
2938 1.00000011920929
2939 1.00000011920929
2940 1.00000011920929
2941 1.00000011920929
2942 1.00000011920929
2943 1.00000011920929
2944 1.00000011920929
2945 1.00000011920929
2946 1.00000011920929
2947 1.00000011920929
2948 1.00000011920929
2949 1.00000011920929
2950 1.00000011920929
2951 1.00000011920929
2952 1.00000011920929
2953 1.00000011920929
2954 1.00000011920929
2955 1.00000011920929
2956 1.00000011920929
2957 1.00000011920929
2958 1.00000011920929
2959 1.00000011920929
2960 1.00000011920929
2961 1.00000011920929
2962 1.00000011920929
2963 1.00000011920929
2964 1.00000011920929
2965 1.00000011920929
2966 1.00000011920929
2967 1.00000011920929
2968 1.00000011920929
2969 1.00000011920929
2970 1.00000011920929
2971 1.00000011920929
2972 1.00000011920929
2973 1.00000011920929
2974 1.00000011920929
2975 1.00000011920929
2976 1.00000011920929
2977 1.00000011920929
2978 1.00000011920929
2979 1.00000011920929
2980 1.00000011920929
2981 1.00000011920929
2982 1.00000011920929
2983 1.00000011920929
2984 1.00000011920929
2985 1.00000011920929
2986 1.00000011920929
2987 1.00000011920929
2988 1.00000011920929
2989 1.00000011920929
2990 1.00000011920929
2991 1.00000011920929
2992 1.00000011920929
2993 1.00000011920929
2994 1.00000011920929
2995 1.00000011920929
2996 1.00000011920929
2997 1.00000011920929
2998 1.00000011920929
2999 1.00000011920929
3000 1.00000011920929
3001 1.00000011920929
3002 1.00000011920929
3003 1.00000011920929
3004 1.00000011920929
3005 1.00000011920929
3006 1.00000011920929
3007 1.00000011920929
3008 1.00000011920929
3009 1.00000011920929
3010 1.00000011920929
3011 1.00000011920929
3012 1.00000011920929
3013 1.00000011920929
3014 1.00000011920929
3015 1.00000011920929
3016 1.00000011920929
3017 1.00000011920929
3018 1.00000011920929
3019 1.00000011920929
3020 1.00000011920929
3021 1.00000011920929
3022 1.00000011920929
3023 1.00000011920929
3024 1.00000011920929
3025 1.00000011920929
3026 1.00000011920929
3027 1.00000011920929
3028 1.00000011920929
3029 1.00000011920929
3030 1.00000011920929
3031 1.00000011920929
3032 1.00000011920929
3033 1.00000011920929
3034 1.00000011920929
3035 1.00000011920929
3036 1.00000011920929
3037 1.00000011920929
3038 1.00000011920929
3039 1.00000011920929
3040 1.00000011920929
3041 1.00000011920929
3042 1.00000011920929
3043 1.00000011920929
3044 1.00000011920929
3045 1.00000011920929
3046 1.00000011920929
3047 1.00000011920929
3048 1.00000011920929
3049 1.00000011920929
3050 1.00000011920929
3051 1.00000011920929
3052 1.00000011920929
3053 1.00000011920929
3054 1.00000011920929
3055 1.00000011920929
3056 1.00000011920929
3057 1.00000011920929
3058 1.00000011920929
3059 1.00000011920929
3060 1.00000011920929
3061 1.00000011920929
3062 1.00000011920929
3063 1.00000011920929
3064 1.00000011920929
3065 1.00000011920929
3066 1.00000011920929
3067 1.00000011920929
3068 1.00000011920929
3069 1.00000011920929
3070 1.00000011920929
3071 1.00000011920929
3072 1.00000011920929
3073 1.00000011920929
3074 1.00000011920929
3075 1.00000011920929
3076 1.00000011920929
3077 1.00000011920929
3078 1.00000011920929
3079 1.00000011920929
3080 1.00000011920929
3081 1.00000011920929
3082 1.00000011920929
3083 1.00000011920929
3084 1.00000011920929
3085 1.00000011920929
3086 1.00000011920929
3087 1.00000011920929
3088 1.00000011920929
3089 1.00000011920929
3090 1.00000011920929
3091 1.00000011920929
3092 1.00000011920929
3093 1.00000011920929
3094 1.00000011920929
3095 1.00000011920929
3096 1.00000011920929
3097 1.00000011920929
3098 1.00000011920929
3099 1.00000011920929
3100 1.00000011920929
3101 1.00000011920929
3102 1.00000011920929
3103 1.00000011920929
3104 1.00000011920929
3105 1.00000011920929
3106 1.00000011920929
3107 1.00000011920929
3108 1.00000011920929
3109 1.00000011920929
3110 1.00000011920929
3111 1.00000011920929
3112 1.00000011920929
3113 1.00000011920929
3114 1.00000011920929
3115 1.00000011920929
3116 1.00000011920929
3117 1.00000011920929
3118 1.00000011920929
3119 1.00000011920929
3120 1.00000011920929
3121 1.00000011920929
3122 1.00000011920929
3123 1.00000011920929
3124 1.00000011920929
3125 1.00000011920929
3126 1.00000011920929
3127 1.00000011920929
3128 1.00000011920929
3129 1.00000011920929
3130 1.00000011920929
3131 1.00000011920929
3132 1.00000011920929
3133 1.00000011920929
3134 1.00000011920929
3135 1.00000011920929
3136 1.00000011920929
3137 1.00000011920929
3138 1.00000011920929
3139 1.00000011920929
3140 1.00000011920929
3141 1.00000011920929
3142 1.00000011920929
3143 1.00000011920929
3144 1.00000011920929
3145 1.00000011920929
3146 1.00000011920929
3147 1.00000011920929
3148 1.00000011920929
3149 1.00000011920929
3150 1.00000011920929
3151 1.00000011920929
3152 1.00000011920929
3153 1.00000011920929
3154 1.00000011920929
3155 1.00000011920929
3156 1.00000011920929
3157 1.00000011920929
3158 1.00000011920929
3159 1.00000011920929
3160 1.00000011920929
3161 1.00000011920929
3162 1.00000011920929
3163 1.00000011920929
3164 1.00000011920929
3165 1.00000011920929
3166 1.00000011920929
3167 1.00000011920929
3168 1.00000011920929
3169 1.00000011920929
3170 1.00000011920929
3171 1.00000011920929
3172 1.00000011920929
3173 1.00000011920929
3174 1.00000011920929
3175 1.00000011920929
3176 1.00000011920929
3177 1.00000011920929
3178 1.00000011920929
3179 1.00000011920929
3180 1.00000011920929
3181 1.00000011920929
3182 1.00000011920929
3183 1.00000011920929
3184 1.00000011920929
3185 1.00000011920929
3186 1.00000011920929
3187 1.00000011920929
3188 1.00000011920929
3189 1.00000011920929
3190 1.00000011920929
3191 1.00000011920929
3192 1.00000011920929
3193 1.00000011920929
3194 1.00000011920929
3195 1.00000011920929
3196 1.00000011920929
3197 1.00000011920929
3198 1.00000011920929
3199 1.00000011920929
3200 1.00000011920929
3201 1.00000011920929
3202 1.00000011920929
3203 1.00000011920929
3204 1.00000011920929
3205 1.00000011920929
3206 1.00000011920929
3207 1.00000011920929
3208 1.00000011920929
3209 1.00000011920929
3210 1.00000011920929
3211 1.00000011920929
3212 1.00000011920929
3213 1.00000011920929
3214 1.00000011920929
3215 1.00000011920929
3216 1.00000011920929
3217 1.00000011920929
3218 1.00000011920929
3219 1.00000011920929
3220 1.00000011920929
3221 1.00000011920929
3222 1.00000011920929
3223 1.00000011920929
3224 1.00000011920929
3225 1.00000011920929
3226 1.00000011920929
3227 1.00000011920929
3228 1.00000011920929
3229 1.00000011920929
3230 1.00000011920929
3231 1.00000011920929
3232 1.00000011920929
3233 1.00000011920929
3234 1.00000011920929
3235 1.00000011920929
3236 1.00000011920929
3237 1.00000011920929
3238 1.00000011920929
3239 1.00000011920929
3240 1.00000011920929
3241 1.00000011920929
3242 1.00000011920929
3243 1.00000011920929
3244 1.00000011920929
3245 1.00000011920929
3246 1.00000011920929
3247 1.00000011920929
3248 1.00000011920929
3249 1.00000011920929
3250 1.00000011920929
3251 1.00000011920929
3252 1.00000011920929
3253 1.00000011920929
3254 1.00000011920929
3255 1.00000011920929
3256 1.00000011920929
3257 1.00000011920929
3258 1.00000011920929
3259 1.00000011920929
3260 1.00000011920929
3261 1.00000011920929
3262 1.00000011920929
3263 1.00000011920929
3264 1.00000011920929
3265 1.00000011920929
3266 1.00000011920929
3267 1.00000011920929
3268 1.00000011920929
3269 1.00000011920929
3270 1.00000011920929
3271 1.00000011920929
3272 1.00000011920929
3273 1.00000011920929
3274 1.00000011920929
3275 1.00000011920929
3276 1.00000011920929
3277 1.00000011920929
3278 1.00000011920929
3279 1.00000011920929
3280 1.00000011920929
3281 1.00000011920929
3282 1.00000011920929
3283 1.00000011920929
3284 1.00000011920929
3285 1.00000011920929
3286 1.00000011920929
3287 1.00000011920929
3288 1.00000011920929
3289 1.00000011920929
3290 1.00000011920929
3291 1.00000011920929
3292 1.00000011920929
3293 1.00000011920929
3294 1.00000011920929
3295 1.00000011920929
3296 1.00000011920929
3297 1.00000011920929
3298 1.00000011920929
3299 1.00000011920929
3300 1.00000011920929
3301 1.00000011920929
3302 1.00000011920929
3303 1.00000011920929
3304 1.00000011920929
3305 1.00000011920929
3306 1.00000011920929
3307 1.00000011920929
3308 1.00000011920929
3309 1.00000011920929
3310 1.00000011920929
3311 1.00000011920929
3312 1.00000011920929
3313 1.00000011920929
3314 1.00000011920929
3315 1.00000011920929
3316 1.00000011920929
3317 1.00000011920929
3318 1.00000011920929
3319 1.00000011920929
3320 1.00000011920929
3321 1.00000011920929
3322 1.00000011920929
3323 1.00000011920929
3324 1.00000011920929
3325 1.00000011920929
3326 1.00000011920929
3327 1.00000011920929

==> tables/effect_num_layers/Citeseer/exponent_1_gcn.dat <==
num_layers loss.train.mean loss.val.mean loss.test.mean acc.train.mean acc.val.mean acc.test.mean epoch.mean exponent.mean step_size.real.mean step_size.imag.mean dirichlet_energy.real.mean dirichlet_energy.imag.mean dirichlet_energy_ratio.real.mean dirichlet_energy_ratio.imag.mean W.max.mean W.min.mean loss.train.std loss.val.std loss.test.std acc.train.std acc.val.std acc.test.std epoch.std exponent.std step_size.real.std step_size.imag.std dirichlet_energy.real.std dirichlet_energy.imag.std dirichlet_energy_ratio.real.std dirichlet_energy_ratio.imag.std W.max.std W.min.std
1 0.45023308098316195 0.746729576587677 0.7518348813056945 0.879433642809542 0.7862502183099033 0.7761664359026212 11.7 1.0 1.0 0.0 0.02422131635248661 0.0 0.2233731433749199 0.0 2.3155538558959963 -1.7526695013046265 0.0994833454732667 0.054771245938609325 0.0693750518676633 0.02716011882724919 0.007218265305678717 0.024751286821030873 2.9342801502242417 0.0 0.0 0.0 0.0030798177691396733 0.0 0.004463371256333742 0.0 0.015157581703060783 0.024841263952535678
2 0.5308549582958222 0.730665099620819 0.7416988670825958 0.8551446382572131 0.7926203724310895 0.7773639786919361 32.3 1.0 0.5 0.0 0.01540060918778181 0.0 0.13067045658826829 0.0 2.6468075037002565 -1.9935906767845153 0.09768219274375214 0.05656559678565411 0.059322157987722224 0.01948430671070482 0.010719124924835458 0.02400451685258133 7.114070564732964 0.0 0.0 0.0 0.001400963182379483 0.0 0.005826955419398851 0.0 0.06785835179293716 0.07603708705559314
4 0.7776123583316803 1.3260809540748597 1.3187844038009644 0.7696501193981542 0.669274100135776 0.6494724344457972 349.0 1.0 0.25 0.0 0.01091637033969164 0.0 0.07250550091266632 0.0 5.321503496170044 -0.0716323452827055 0.0599739593545859 0.17178793987028143 0.11696308193593001 0.020322690139205086 0.0141338146256245 0.02935799814655935 95.13359028229723 0.0 0.0 0.0 0.0014996507980342955 0.0 0.0036444023015338614 0.0 0.5355211368773845 0.050808820031300585
8 1.789129090309143 1.789578926563263 1.7898547649383545 0.2551390778374559 0.2456341021569896 0.24897723006000816 1.0 1.0 0.125 0.0 0.01504518473520875 0.0 0.05349283777177334 0.0 2.3871114253997803 -1.738344669342041 0.0008634698529527537 0.0013042477389611261 0.0025205439896866157 0.009512322139367634 0.01002858110415567 0.025207386628625227 0.0 0.0 0.0 0.0 7.324868864055608e-07 0.0 2.6079496252339627e-06 0.0 0.0 0.0
16 1.789129090309143 1.7895788311958314 1.7898547410964967 0.2551390778374559 0.2456341021569896 0.24897723006000816 1.0 1.0 0.0625 0.0 0.006907737348228693 0.0 0.024560321122407913 0.0 2.3871114253997803 -1.738344669342041 0.0008634698529527537 0.0013041497127338534 0.002520538041465242 0.009512322139367634 0.01002858110415567 0.025207386628625227 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
32 1.789129090309143 1.7895788311958314 1.7898547410964967 0.2551390778374559 0.2456341021569896 0.24897723006000816 1.0 1.0 0.03125 0.0  -1. 0.0  -1. 0.0 2.3871114253997803 -1.738344669342041 0.0008634698529527537 0.0013041497127338534 0.002520538041465242 0.009512322139367634 0.01002858110415567 0.025207386628625227 0.0 0.0 0.0 0.0  -1. 0.0  -1. 0.0 0.0 0.0
64 1.789129090309143 1.7895788311958314 1.7898547410964967 0.2551390778374559 0.2456341021569896 0.24897723006000816 1.0 1.0 0.015625 0.0  -1. 0.0  -1. 0.0 2.3871114253997803 -1.738344669342041 0.0008634698529527537 0.0013041497127338534 0.002520538041465242 0.009512322139367634 0.01002858110415567 0.025207386628625227 0.0 0.0 0.0 0.0  -1. 0.0  -1. 0.0 0.0 0.0
128 1.789129090309143 1.7895788311958314 1.7898547410964967 0.2551390778374559 0.2456341021569896 0.24897723006000816 1.0 1.0 0.0078125 0.0  -1. 0.0  -1. 0.0 2.3871114253997803 -1.738344669342041 0.0008634698529527537 0.0013041497127338534 0.002520538041465242 0.009512322139367634 0.01002858110415567 0.025207386628625227 0.0 0.0 0.0 0.0  -1. 0.0  -1. 0.0 0.0 0.0
256 1.789129090309143 1.7895788311958314 1.7898547410964967 0.2551390778374559 0.2456341021569896 0.24897723006000816 1.0 1.0 0.00390625 0.0  -1. 0.0  -1. 0.0 2.3871114253997803 -1.738344669342041 0.0008634698529527537 0.0013041497127338534 0.002520538041465242 0.009512322139367634 0.01002858110415567 0.025207386628625227 0.0 0.0 0.0 0.0  -1. 0.0  -1. 0.0 0.0 0.0


==> tables/effect_num_layers/Citeseer/exponent_1_mh.dat <==
num_layers loss.train.mean loss.val.mean loss.test.mean acc.train.mean acc.val.mean acc.test.mean epoch.mean exponent.mean step_size.real.mean step_size.imag.mean dirichlet_energy.real.mean dirichlet_energy.imag.mean dirichlet_energy_ratio.real.mean dirichlet_energy_ratio.imag.mean W.max.mean W.min.mean HFD.mean loss.train.std loss.val.std loss.test.std acc.train.std acc.val.std acc.test.std epoch.std exponent.std step_size.real.std step_size.imag.std dirichlet_energy.real.std dirichlet_energy.imag.std dirichlet_energy_ratio.real.std dirichlet_energy_ratio.imag.std W.max.std W.min.std HFD.std
1 0.04407493826001883 0.7850586473941803 0.7923293530941009 0.9998051620201652 0.7764296148245677 0.7718781552224323 98.6 1.0 1.6911211371421815 0.0 0.0604316059499979 0.0 0.4089549988508224 0.0 1.5856006443500519 -1.3994274020195008 0.6031276890600712 0.012332435657523478 0.0546324127405619 0.08323116178134123 0.0003896774042606921 0.009481740679870964 0.026505963017090333 61.96644253142179 0.0 0.35394014537460194 0.0 0.006824782574211398 0.0 0.05907298221548848 0.0 0.4283902533407372 0.1234738856722635 0.28859350940787126
2 0.04145915564149618 0.7999970197677613 0.8060765206813812 0.9997076010445554 0.77990212566384 0.7725393333335836 49.8 1.0 0.8996976852416992 0.0 0.04228559993207455 0.0 0.2712436318397522 0.0 1.9188796520233153 -1.6714757204055786 0.7078009631111939 0.01526768720071491 0.062047501006150044 0.07029733462033858 0.00044664819293451164 0.0073021074079813245 0.023974565287114977 19.701776569639602 0.0 0.14471336782745592 0.0 0.003972414916029103 0.0 0.035013755386758716 0.0 0.18059376718080772 0.044906680203550174 0.12167772205252002
4 0.07042601071298123 0.7728188812732697 0.7743978500366211 0.9961010179929595 0.7809427454944741 0.7743501695973848 16.6 1.0 0.3806142807006836 0.0 0.0357649052515626 0.0 0.24860656410455703 0.0 2.2329453945159914 -1.7564620494842529 0.6350612837599072 0.02798451002940676 0.04111064845989337 0.043343259689553035 0.004805813392098729 0.007212012374394537 0.022117288697683434 7.045565981523415 0.0 0.05686349990693251 0.0 0.0042915533496768535 0.0 0.05112710402685236 0.0 0.06914652192463899 0.011446713499707915 0.0350853351289386
8 0.08863042779266835 0.8034673929214478 0.8190563261508942 0.9866650420986417 0.7868516770292031 0.7750517605181355 11.7 1.0 0.21660270541906357 0.0 0.026046820916235447 0.0 0.19164684042334557 0.0 2.2817341089248657 -1.765410029888153 0.619507231184771 0.04126977702942079 0.09769586055216735 0.13302783776748514 0.01164264054611049 0.007895013667583464 0.02004036865014986 5.692978130996114 0.0 0.03538768188137581 0.0 0.00343146684474255 0.0 0.04283405792153789 0.0 0.0557469016551392 0.009755512840201461 0.02655154855420124
16 0.14428318217396735 0.8053155660629272 0.8219025373458863 0.9627795896315499 0.7864066008959523 0.7755990103823198 18.2 1.0 0.11840231716632843 0.0 0.02030909638851881 0.0 0.16489018201828004 0.0 2.271914482116699 -1.734844481945038 0.5938731683773198 0.07733973780746957 0.06509590653007237 0.10482940083131265 0.024290388609364968 0.0063009818083493 0.019260382966687303 33.310058540927244 0.0 0.012670478505694907 0.0 0.0035345580224484495 0.0 0.04058287737572971 0.0 0.16735863548317842 0.064182792443803 0.02153437233195127
32 0.10605817306786776 0.8921896696090699 0.9209760308265686 0.973543454508339 0.781815995168724 0.7644055732888972 41.8 1.0 0.06897091828286647 0.0 0.017227550595998765 0.0 0.137208005040884 0.0 2.156615507602692 -1.6711857914924622 0.5881184278488156 0.08778252972470736 0.06439930720875554 0.1089110807839985 0.034971542470326314 0.005447482500426924 0.018953721620097595 42.97859932571093 0.0 0.010715008411162437 0.0 0.0053490717861200765 0.0 0.052458837085498984 0.0 0.21776126422714584 0.08865226458651929 0.036011393651462845
64 0.07020884677767754 0.8824558198451996 0.8958255589008332 0.9893486129313269 0.7819643032119893 0.7770186865539916 62.7 1.0 0.03459794521331787 0.0 0.0163743800483644 0.0 0.13330366797745227 0.0 2.0165584087371826 -1.6091120004653932 0.5963822896361165 0.0516279994191472 0.11333690730531001 0.12604694452613854 0.010920002526069809 0.0081771558871702 0.01946087832803783 45.18860475827949 0.0 0.0031419474505933517 0.0 0.00565231097937113 0.0 0.03718937931765346 0.0 0.2385890885440537 0.08212964739290816 0.050834981135116246
128 0.09392225369811058 0.8638585984706879 0.899269026517868 0.9785017086127585 0.7836179031808823 0.7709046344193375 20.4 1.0 0.0170482961460948 0.0 0.010719941090792417 0.0 0.10432193204760551 0.0 2.225661814212799 -1.6788683891296388 0.5611254882815565 0.06170158985543745 0.10056912319493605 0.13030511684812196 0.022511239564149674 0.007791521711655072 0.019357708444030182 16.33523798418621 0.0 0.002472778009953921 0.0 0.0035455249955926773 0.0 0.034194275310943274 0.0 0.10926739221464737 0.03080148845594062 0.02442581106305933
256 0.03619771003723145 0.8885841250419617 0.9093845963478089 0.9984504922756404 0.7820615709168125 0.7756703995494887 97.3 1.0 -8.79904255270958e-05 0.0 0.014231916080461815 0.0 0.18803815031424165 0.0 2.257164549827576 -1.676431655883789 0.5428678612836322 0.01043691453548746 0.08874956241916021 0.12342236871518249 0.0018806586133013686 0.011918283690157794 0.021084070539491028 20.94779224643972 0.0 0.008019203074817969 0.0 0.015622493355026672 0.0 0.1976105732073778 0.0 0.03201477492988334 0.003317266635474995 0.015658629772656706


==> tables/effect_num_layers/Citeseer/exponent_learnable_gcn.dat <==
num_layers loss.train.mean loss.val.mean loss.test.mean acc.train.mean acc.val.mean acc.test.mean epoch.mean exponent.mean step_size.real.mean step_size.imag.mean dirichlet_energy.real.mean dirichlet_energy.imag.mean dirichlet_energy_ratio.real.mean dirichlet_energy_ratio.imag.mean W.max.mean W.min.mean loss.train.std loss.val.std loss.test.std acc.train.std acc.val.std acc.test.std epoch.std exponent.std step_size.real.std step_size.imag.std dirichlet_energy.real.std dirichlet_energy.imag.std dirichlet_energy_ratio.real.std dirichlet_energy_ratio.imag.std W.max.std W.min.std
1 0.49186634421348574 0.7723937690258026 0.7731329917907714 0.8716267389362422 0.7850902384144374 0.7749384269264723 10.2 0.9002686619758606 1.0 0.0 0.025074885040521622 0.0 0.24391067922115325 0.0 2.3232833623886107 -1.7427225351333617 0.11028367510637545 0.06139993640904765 0.08447792030926594 0.02286828423954077 0.006095502555147245 0.023193507848334332 2.2715633383201093 0.02333263570124963 0.0 0.0 0.00348293601039924 0.0 0.010131456291548444 0.0 0.011655632199011286 0.01902556816060591
2 0.5267137229442597 0.7431887865066529 0.7513049423694611 0.8693334053021686 0.795860469510944 0.7788806875538704 29.2 0.6783341288566589 0.5 0.0 0.021913617756217717 0.0 0.18638406991958617 0.0 2.6180880784988405 -1.9613990426063537 0.10738659476395496 0.06021760991825712 0.07314545090685369 0.022455155891046085 0.010630369069177205 0.023603794317287152 5.418486873657627 0.06770457054061257 0.0 0.0 0.004540196376476464 0.0 0.02691941523287126 0.0 0.05622379807998885 0.058570993191919794
4 0.9144524514675141 1.8880061745643615 1.8167254686355592 0.7075284579998184 0.45001998477784005 0.4489504190703114 165.0 0.06184291434474289 0.25 0.0 0.10493636755272746 0.0 0.9710448265075684 0.0 3.989103841781616 -0.6010656263679266 0.43846573532133376 0.35374349249696085 0.3211445489190098 0.2003756597690305 0.02833773680881151 0.022912231939826215 90.59911699348952 0.13372119976219307 0.0 0.0 0.055516232551737474 0.0 0.5298076125278274 0.0 0.9575553400690329 0.4413881100086595
8 1.789129090309143 1.789578926563263 1.7898547649383545 0.2551390778374559 0.2456341021569896 0.24897723006000816 1.0 0.9900000095367432 0.125 0.0 0.015195413026958704 0.0 0.054026971384882924 0.0 2.3871114253997803 -1.738344669342041 0.0008634698529527537 0.0013042477389611261 0.0025205439896866157 0.009512322139367634 0.01002858110415567 0.025207386628625227 0.0 0.0 0.0 0.0 7.332072900902381e-07 0.0 2.6103553579175605e-06 0.0 0.0 0.0
16 1.789129090309143 1.7895788311958314 1.7898547410964967 0.2551390778374559 0.2456341021569896 0.24897723006000816 1.0 0.9900000095367432 0.0625 0.0 0.006996587850153446 0.0 0.024876227602362633 0.0 2.3871114253997803 -1.738344669342041 0.0008634698529527537 0.0013041497127338534 0.002520538041465242 0.009512322139367634 0.01002858110415567 0.025207386628625227 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
32 1.789129090309143 1.7895788311958314 1.7898547410964967 0.2551390778374559 0.2456341021569896 0.24897723006000816 1.0 0.9900000095367432 0.03125 0.0  -1.0 0.0  -1.0 0.0 2.3871114253997803 -1.738344669342041 0.0008634698529527537 0.0013041497127338534 0.002520538041465242 0.009512322139367634 0.01002858110415567 0.025207386628625227 0.0 0.0 0.0 0.0  -1.0 0.0  -1.0 0.0 0.0 0.0
64 1.789129090309143 1.7895788311958314 1.7898547410964967 0.2551390778374559 0.2456341021569896 0.24897723006000816 1.0 0.9900000095367432 0.015625 0.0  -1.0 0.0  -1.0 0.0 2.3871114253997803 -1.738344669342041 0.0008634698529527537 0.0013041497127338534 0.002520538041465242 0.009512322139367634 0.01002858110415567 0.025207386628625227 0.0 0.0 0.0 0.0  -1.0 0.0  -1.0 0.0 0.0 0.0
128 1.789129090309143 1.7895788311958314 1.7898547410964967 0.2551390778374559 0.2456341021569896 0.24897723006000816 1.0 0.9900000095367432 0.0078125 0.0  -1.0 0.0  -1.0 0.0 2.3871114253997803 -1.738344669342041 0.0008634698529527537 0.0013041497127338534 0.002520538041465242 0.009512322139367634 0.01002858110415567 0.025207386628625227 0.0 0.0 0.0 0.0  -1.0 0.0  -1.0 0.0 0.0 0.0
256 1.789129090309143 1.7895788311958314 1.7898547410964967 0.2551390778374559 0.2456341021569896 0.24897723006000816 1.0 0.9900000095367432 0.00390625 0.0  -1.0 0.0  -1.0 0.0 2.3871114253997803 -1.738344669342041 0.0008634698529527537 0.0013041497127338534 0.002520538041465242 0.009512322139367634 0.01002858110415567 0.025207386628625227 0.0 0.0 0.0 0.0  -1.0 0.0  -1.0 0.0 0.0 0.0


==> tables/effect_num_layers/Citeseer/exponent_learnable_mh.dat <==
num_layers loss.train.mean loss.val.mean loss.test.mean acc.train.mean acc.val.mean acc.test.mean epoch.mean exponent.mean step_size.real.mean step_size.imag.mean dirichlet_energy.real.mean dirichlet_energy.imag.mean dirichlet_energy_ratio.real.mean dirichlet_energy_ratio.imag.mean W.max.mean W.min.mean HFD.mean loss.train.std loss.val.std loss.test.std acc.train.std acc.val.std acc.test.std epoch.std exponent.std step_size.real.std step_size.imag.std dirichlet_energy.real.std dirichlet_energy.imag.std dirichlet_energy_ratio.real.std dirichlet_energy_ratio.imag.std W.max.std W.min.std HFD.std
1 0.05462813675403595 0.7705867528915405 0.7718049824237824 0.9994118483525153 0.7707190116917695 0.7692210961809719 41.5 0.5615255951881408 1.351134991645813 0.0 0.07416097447276115 0.0 0.5163263291120529 0.0 1.9999590158462524 -1.3880953550338746 0.0311942681769241 0.01706160653901718 0.03213331760999968 0.052679191499623766 0.001179340650084193 0.012732436061996692 0.023330778568803077 14.108508071373103 0.15542403609796185 0.11932229242414051 0.0 0.00302122778046429 0.0 0.027427287511275027 0.0 0.1300893771147707 0.11466520662562449 0.1713407507757949
2 0.049727538600564 0.7806307435035705 0.7843864977359771 0.9995101767694278 0.7744729788434943 0.770115055408964 31.3 0.674433833360672 0.7629627108573913 0.0 0.053369584307074544 0.0 0.35234415233135224 0.0 2.0906312227249146 -1.6432186484336853 0.3302127951372341 0.018636696847225707 0.03464254269129226 0.05505626846676659 0.000905564189936678 0.009957837434171815 0.026458449950496024 10.286398786747478 0.1121766212720675 0.09028493587508715 0.0 0.0016482531052374033 0.0 0.020071201732577294 0.0 0.09813267022192647 0.036384066233886986 0.05405115927944603
4 0.06585017256438733 0.7842399597167968 0.7872432053089142 0.9965903722816037 0.7808018577906155 0.7702427908008556 16.6 0.8315956771373749 0.3795545309782028 0.0 0.03913128040730953 0.0 0.2758286625146866 0.0 2.2341294050216676 -1.759050226211548 0.4998080235422857 0.024549992694840858 0.07868234957036607 0.08500643094412123 0.0033230434114378572 0.006703471981471557 0.021822107186920306 10.480458005259122 0.1130076165940084 0.0759638921633021 0.0 0.002161051517850375 0.0 0.03098499710308438 0.0 0.10024466949856219 0.00934473657802213 0.041646401971866
8 0.0754858810454607 0.8274592876434326 0.8418133080005645 0.989798755682042 0.7864424977838929 0.7752835349526841 12.3 0.8787594318389893 0.22140774726867676 0.0 0.027247594110667704 0.0 0.19647919982671738 0.0 2.2762562036514282 -1.7669096112251281 0.5244075754145584 0.04049405787044143 0.108958698485281 0.14102050350097795 0.01060652220084634 0.009187248384467835 0.01801974530117 5.514526271584894 0.05674835950093911 0.035238974132215446 0.0 0.0026844990154894556 0.0 0.03709562465575492 0.0 0.053580884585722376 0.00992131461682589 0.022854859157693416
16 0.16555174589157104 0.8050627887248993 0.8178391933441163 0.954898170417897 0.7842190786517376 0.7720251981550508 6.7 0.9367544054985046 0.11629177927970887 0.0 0.02168013174086809 0.0 0.18180919587612152 0.0 2.3314522981643675 -1.7588131427764893 0.5358242636252528 0.06590040516922646 0.06677766233254222 0.10233152257687471 0.019287119266282588 0.008953581926485224 0.02024625389026009 1.6155494421403513 0.016060789649453757 0.012272893774980736 0.0 0.0033025788517503326 0.0 0.037488254378392684 0.0 0.01507746460189176 0.009073072830394525 0.013277871142361617
32 0.19268367066979408 0.878581988811493 0.9047478139400482 0.9420662424728224 0.7781342276205769 0.7656474031850979 5.9 0.9458176076412201 0.07142839133739472 0.0 0.016058440878987314 0.0 0.13530934527516364 0.0 2.3411362886428835 -1.7472679018974304 0.5268355953297321 0.10034761282577323 0.1163160498932446 0.13912321392265933 0.03770355769472572 0.006722228418376038 0.01595040698441305 1.57797338380595 0.014894739501059769 0.004008535207823107 0.0 0.0011119069695275066 0.0 0.01182473907717454 0.0 0.013405652916613149 0.007192149213028843 0.012351612560954356
64 0.13059608452022076 0.8241312205791473 0.8165227353572846 0.9751820619657503 0.7748565874495003 0.7702496984868248 10.7 0.9038937509059906 0.035996263474226 0.0 0.021792985126376153 0.0 0.1600116141140461 0.0 2.3058804988861086 -1.7107236504554748 0.47378516189204944 0.07390392162490164 0.09790833811721925 0.10394748480818934 0.03012424932536197 0.005533209123283182 0.009974909187014979 10.020479030465559 0.09070512465153012 0.0019836850042784064 0.0 0.0038845466313167593 0.0 0.0226264675880142 0.0 0.07962131748523409 0.021204214262794008 0.05490757179447021
128 0.08828719593584537 0.9583484530448914 0.9994554877281189 0.9785873277849101 0.782889529536763 0.7685370323926779 14.3 0.8656104028224945 0.018599559739232063 0.0 0.010541835380718113 0.0 0.09986850693821907 0.0 2.2628479957580567 -1.6905219197273254 0.444125375906407 0.06507045976494792 0.2326416675323105 0.2905706673781328 0.02318906819760095 0.007990395110381358 0.020482186036330362 6.0174745533321525 0.05731068859386508 0.0023904788751169057 0.0 0.0035101453556309454 0.0 0.03466699263094475 0.0 0.0551894368860931 0.012380795861984411 0.031249887377789134
256 0.04234222453087568 0.9014684379100799 0.9110652685165406 0.9973834718685272 0.7803748409219484 0.7756804725202084 89.5 0.6946575582027436 -0.0013600440230220555 0.0 0.015364031970966608 0.0 0.21697086915373803 0.0 2.2554488658905028 -1.6677123427391052 0.2630767689649473 0.01759761899059687 0.09496911420318636 0.09951153055817442 0.004493883619821846 0.008890037380339461 0.021566015052163483 42.85615475051396 0.16433050961219015 0.00743468461376214 0.0 0.01520951563917081 0.0 0.19745096035694515 0.0 0.04260494178881443 0.025125228990806204 0.15048537537066278


==> tables/effect_num_layers/Cora/exponent_1_gcn.dat <==
num_layers loss.train.mean loss.val.mean loss.test.mean acc.train.mean acc.val.mean acc.test.mean epoch.mean exponent.mean step_size.real.mean step_size.imag.mean dirichlet_energy.real.mean dirichlet_energy.imag.mean dirichlet_energy_ratio.real.mean dirichlet_energy_ratio.imag.mean W.max.mean W.min.mean loss.train.std loss.val.std loss.test.std acc.train.std acc.val.std acc.test.std epoch.std exponent.std step_size.real.std step_size.imag.std dirichlet_energy.real.std dirichlet_energy.imag.std dirichlet_energy_ratio.real.std dirichlet_energy_ratio.imag.std W.max.std W.min.std
1 0.1893228769302368 0.5101981639862061 0.5243596315383912 0.9635067114093958 0.8565326633165828 0.8444668008048289 30.1 1.0 1.0 0.0 0.03866017647087574 0.0 0.2525435879826546 0.0 2.230829417705536 -1.697321391105652 0.07614556393895563 0.02315225796780965 0.033000830373487035 0.02281586168512894 0.009364143293258409 0.010418183876056019 23.49659549807163 0.0 0.0 0.0 0.004209400746945961 0.0 0.005904432843396634 0.0 0.155865164049633 0.07034726566823626
2 0.16170068979263305 0.49907428920269015 0.5052248537540436 0.9686241610738253 0.8673366834170855 0.849496981891348 85.1 1.0 0.5 0.0 0.024267484433948994 0.0 0.14435383081436157 0.0 2.8357446432113647 -2.34081346988678 0.033478923001436935 0.030312262946372355 0.04649067168462564 0.007080854981882287 0.009080055778689781 0.014306952784411414 49.48423991535082 0.0 0.0 0.0 0.002226808093456071 0.0 0.007853920909626236 0.0 0.10180533480044678 0.2957266927248373
4 1.3289263069629669 1.4728774845600128 1.4865207076072693 0.5239093959731543 0.4948492462311558 0.48853118712273635 219.5 1.0 0.25 0.0 0.006525198504095897 0.0 0.043978008534759284 0.0 3.6623195886611937 -0.8980777684094676 0.6007062699713107 0.45665799251329897 0.4548379705211052 0.23599762714202427 0.19965268225212102 0.19322768730145634 255.72260361571483 0.0 0.0 0.0 0.005963863506911422 0.0 0.032637747839397206 0.0 1.3411576704304922 0.8418259222865814
8 1.9282301902770995 1.9281238079071046 1.9295109629631042 0.2922818791946309 0.2940954773869347 0.2887323943661972 1.0 1.0 0.125 0.0 0.000542563054477796 0.0 0.010648221150040627 0.0 2.3871114253997803 -1.738344669342041 0.0012906141294344565 0.0028149343131009395 0.003562008331588348 0.008482701113935936 0.01477346339988551 0.020622515544798086 0.0 0.0 0.0 0.0 6.856100994861795e-08 0.0 1.3577910335346367e-06 0.0 0.0 0.0
16 1.9282301902770995 1.9281237840652465 1.9295109629631042 0.2922818791946309 0.2940954773869347 0.2887323943661972 1.0 1.0 0.0625 0.0 0.00018634098523762077 0.0 0.0036570990923792124 0.0 2.3871114253997803 -1.738344669342041 0.0012906141294344565 0.002814977523559905 0.0035619796768396918 0.008482701113935936 0.01477346339988551 0.020622515544798086 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
32 1.9282301902770995 1.9281237840652465 1.9295109629631042 0.2922818791946309 0.2940954773869347 0.2887323943661972 1.0 1.0 0.03125 0.0  -1.0 0.0  -1.0 0.0 2.3871114253997803 -1.738344669342041 0.0012906141294344565 0.002814977523559905 0.0035619796768396918 0.008482701113935936 0.01477346339988551 0.020622515544798086 0.0 0.0 0.0 0.0  -1.0 0.0  -1.0 0.0 0.0 0.0
64 1.9282301902770995 1.9281237840652465 1.9295109629631042 0.2922818791946309 0.2940954773869347 0.2887323943661972 1.0 1.0 0.015625 0.0  -1.0 0.0  -1.0 0.0 2.3871114253997803 -1.738344669342041 0.0012906141294344565 0.002814977523559905 0.0035619796768396918 0.008482701113935936 0.01477346339988551 0.020622515544798086 0.0 0.0 0.0 0.0  -1.0 0.0  -1.0 0.0 0.0 0.0
128 1.9282301902770995 1.9281237840652465 1.9295109629631042 0.2922818791946309 0.2940954773869347 0.2887323943661972 1.0 1.0 0.0078125 0.0  -1.0 0.0  -1.0 0.0 2.3871114253997803 -1.738344669342041 0.0012906141294344565 0.002814977523559905 0.0035619796768396918 0.008482701113935936 0.01477346339988551 0.020622515544798086 0.0 0.0 0.0 0.0  -1.0 0.0  -1.0 0.0 0.0 0.0
256 1.9282301902770995 1.9281237840652465 1.9295109629631042 0.2922818791946309 0.2940954773869347 0.2887323943661972 1.0 1.0 0.00390625 0.0  -1.0 0.0  -1.0 0.0 2.3871114253997803 -1.738344669342041 0.0012906141294344565 0.002814977523559905 0.0035619796768396918 0.008482701113935936 0.01477346339988551 0.020622515544798086 0.0 0.0 0.0 0.0  -1.0 0.0  -1.0 0.0 0.0 0.0


==> tables/effect_num_layers/Cora/exponent_1_mh.dat <==
num_layers loss.train.mean loss.val.mean loss.test.mean acc.train.mean acc.val.mean acc.test.mean epoch.mean exponent.mean step_size.real.mean step_size.imag.mean dirichlet_energy.real.mean dirichlet_energy.imag.mean dirichlet_energy_ratio.real.mean dirichlet_energy_ratio.imag.mean W.max.mean W.min.mean HFD.mean loss.train.std loss.val.std loss.test.std acc.train.std acc.val.std acc.test.std epoch.std exponent.std step_size.real.std step_size.imag.std dirichlet_energy.real.std dirichlet_energy.imag.std dirichlet_energy_ratio.real.std dirichlet_energy_ratio.imag.std W.max.std W.min.std HFD.std
1 0.03585519511252642 0.6018804669380188 0.6135911643505096 0.9960570469798657 0.8456030150753768 0.8285714285714286 316.8 1.0 2.3566573023796082 0.0 0.05390080772340298 0.0 0.35107426941394804 0.0 0.4896520458161831 -1.2559751749038697 1.0196550138673017 0.01339081521904704 0.06033056246397851 0.06572044148668549 0.004212211480078244 0.009835167098517512 0.017020753305880567 164.94835555409458 0.0 0.25562229675071074 0.0 0.007559591065656359 0.0 0.037388747611429456 0.0 0.34718262334942773 0.1721594532784144 0.3375070432711164
2 0.03555604722350836 0.5459755539894104 0.5489643692970276 0.9953020134228188 0.861180904522613 0.8490945674044263 163.8 1.0 1.215667760372162 0.0 0.03915415816009045 0.0 0.2588553547859192 0.0 1.0395389020442962 -1.507415509223938 1.005704135128897 0.014466798530299061 0.05659464348498266 0.05281695002054922 0.005922604897557986 0.008744476660952193 0.013376877375126484 51.747077212147936 0.0 0.11351440775953593 0.0 0.004532272160333698 0.0 0.026263188475857836 0.0 0.29653926476849285 0.06631552080670891 0.13658593725671686
4 0.050225335732102395 0.5319082379341126 0.558843070268631 0.9916946308724832 0.8701005025125628 0.8597585513078471 157.9 1.0 0.5907667815685272 0.0 0.03193636015057564 0.0 0.20877335369586944 0.0 1.1008892118930818 -1.668443989753723 1.1371231915237505 0.03485997543565574 0.07185951235529316 0.0790785926753949 0.011208066250043194 0.006652362962248124 0.013498891845247081 50.21643157373889 0.0 0.048368439220077886 0.0 0.002664186744453827 0.0 0.029492844116590776 0.0 0.3444083356716858 0.0934013536192411 0.16978264612944782
8 0.046887117251753804 0.5094291150569916 0.5312085807323456 0.9953859060402686 0.8721105527638191 0.858953722334004 142.0 1.0 0.27297510504722594 0.0 0.027003178000450136 0.0 0.17356734052300454 0.0 1.2864604741334915 -1.6619070172309875 1.0410241903091633 0.04418786041969893 0.06553754013989098 0.08951889269114646 0.00988545552721705 0.006899261415952759 0.014381744288537978 90.06331106505023 0.0 0.04609051689957511 0.0 0.004956316745693855 0.0 0.03864939705488402 0.0 0.5484110964193708 0.07360150574222338 0.20932715960064102
16 0.07853695675730706 0.5824354767799378 0.5992143362760544 0.9791946308724832 0.8792713567839195 0.8635814889336016 61.0 1.0 0.15273072347044944 0.0 0.021529831737279893 0.0 0.1567242845892906 0.0 1.9772595077753068 -1.7388187646865845 0.7845364548686471 0.05666746759256257 0.13210146152411886 0.18204884506413058 0.018974573984869892 0.007356490438169538 0.013670251711439058 114.73883387938018 0.0 0.016030911036771647 0.0 0.002236801168837473 0.0 0.011392144403912646 0.0 0.6170135161407894 0.09730842328536002 0.2046718064889208
32 0.03296782318502665 0.5106579899787903 0.531313955783844 0.9948825503355705 0.8801507537688442 0.8702213279678068 50.4 1.0 0.08299076110124588 0.0 0.02017595712095499 0.0 0.13441950604319572 0.0 1.9377355813980102 -1.6811822533607483 0.7459753272282015 0.012015829624849886 0.03917471747873828 0.09225577149056038 0.004493544208336271 0.007809181039155809 0.013293389665319079 34.337151891209615 0.0 0.010441246107106693 0.0 0.00267902649526013 0.0 0.025803891257794486 0.0 0.2884105935666405 0.051018598341496094 0.11708679433233352
64 0.07076685391366482 0.5737613946199417 0.6030373424291611 0.9818791946308725 0.8801507537688442 0.8661971830985916 73.0 1.0 0.04831035397946835 0.0 0.01783230984583497 0.0 0.138330564647913 0.0 1.946479195356369 -1.6648763060569762 0.7254494603379879 0.07554640923054824 0.07992849829484375 0.11492805851383421 0.021641043405887565 0.006082270571311679 0.009362084606947152 115.64860569846918 0.0 0.004597162377849492 0.0 0.0015750625406843997 0.0 0.014993675205338968 0.0 0.44655393645052993 0.064484574629833 0.15311726579058238
128 0.06750538367778063 0.5919854193925858 0.5995615124702454 0.9819630872483222 0.8798994974874372 0.8637826961770625 144.3 1.0 0.003265369310975075 0.0 0.018455499480478466 0.0 0.14545800536870956 0.0 1.637384569644928 -1.617754375934601 0.8275054869867496 0.05947647518321325 0.11748799050413336 0.09505350162939209 0.0197397385735323 0.0072211597302512184 0.014285714285714292 145.03865002129604 0.0 0.03173285754546013 0.0 0.011487065063072859 0.0 0.09092819602159276 0.0 0.5799451154145813 0.08925845295345645 0.22383406562483385
256 0.036911352165043355 0.5802633821964264 0.5904119044542313 0.9922818791946308 0.8755025125628141 0.8619718309859155 136.2 1.0 0.009332679957151414 0.0 0.011411876045167446 0.0 0.09994326159358025 0.0 2.244905972480774 -1.658381700515747 0.5749255085900884 0.040594439179369585 0.06702947628738888 0.08989236818890349 0.014746021840751548 0.00797417139324541 0.015950037169099738 91.6545688986643 0.0 0.007604056992436823 0.0 0.004261103202386317 0.0 0.038627487701459996 0.0 0.04488792747094884 0.023163444553395748 0.020619034245405107


==> tables/effect_num_layers/Cora/exponent_learnable_gcn.dat <==
num_layers loss.train.mean loss.val.mean loss.test.mean acc.train.mean acc.val.mean acc.test.mean epoch.mean exponent.mean step_size.real.mean step_size.imag.mean dirichlet_energy.real.mean dirichlet_energy.imag.mean dirichlet_energy_ratio.real.mean dirichlet_energy_ratio.imag.mean W.max.mean W.min.mean loss.train.std loss.val.std loss.test.std acc.train.std acc.val.std acc.test.std epoch.std exponent.std step_size.real.std step_size.imag.std dirichlet_energy.real.std dirichlet_energy.imag.std dirichlet_energy_ratio.real.std dirichlet_energy_ratio.imag.std W.max.std W.min.std
1 0.2014629140496254 0.5534712612628937 0.5623994529247284 0.9629194630872483 0.84321608040201 0.8327967806841047 17.6 0.8295890390872955 1.0 0.0 0.04399733766913414 0.0 0.29289001822471616 0.0 2.3163119554519653 -1.7386044979095459 0.0533678409701694 0.03457296566657508 0.0349517959723871 0.016676704482935248 0.009808653917559355 0.01401101839722632 3.1685959035509716 0.03327366910035786 0.0 0.0 0.005150501482742732 0.0 0.012510178566119998 0.0 0.021996909323979043 0.005766048913301576
2 0.19436804652214051 0.6084869265556335 0.5842066138982773 0.9731543624161073 0.8363065326633166 0.8275653923541247 44.9 0.4809123992919922 0.5 0.0 0.042933708429336546 0.0 0.27856927216053007 0.0 2.682613468170166 -2.070716941356659 0.05380840331912509 0.03763446413129651 0.051361308220461054 0.014457791895649405 0.01219369798497256 0.014787021349435105 4.657252408878008 0.06241328465283247 0.0 0.0 0.005128265319152254 0.0 0.03150357130913214 0.0 0.03638560252740002 0.04363076864214024
4 0.9073886960744858 2.32492915391922 2.395051157474518 0.6958053691275168 0.45615577889447234 0.4251509054325955 301.3 0.30341009348630904 0.25 0.0 0.07772028959589079 0.0 0.6510757670737803 0.0 4.368236470222473 -0.5656640561051518 0.675126258995407 0.46020182307721935 0.45269060590723126 0.2740026383737448 0.10379416447992808 0.08459825488522348 244.05206411747474 0.44955383369473606 0.0 0.0 0.051679993843162096 0.0 0.424056297256193 0.0 1.4178564714185724 0.7699043614324971
8 1.9282301902770995 1.9281238079071046 1.9295109629631042 0.2922818791946309 0.2940954773869347 0.2887323943661972 1.0 0.9900000095367432 0.125 0.0 0.0005518111924175173 0.0 0.010829722881317139 0.0 2.3871114253997803 -1.738344669342041 0.0012906141294344565 0.0028149343131009395 0.003562008331588348 0.008482701113935936 0.01477346339988551 0.020622515544798086 0.0 0.0 0.0 0.0 6.967477653877933e-08 0.0 1.3797259765604352e-06 0.0 0.0 0.0
16 1.9282301902770995 1.9281237840652465 1.9295109629631042 0.2922818791946309 0.2940954773869347 0.2887323943661972 1.0 0.9900000095367432 0.0625 0.0 0.00018961903697345406 0.0 0.0037214334588497877 0.0 2.3871114253997803 -1.738344669342041 0.0012906141294344565 0.002814977523559905 0.0035619796768396918 0.008482701113935936 0.01477346339988551 0.020622515544798086 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
32 1.9282301902770995 1.9281237840652465 1.9295109629631042 0.2922818791946309 0.2940954773869347 0.2887323943661972 1.0 0.9900000095367432 0.03125 0.0  -1.0 0.0  -1.0 0.0 2.3871114253997803 -1.738344669342041 0.0012906141294344565 0.002814977523559905 0.0035619796768396918 0.008482701113935936 0.01477346339988551 0.020622515544798086 0.0 0.0 0.0 0.0  -1.0 0.0  -1.0 0.0 0.0 0.0
64 1.9282301902770995 1.9281237840652465 1.9295109629631042 0.2922818791946309 0.2940954773869347 0.2887323943661972 1.0 0.9900000095367432 0.015625 0.0  -1.0 0.0  -1.0 0.0 2.3871114253997803 -1.738344669342041 0.0012906141294344565 0.002814977523559905 0.0035619796768396918 0.008482701113935936 0.01477346339988551 0.020622515544798086 0.0 0.0 0.0 0.0  -1.0 0.0  -1.0 0.0 0.0 0.0
128 1.9282301902770995 1.9281237840652465 1.9295109629631042 0.2922818791946309 0.2940954773869347 0.2887323943661972 1.0 0.9900000095367432 0.0078125 0.0  -1.0 0.0  -1.0 0.0 2.3871114253997803 -1.738344669342041 0.0012906141294344565 0.002814977523559905 0.0035619796768396918 0.008482701113935936 0.01477346339988551 0.020622515544798086 0.0 0.0 0.0 0.0  -1.0 0.0  -1.0 0.0 0.0 0.0
256 1.9282301902770995 1.9281237840652465 1.9295109629631042 0.2922818791946309 0.2940954773869347 0.2887323943661972 1.0 0.9900000095367432 0.00390625 0.0  -1.0 0.0  -1.0 0.0 2.3871114253997803 -1.738344669342041 0.0012906141294344565 0.002814977523559905 0.0035619796768396918 0.008482701113935936 0.01477346339988551 0.020622515544798086 0.0 0.0 0.0 0.0  -1.0 0.0  -1.0 0.0 0.0 0.0


==> tables/effect_num_layers/Cora/exponent_learnable_mh.dat <==
num_layers loss.train.mean loss.val.mean loss.test.mean acc.train.mean acc.val.mean acc.test.mean epoch.mean exponent.mean step_size.real.mean step_size.imag.mean dirichlet_energy.real.mean dirichlet_energy.imag.mean dirichlet_energy_ratio.real.mean dirichlet_energy_ratio.imag.mean W.max.mean W.min.mean HFD.mean loss.train.std loss.val.std loss.test.std acc.train.std acc.val.std acc.test.std epoch.std exponent.std step_size.real.std step_size.imag.std dirichlet_energy.real.std dirichlet_energy.imag.std dirichlet_energy_ratio.real.std dirichlet_energy_ratio.imag.std W.max.std W.min.std HFD.std
1 0.03913799561560154 0.6487067103385925 0.6223968267440796 0.9999161073825503 0.8052763819095479 0.801609657947686 43.6 0.6475654065608978 1.3210590481758118 0.0 0.07802836000919341 0.0 0.4950401037931442 0.0 1.9755525231361388 -1.3814993262290955 0.1493263499241854 0.0014091395671823746 0.031542533522899194 0.06436795920750453 0.0002516778523489971 0.008427391874999206 0.020324919596256555 5.624944444170093 0.04808668494251589 0.04234078413728218 0.0 0.0018658272759975198 0.0 0.009174173437589608 0.0 0.054573506973909544 0.05634511197394015 0.06328005207596346
2 0.029826574213802814 0.5908093452453613 0.5662100106477738 1.0 0.8280150753768843 0.8293762575452716 45.0 0.6289062261581421 0.8291863739490509 0.0 0.054335207864642146 0.0 0.3391683489084244 0.0 1.956267285346985 -1.6346559166908263 0.3977515169407345 0.0018276075694955568 0.04173433840085318 0.05797436906918119 0.0 0.009738409535820862 0.020652921400975997 5.403702434442518 0.050866815425200294 0.03308295846921226 0.0 0.002127977937411477 0.0 0.01204519384792513 0.0 0.05127682139509507 0.038043053238368076 0.048455414943859236
4 0.023541958816349507 0.6228846251964569 0.6015414386987686 0.9990771812080537 0.8437185929648242 0.841851106639839 40.7 0.6456211745738983 0.5140269070863723 0.0 0.03997170515358448 0.0 0.24569528549909592 0.0 1.998879897594452 -1.8186024665832519 0.5697070510461579 0.00563054626393425 0.06644437907687431 0.08182013289338957 0.0019656668647416047 0.009269279771706888 0.012699986992401996 5.496362433464518 0.07126909654605393 0.01852681916504283 0.0 0.0020718517590696296 0.0 0.019461165393419463 0.0 0.05120384434947947 0.012745996612620965 0.030515540527267924
8 0.05658823857083917 0.5700052917003632 0.548788172006607 0.9884228187919462 0.859673366834171 0.8531187122736418 14.5 0.8613857448101043 0.24059924781322478 0.0 0.030789873190224172 0.0 0.22685188800096512 0.0 2.253285026550293 -1.8058884024620057 0.6032484560311222 0.03262205807570112 0.08222715892495575 0.09050160189018647 0.008269276194866856 0.008972523284255816 0.010909812242837805 6.606814663663572 0.05761404562121018 0.01797793776454652 0.0 0.0019484657303235884 0.0 0.009942825849246465 0.0 0.06397770119916517 0.007415342511199957 0.01777997035227183
16 0.13403186276555062 0.5323880970478058 0.5222780495882035 0.9614093959731542 0.8771356783919597 0.8647887323943662 9.7 0.9069402039051055 0.14767248183488846 0.0 0.02070055827498436 0.0 0.16762013584375382 0.0 2.3004202604293824 -1.7855655670166015 0.5974427990860469 0.03472335252400583 0.07396390838930667 0.04857045900762503 0.01151500666897548 0.006449998820599731 0.016635836304703736 1.004987562112089 0.010226121519161772 0.006941251438001484 0.0 0.0007164386592103354 0.0 0.007083897872119912 0.0 0.009961228953050228 0.0070719722640963595 0.0067555400813827755
32 0.04819229608401656 0.5735141962766648 0.5851309120655059 0.989765100671141 0.8748743718592966 0.8619718309859155 30.3 0.7477319836616516 0.09154400080442429 0.0 0.023366868495941162 0.0 0.15700455605983735 0.0 2.1097906470298766 -1.702250325679779 0.48400532070251606 0.05822405023186733 0.07354287532181902 0.10602107867268082 0.018046860063347003 0.006793219012359702 0.012795262048760307 21.963833909406617 0.13865581027390061 0.005397762580344819 0.0 0.004161773249911519 0.0 0.029370479235016483 0.0 0.18569454547446454 0.04666162292073943 0.049566626595168806
64 0.10168906338512898 0.6063946604728698 0.6317060738801956 0.9747483221476511 0.8767587939698492 0.8599597585513079 22.2 0.8009496003389358 0.04630290232598781 0.0 0.01955537758767605 0.0 0.1605357736349106 0.0 2.2020140647888184 -1.6969877481460571 0.4679292648897678 0.10715050682159541 0.1119274569125384 0.14113408963875063 0.02452894464229206 0.005132336235129534 0.008450704225352093 15.308820986607687 0.11778335968746069 0.0051148553739918026 0.0 0.001969749678441091 0.0 0.015438277732279538 0.0 0.08500119866936402 0.03621135711252081 0.0968572193764498
128 0.06243852721527219 0.7029225349426269 0.7319088697433471 0.9822986577181207 0.875251256281407 0.861569416498994 37.5 0.7563692629337311 0.020378158800303935 0.0 0.01581766186282039 0.0 0.12344812750816345 0.0 2.077087640762329 -1.6763913750648498 0.48168834602198685 0.06285248106806937 0.12947301326177107 0.1521503087452508 0.017888809779779826 0.006206843882932493 0.007409236474656731 30.777426793024787 0.09065968978217445 0.01579856230680833 0.0 0.004079841894008244 0.0 0.031714268908032694 0.0 0.18529097088551247 0.02552349691266068 0.06056828180001458
256 0.06833388479426503 0.6275368928909302 0.6436397969722748 0.980704697986577 0.8697236180904522 0.8565392354124748 48.5 0.6809076964855194 0.011383187025785446 0.0 0.02553955912590027 0.0 0.2436110071837902 0.0 2.279906702041626 -1.6716137409210206 0.2810651451315346 0.05289734730622673 0.07944177198352599 0.12828879502839344 0.018399087415655452 0.008315216453956246 0.014228923306428278 9.82089608946149 0.07487091909885339 0.0009493630269174652 0.0 0.013454852658740291 0.0 0.13256006170162296 0.0 0.012119854387759893 0.01559304531637657 0.07655840273025674


==> tables/effect_num_layers/chameleon_undirected/exponent_1_gcn.dat <==
num_layers loss.train.mean loss.val.mean loss.test.mean acc.train.mean acc.val.mean acc.test.mean epoch.mean exponent.mean step_size.real.mean step_size.imag.mean dirichlet_energy.real.mean dirichlet_energy.imag.mean dirichlet_energy_ratio.real.mean dirichlet_energy_ratio.imag.mean W.max.mean W.min.mean loss.train.std loss.val.std loss.test.std acc.train.std acc.val.std acc.test.std epoch.std exponent.std step_size.real.std step_size.imag.std dirichlet_energy.real.std dirichlet_energy.imag.std dirichlet_energy_ratio.real.std dirichlet_energy_ratio.imag.std W.max.std W.min.std
1 0.14268762916326522 1.705589520931244 1.671583366394043 0.9706043956043956 0.7106995884773661 0.706798245614035 266.1 1.0 1.0 0.0 0.08513294234871864 0.0 0.4167978376150131 0.0 2.9482913255691527 -2.792506527900696 0.04043870777673642 0.17529973531593906 0.22549651408937157 0.013120828501384116 0.013305898491083677 0.020432430739284684 68.92089668598342 0.0 0.0 0.0 0.004449490205177521 0.0 0.03793229883821883 0.0 0.12724547170658204 0.2856028973256065
2 0.29814779162406924 1.5801722407341003 1.5502950310707093 0.908974358974359 0.7058984910836763 0.6982456140350877 472.9 1.0 0.5 0.0 0.16877847537398338 0.0 0.6055847883224488 0.0 4.321213364601135 -3.6115055322647094 0.0640643889047825 0.2044677924903104 0.15521886185289963 0.0240171281579275 0.024905337101314377 0.026519677996194677 180.5045428791198 0.0 0.0 0.0 0.039362148731059116 0.0 0.1540535479866369 0.0 0.5782211843628948 0.691884544564318
4 1.6056975841522216 1.6079548597335815 1.6093744874000548 0.22206959706959709 0.23223593964334704 0.2245614035087719 8.9 1.0 0.25 0.0 0.02132481224834919 0.0 0.087539803981781 0.0 2.3526481866836546 -1.7038904190063477 0.0022631511549544747 0.0024162565304980425 0.003875543131457516 0.011224954827959027 0.01109416309772057 0.018613241380634162 2.9816103031751147 0.0 0.0 0.0 0.0023955332413887 0.0 0.01104030363234714 0.0 0.01487844715980569 0.014869170197443412
8 1.6056994318962097 1.6079561114311218 1.6093757033348084 0.22206959706959709 0.23223593964334704 0.2245614035087719 8.9 1.0 0.125 0.0 0.013836171850562096 0.0 0.04429623857140541 0.0 2.352643871307373 -1.703889048099518 0.0022635234409711965 0.0024161798877697168 0.003875308369506839 0.011224954827959027 0.01109416309772057 0.018613241380634162 2.9816103031751147 0.0 0.0 0.0 0.00826655799807572 0.0 0.02671422313306363 0.0 0.01488053490515476 0.014870051468602903
16 1.6056994318962097 1.6079561233520507 1.6093757152557373 0.22206959706959709 0.23223593964334704 0.2245614035087719 8.9 1.0 0.0625 0.0 0.0035094280669 0.0 0.011258935695514083 0.0 2.352643871307373 -1.703889048099518 0.0022635234409711965 0.0024161947056426376 0.0038753156164775954 0.011224954827959027 0.01109416309772057 0.018613241380634162 2.9816103031751147 0.0 0.0 0.0 0.0024111973185962704 0.0 0.007796789783410571 0.0 0.01488053490515476 0.014870051468602903
32 1.6056994318962097 1.6079561233520507 1.6093757152557373 0.22206959706959709 0.23223593964334704 0.2245614035087719 8.9 1.0 0.03125 0.0  -1.0 0.0  -1.0 0.0 2.352643871307373 -1.703889048099518 0.0022635234409711965 0.0024161947056426376 0.0038753156164775954 0.011224954827959027 0.01109416309772057 0.018613241380634162 2.9816103031751147 0.0 0.0 0.0  -1.0 0.0  -1.0 0.0 0.01488053490515476 0.014870051468602903
64 1.6056994318962097 1.6079561233520507 1.6093757152557373 0.22206959706959709 0.23223593964334704 0.2245614035087719 8.9 1.0 0.015625 0.0  -1.0 0.0  -1.0 0.0 2.352643871307373 -1.703889048099518 0.0022635234409711965 0.0024161947056426376 0.0038753156164775954 0.011224954827959027 0.01109416309772057 0.018613241380634162 2.9816103031751147 0.0 0.0 0.0  -1.0 0.0  -1.0 0.0 0.01488053490515476 0.014870051468602903
128 1.6056994318962097 1.6079561233520507 1.6093757152557373 0.22206959706959709 0.23223593964334704 0.2245614035087719 8.9 1.0 0.0078125 0.0  -1.0 0.0  -1.0 0.0 2.352643871307373 -1.703889048099518 0.0022635234409711965 0.0024161947056426376 0.0038753156164775954 0.011224954827959027 0.01109416309772057 0.018613241380634162 2.9816103031751147 0.0 0.0 0.0  -1.0 0.0  -1.0 0.0 0.01488053490515476 0.014870051468602903
256 1.6056994318962097 1.6079561233520507 1.6093757152557373 0.22206959706959709 0.23223593964334704 0.2245614035087719 8.9 1.0 0.00390625 0.0  -1.0 0.0  -1.0 0.0 2.352643871307373 -1.703889048099518 0.0022635234409711965 0.0024161947056426376 0.0038753156164775954 0.011224954827959027 0.01109416309772057 0.018613241380634162 2.9816103031751147 0.0 0.0 0.0  -1.0 0.0  -1.0 0.0 0.01488053490515476 0.014870051468602903


==> tables/effect_num_layers/chameleon_undirected/exponent_1_mh.dat <==
num_layers loss.train.mean loss.val.mean loss.test.mean acc.train.mean acc.val.mean acc.test.mean epoch.mean exponent.mean step_size.real.mean step_size.imag.mean dirichlet_energy.real.mean dirichlet_energy.imag.mean dirichlet_energy_ratio.real.mean dirichlet_energy_ratio.imag.mean W.max.mean W.min.mean HFD.mean loss.train.std loss.val.std loss.test.std acc.train.std acc.val.std acc.test.std epoch.std exponent.std step_size.real.std step_size.imag.std dirichlet_energy.real.std dirichlet_energy.imag.std dirichlet_energy_ratio.real.std dirichlet_energy_ratio.imag.std W.max.std W.min.std HFD.std
1 0.06741568269208073 1.6591915488243103 1.6758738994598388 0.9913919413919414 0.6323731138545954 0.6280701754385964 402.9 1.0 2.3717793107032774 0.0 0.08307495415210724 0.0 0.45701292157173157 0.0 3.0724047422409058 -1.7821828484535218 -1.0864396775095542 0.08749210952998682 0.12286218374105717 0.1585580652618896 0.014555543213410632 0.02478263877231543 0.027393853455486276 216.26301116927047 0.0 0.48033532952711044 0.0 0.011103501505944656 0.0 0.04861102453215114 0.0 0.26340069006712236 0.15711736858510328 0.22791431362725312
2 0.017496154364198446 1.5827045083045959 1.611185610294342 0.9999084249084248 0.6687242798353911 0.6537280701754387 353.0 1.0 1.3537078022956848 0.0 0.06262799985706806 0.0 0.31496738344430925 0.0 2.6793506145477295 -1.8761476397514343 -0.6254907095757745 0.0025227623448646156 0.17356073381363157 0.12781004970235407 0.0002747252747252738 0.02260046603648893 0.020975966035523198 134.7108013486669 0.0 0.17916195197231072 0.0 0.020870360837608085 0.0 0.08015764970842214 0.0 0.07330365302604992 0.08541363670506441 0.10507267524049857
4 0.0635654542595148 1.8102816700935365 1.8762787222862243 0.9937728937728938 0.6893004115226338 0.6861842105263158 310.0 1.0 0.8412255585193634 0.0 0.052920646592974664 0.0 0.2505773678421974 0.0 2.610872745513916 -1.7495497345924378 -0.6881526511751417 0.07486659857590752 0.2052418603223503 0.20220164477812508 0.009945915005410592 0.020012866528045823 0.016999504365160952 92.5667326851283 0.0 0.07351490849943695 0.0 0.03542611032384661 0.0 0.08490012268189064 0.0 0.06906907527673951 0.06528872275697625 0.07038718853924397
8 0.03113668393343687 1.728864026069641 1.7076829552650452 0.9981684981684982 0.6820301783264746 0.6706140350877192 127.6 1.0 0.42291432321071626 0.0 0.05967398099601269 0.0 0.2687881335616112 0.0 2.4059889554977416 -1.7371818900108338 -0.5092259546552327 0.006037836239545829 0.2064782654720195 0.1728405560311584 0.0012286087788460338 0.01788322467789549 0.01960972711062119 42.71580503747998 0.0 0.018797629921501215 0.0 0.011414214963408637 0.0 0.05085255620977427 0.0 0.026484998259887694 0.019975326178297927 0.029243719471298325
16 0.051204928755760194 1.8909000277519226 1.9422730207443237 0.9944139194139193 0.6850480109739369 0.6734649122807017 124.2 1.0 0.23887773752212524 0.0 0.08326173853129148 0.0 0.3213880375027657 0.0 2.2804896593093873 -1.6850782752037048 -0.44415421717598064 0.028984241701418112 0.27795662141225674 0.3291604789452868 0.006442227962256983 0.013802207109031852 0.02608543183024561 45.176985291185595 0.0 0.015532246178581658 0.0 0.02830515156879789 0.0 0.11604435680894722 0.0 0.016956716150779372 0.018900761790141826 0.030316441493174223
32 0.06115345973521471 1.7659332752227783 1.8063278555870057 0.9934065934065934 0.682716049382716 0.6765350877192983 97.0 1.0 0.12347067072987557 0.0 0.15312090665102004 0.0 0.5241524666547775 0.0 2.250249147415161 -1.6465975761413574 -0.45440015523051897 0.02494806957627834 0.33133329670494616 0.26457181197665286 0.00539904870805261 0.01039360589273778 0.01944842877879037 27.71642112539063 0.0 0.008427808205665039 0.0 0.047713068407391285 0.0 0.19891197695144414 0.0 0.030509183555189258 0.03396845705182397 0.048142502213413846
64 0.06622289363294839 1.9025492668151855 1.9739227175712586 0.9919413919413917 0.6795610425240055 0.6697368421052632 113.9 1.0 0.06408716291189194 0.0 0.23184542506933212 0.0 0.7929808169603347 0.0 2.226635193824768 -1.6260441780090331 -0.45290583345630464 0.039790995606696494 0.3544659902246641 0.36558285517433364 0.00710282762991405 0.014661606821275588 0.013055154443979994 57.75370118009754 0.0 0.0042499008671169755 0.0 0.076986472524822 0.0 0.3083834612205926 0.0 0.06618861289212825 0.04050771898802439 0.04934390866598382
128 0.07389611266553402 1.902817726135254 1.9627314686775208 0.9884615384615383 0.6836762688614542 0.6710526315789475 80.2 1.0 0.0326941279694438 0.0 0.4019207119941711 0.0 1.3038833439350128 0.0 2.2597639560699463 -1.6301507949829102 -0.479730659962911 0.02592961040819311 0.3220647635412113 0.27727643617184156 0.00746435306678199 0.010540122201535553 0.021797848490858206 26.9918506219933 0.0 0.001158282772714234 0.0 0.08714195225351781 0.0 0.32276251594704836 0.0 0.040625151526180146 0.018956900608331006 0.02968994656858899
256 0.06512722671031952 1.7382200717926026 1.8084452629089356 0.9901098901098901 0.6796982167352538 0.6714912280701755 108.3 1.0 -0.010927735082805156 0.0 0.06200247444212437 0.0 0.2438328482210636 0.0 2.2321646451950072 -1.740719985961914 -0.3433927270638037 0.026967776779186197 0.22278889682182626 0.21865475617209823 0.00820913363773442 0.01453334711962764 0.02233830101446815 34.35127362995439 0.0 0.00832970242310358 0.0 0.03258064317741111 0.0 0.13314387557161145 0.0 0.0682571380083521 0.06262508417874249 0.11395239814884413


==> tables/effect_num_layers/chameleon_undirected/exponent_learnable_gcn.dat <==
num_layers loss.train.mean loss.val.mean loss.test.mean acc.train.mean acc.val.mean acc.test.mean epoch.mean exponent.mean step_size.real.mean step_size.imag.mean dirichlet_energy.real.mean dirichlet_energy.imag.mean dirichlet_energy_ratio.real.mean dirichlet_energy_ratio.imag.mean W.max.mean W.min.mean loss.train.std loss.val.std loss.test.std acc.train.std acc.val.std acc.test.std epoch.std exponent.std step_size.real.std step_size.imag.std dirichlet_energy.real.std dirichlet_energy.imag.std dirichlet_energy_ratio.real.std dirichlet_energy_ratio.imag.std W.max.std W.min.std
1 0.13618627786636353 1.5428543210029602 1.4330753803253173 0.9771978021978022 0.7566529492455418 0.7644736842105264 104.0 0.3040858045220375 1.0 0.0 0.2603442996740341 0.0 0.9883837282657624 0.0 2.8046357154846193 -2.1025362491607664 0.03705212036616012 0.148135703705725 0.15315000143642396 0.00940552425656378 0.011028670091765046 0.02064667069463125 11.974973903938164 0.06501538048170558 0.0 0.0 0.005144993241550012 0.0 0.019439873130405086 0.0 0.05534582414593019 0.05316987902349945
2 0.43210736364126207 2.4891833901405334 2.4769116163253786 0.8718864468864469 0.5921810699588478 0.5870614035087719 129.8 0.11683642119169235 0.5 0.0 0.3875080764293671 0.0 1.3548311829566955 0.0 3.0337096452713013 -2.2828356981277467 0.19204554317084416 0.5477366739135789 0.4957582953720188 0.07822726822857545 0.014633987621961305 0.025725282626338355 12.898061869908982 0.03418044498194613 0.0 0.0 0.021865547225099216 0.0 0.09102628946825057 0.0 0.07570194313969551 0.08902555173384491
4 1.6056990146636962 1.607956624031067 1.6093774557113647 0.22206959706959709 0.23223593964334704 0.2245614035087719 8.9 0.955578726530075 0.25 0.0 0.11855153068900108 0.0 0.3345596671104431 0.0 2.3526442289352416 -1.7038892030715942 0.0022632218404387964 0.0024183153062207496 0.003877267773064295 0.011224954827959027 0.01109416309772057 0.018613241380634162 2.9816103031751147 0.014840356100848303 0.0 0.0 0.010456802552596454 0.0 0.03293223436753192 0.0 0.014880027509395374 0.01486990247440787
8 1.6056994318962097 1.6079561233520507 1.6093757152557373 0.22206959706959709 0.23223593964334704 0.2245614035087719 8.9 0.9555790841579437 0.125 0.0 0.08732459135353565 0.0 0.2378111809492111 0.0 2.352643871307373 -1.703889048099518 0.0022635234409711965 0.0024161947056426376 0.0038753156164775954 0.011224954827959027 0.01109416309772057 0.018613241380634162 2.9816103031751147 0.0148401942210037 0.0 0.0 0.01920131139935967 0.0 0.05439486426546609 0.0 0.01488053490515476 0.014870051468602903
16 1.6056994318962097 1.6079561233520507 1.6093757152557373 0.22206959706959709 0.23223593964334704 0.2245614035087719 8.9 0.9555790841579437 0.0625 0.0 0.04447823390364647 0.0 0.12097922042012214 0.0 2.352643871307373 -1.703889048099518 0.0022635234409711965 0.0024161947056426376 0.0038753156164775954 0.011224954827959027 0.01109416309772057 0.018613241380634162 2.9816103031751147 0.0148401942210037 0.0 0.0 0.00870833199244072 0.0 0.024312700903239313 0.0 0.01488053490515476 0.014870051468602903
32 1.6056994318962097 1.6079561233520507 1.6093757152557373 0.22206959706959709 0.23223593964334704 0.2245614035087719 8.9 0.9555790841579437 0.03125 0.0 -1.0 0.0 -1.0 0.0 2.352643871307373 -1.703889048099518 0.0022635234409711965 0.0024161947056426376 0.0038753156164775954 0.011224954827959027 0.01109416309772057 0.018613241380634162 2.9816103031751147 0.0148401942210037 0.0 0.0 -1.0 0.0 -1.0 0.0 0.01488053490515476 0.014870051468602903
64 1.6056994318962097 1.6079561233520507 1.6093757152557373 0.22206959706959709 0.23223593964334704 0.2245614035087719 8.9 0.9555790841579437 0.015625 0.0 -1.0 0.0 -1.0 0.0 2.352643871307373 -1.703889048099518 0.0022635234409711965 0.0024161947056426376 0.0038753156164775954 0.011224954827959027 0.01109416309772057 0.018613241380634162 2.9816103031751147 0.0148401942210037 0.0 0.0 -1.0 0.0 -1.0 0.0 0.01488053490515476 0.014870051468602903
128 1.6056994318962097 1.6079561233520507 1.6093757152557373 0.22206959706959709 0.23223593964334704 0.2245614035087719 8.9 0.9555790841579437 0.0078125 0.0 -1.0 0.0 -1.0 0.0 2.352643871307373 -1.703889048099518 0.0022635234409711965 0.0024161947056426376 0.0038753156164775954 0.011224954827959027 0.01109416309772057 0.018613241380634162 2.9816103031751147 0.0148401942210037 0.0 0.0 -1.0 0.0 -1.0 0.0 0.01488053490515476 0.014870051468602903
256 1.6056994318962097 1.6079561233520507 1.6093757152557373 0.22206959706959709 0.23223593964334704 0.2245614035087719 8.9 0.9555790841579437 0.00390625 0.0 -1.0 0.0 -1.0 0.0 2.352643871307373 -1.703889048099518 0.0022635234409711965 0.0024161947056426376 0.0038753156164775954 0.011224954827959027 0.01109416309772057 0.018613241380634162 2.9816103031751147 0.0148401942210037 0.0 0.0 -1.0 0.0 -1.0 0.0 0.01488053490515476 0.014870051468602903


==> tables/effect_num_layers/chameleon_undirected/exponent_learnable_mh.dat <==
num_layers loss.train.mean loss.val.mean loss.test.mean acc.train.mean acc.val.mean acc.test.mean epoch.mean exponent.mean step_size.real.mean step_size.imag.mean dirichlet_energy.real.mean dirichlet_energy.imag.mean dirichlet_energy_ratio.real.mean dirichlet_energy_ratio.imag.mean W.max.mean W.min.mean HFD.mean loss.train.std loss.val.std loss.test.std acc.train.std acc.val.std acc.test.std epoch.std exponent.std step_size.real.std step_size.imag.std dirichlet_energy.real.std dirichlet_energy.imag.std dirichlet_energy_ratio.real.std dirichlet_energy_ratio.imag.std W.max.std W.min.std HFD.std
1 0.022749658115208148 1.548641288280487 1.4886703491210938 0.9998168498168498 0.6208504801097394 0.6217105263157894 122.3 0.2077904537320137 1.6114548206329347 0.0 0.0924232356250286 0.0 0.5251316845417022 0.0 2.72727952003479 -1.7215132236480712 -0.9672580309263109 0.0038662577672749806 0.12854243745626853 0.15087717312406543 0.0005494505494505475 0.022864928983280818 0.020925465715728512 8.36719785830358 0.052391527119106246 0.03377143342189168 0.0 0.006379112932565194 0.0 0.03836535339314518 0.0 0.09331494387636874 0.06667258548422038 0.1260664492709106
2 0.009931347146630288 1.35749853849411 1.323681640625 1.0 0.7079561042524006 0.7008771929824562 129.2 0.18348681107163428 1.081691324710846 0.0 0.10930347815155983 0.0 0.6569371193647384 0.0 2.7147145509719848 -1.8853266358375549 -0.7954964847240666 0.0022538246676966217 0.18321222849907326 0.09343222048712722 0.0 0.0178162845684132 0.01886984628447277 8.44748483277715 0.051999945215326374 0.024668954493012325 0.0 0.011703191286866315 0.0 0.08055620843328973 0.0 0.046965385600879664 0.0638701052672721 0.0753916302057133
4 0.006927748583257199 1.6904460310935974 1.623760461807251 1.0 0.7281207133058986 0.7138157894736842 122.5 0.2771774709224701 0.7008374929428101 0.0 0.12064788863062859 0.0 0.7080210447311401 0.0 2.567300629615784 -1.8234631896018982 -0.6954631090764917 0.002280348684462834 0.23707600858892924 0.16006015374528249 0.0 0.019280663737518904 0.012607265220881406 17.316177407268615 0.07422052342869745 0.01874715829206214 0.0 0.025491595889358256 0.0 0.15556832615595173 0.0 0.04459156384455576 0.05096167961913994 0.05754769985383728
8 0.0037088820012286306 2.5968379259109495 2.5390400290489197 0.9999084249084248 0.7341563786008231 0.724561403508772 148.9 0.2455775707960129 0.45469914078712464 0.0 0.1473329707980156 0.0 0.8259921431541443 0.0 2.344654583930969 -1.7472629785537719 -0.5581616063796526 0.0015309299757225567 0.4589844277326211 0.33545498811670144 0.00027472527472527375 0.018615303652880513 0.017105263157894755 29.036012122879413 0.07641243503178233 0.0315867203576446 0.0 0.036734555155051044 0.0 0.1728253774434997 0.0 0.028279738069725405 0.022557469565786675 0.0374757711476865
16 0.006597614579368383 2.6638015627861025 2.7272087812423704 0.9994505494505495 0.732647462277092 0.7265350877192983 156.1 0.27690429538488387 0.23375280499458312 0.0 0.2768151178956032 0.0 1.3088086664676666 0.0 2.2301143407821655 -1.682318639755249 -0.5058429872860926 0.00462857807659102 0.5494613939380025 0.4498156241847125 0.001098901098901095 0.02122834629881304 0.013086428726171655 30.994999596709143 0.08763602478061873 0.02510264972684018 0.0 0.08437284495331811 0.0 0.4134560756656996 0.0 0.0286140859751015 0.028032010896961328 0.04965028429280202
32 0.013757774862460792 3.094952380657196 3.217778265476227 0.9984432234432233 0.7308641975308642 0.7304824561403509 162.2 0.31111622154712676 0.13173223659396172 0.0 0.4324818402528763 0.0 2.022399365901947 0.0 2.17583372592926 -1.6405874729156493 -0.4891925486545151 0.016479878045449457 0.706011525115912 0.9574646109015936 0.002207320658094122 0.016447182208309312 0.012029463291142534 55.66830336915254 0.09282665431009307 0.010998784194228638 0.0 0.06314635199854084 0.0 0.505120339826487 0.0 0.04402490925333382 0.0247993300608125 0.045593263983284754
64 0.024773308518342675 3.497198534011841 3.492732560634613 0.9981684981684982 0.7304526748971194 0.7280701754385964 163.4 0.3045647919178009 0.06526461318135261 0.0 0.4634554237127304 0.0 2.0950876593589784 0.0 2.140404224395752 -1.6159832000732421 -0.4799786611849271 0.042989853999631754 1.2806306473836386 1.3913388933746509 0.0037534618190328065 0.018055482278584625 0.018295310188258078 48.66867575761642 0.10986449786037521 0.009610233814672227 0.0 0.11834164898701933 0.0 0.6366844427400403 0.0 0.05331568024316867 0.029657052740766916 0.04971694407040915
128 0.007404412073083222 3.6203460454940797 3.649858832359314 0.9990842490842489 0.7310013717421124 0.7269736842105263 180.9 0.2611820727586746 0.03257832247763872 0.0 0.6320116817951202 0.0 2.898352098464966 0.0 2.1351593732833862 -1.5718392252922058 -0.5251935777393069 0.003589753134266524 1.143575637283351 1.1830503046909833 0.0010835310958057865 0.024694787141855957 0.019199558272465594 42.60856721364848 0.0986622228092973 0.002692962894410102 0.0 0.09427212118557661 0.0 0.5483950740505982 0.0 0.040226488668855385 0.029584660286054613 0.04692456529332089
256 0.01211580380331725 2.9530742168426514 3.126896047592163 0.9982600732600732 0.732647462277092 0.7214912280701754 138.0 0.2945840522646904 -0.011254006437957287 0.0 0.15945825278759002 0.0 0.794564513862133 0.0 2.2062341928482057 -1.6980859518051148 -0.4639823178318137 0.009996834896120658 0.5376448181470441 0.6626163326758073 0.0021062271062270987 0.01929676002283593 0.018659690689633912 25.373214222876847 0.09106179073388064 0.009188698218500317 0.0 0.17405996115483033 0.0 0.991103384711387 0.0 0.046975193567967935 0.052022814601555625 0.08685043869309995


==> tables/effect_num_layers/squirrel_undirected/exponent_1_gcn.dat <==
num_layers loss.train.mean loss.val.mean loss.test.mean acc.train.mean acc.val.mean acc.test.mean epoch.mean exponent.mean step_size.real.mean step_size.imag.mean dirichlet_energy.real.mean dirichlet_energy.imag.mean dirichlet_energy_ratio.real.mean dirichlet_energy_ratio.imag.mean W.max.mean W.min.mean loss.train.std loss.val.std loss.test.std acc.train.std acc.val.std acc.test.std epoch.std exponent.std step_size.real.std step_size.imag.std dirichlet_energy.real.std dirichlet_energy.imag.std dirichlet_energy_ratio.real.std dirichlet_energy_ratio.imag.std W.max.std W.min.std
1 0.5991059690713882 2.094140911102295 2.155462622642517 0.7872996794871795 0.5462740384615385 0.53342939481268 705.7 1.0 1.0 0.0 0.2452972412109375 0.0 1.2145760893821715 0.0 3.5570877313613893 -3.0899096965789794 0.06142259322843725 0.1439828090241803 0.18625769177060525 0.023347061431143578 0.010833988207523999 0.01859751232524088 143.7038969548147 0.0 0.0 0.0 0.02740334771300472 0.0 0.10500594649933294 0.0 0.1777322639050139 0.24553559950260093
2 1.2301532983779908 1.4130544304847716 1.4171987533569337 0.449639423076923 0.42085336538461543 0.4040345821325649 302.5 1.0 0.5 0.0 0.09604821354150772 0.0 0.5776745438575744 0.0 3.232587718963623 -2.6063453197479247 0.019695471744736195 0.02647285305559388 0.026802642092388952 0.013800963935291913 0.008209451367917604 0.00960806897218059 62.44717767841874 0.0 0.0 0.0 0.009852620349301254 0.0 0.05197055991748009 0.0 0.11449363437131518 0.14672719353518046
4 1.5986635088920593 1.5994803309440613 1.6011537551879882 0.22784455128205133 0.23010817307692308 0.2195965417867435 34.8 1.0 0.25 0.0 0.013146971631795169 0.0 0.0668803758919239 0.0 2.416073966026306 -1.6687843918800354 0.022533420103535484 0.021248964077913806 0.019163203166470442 0.04399908620327669 0.044854804654584794 0.04682876423972407 65.21012191370293 0.0 0.0 0.0 0.0027634667807980152 0.0 0.021566783480940748 0.0 0.050842264821555426 0.14813600655931186
8 1.6099084973335267 1.6101545333862304 1.6104949593544007 0.20052083333333331 0.20402644230769235 0.19231508165225747 1.9 1.0 0.125 0.0 0.004604259599000215 0.0 0.020574554428458215 0.0 2.392361617088318 -1.743595051765442 0.0004994322178103297 0.0007558534164968127 0.0008505609482380534 0.0049337441710994665 0.006671755802636573 0.009151589136456912 1.445683229480096 0.0 0.0 0.0 0.00133172132044473 0.0 0.006094976865475941 0.0 0.0036137581142919777 0.003613637724998935
16 1.6099085211753845 1.6101545333862304 1.6104950308799744 0.20052083333333331 0.20402644230769235 0.19231508165225747 1.9 1.0 0.0625 0.0 0.004302983463276178 0.0 0.01936932117678225 0.0 2.392361617088318 -1.743595051765442 0.0004994332398777111 0.000755835382293141 0.000850609239927648 0.0049337441710994665 0.006671755802636573 0.009151589136456912 1.445683229480096 0.0 0.0 0.0 0.009150524817310147 0.0 0.041353382370147636 0.0 0.0036137581142919777 0.003613637724998935
32 1.6099085211753845 1.6101545333862304 1.6104950308799744 0.20052083333333331 0.20402644230769235 0.19231508165225747 1.9 1.0 0.03125 0.0 -1.0 0.0 -1.0 0.0 2.392361617088318 -1.743595051765442 0.0004994332398777111 0.000755835382293141 0.000850609239927648 0.0049337441710994665 0.006671755802636573 0.009151589136456912 1.445683229480096 0.0 0.0 0.0 -1.0 0.0 -1.0 0.0 0.0036137581142919777 0.003613637724998935
64 1.6099085211753845 1.6101545333862304 1.6104950308799744 0.20052083333333331 0.20402644230769235 0.19231508165225747 1.9 1.0 0.015625 0.0 -1.0 0.0 -1.0 0.0 2.392361617088318 -1.743595051765442 0.0004994332398777111 0.000755835382293141 0.000850609239927648 0.0049337441710994665 0.006671755802636573 0.009151589136456912 1.445683229480096 0.0 0.0 0.0 -1.0 0.0 -1.0 0.0 0.0036137581142919777 0.003613637724998935
128 1.6099085211753845 1.6101545333862304 1.6104950308799744 0.20052083333333331 0.20402644230769235 0.19231508165225747 1.9 1.0 0.0078125 0.0 -1.0 0.0 -1.0 0.0 2.392361617088318 -1.743595051765442 0.0004994332398777111 0.000755835382293141 0.000850609239927648 0.0049337441710994665 0.006671755802636573 0.009151589136456912 1.445683229480096 0.0 0.0 0.0 -1.0 0.0 -1.0 0.0 0.0036137581142919777 0.003613637724998935
256 1.6099085211753845 1.6101545333862304 1.6104950308799744 0.20052083333333331 0.20402644230769235 0.19231508165225747 1.9 1.0 0.00390625 0.0 -1.0 0.0 -1.0 0.0 2.392361617088318 -1.743595051765442 0.0004994332398777111 0.000755835382293141 0.000850609239927648 0.0049337441710994665 0.006671755802636573 0.009151589136456912 1.445683229480096 0.0 0.0 0.0 -1.0 0.0 -1.0 0.0 0.0036137581142919777 0.003613637724998935


==> tables/effect_num_layers/squirrel_undirected/exponent_1_mh.dat <==
num_layers loss.train.mean loss.val.mean loss.test.mean acc.train.mean acc.val.mean acc.test.mean epoch.mean exponent.mean step_size.real.mean step_size.imag.mean dirichlet_energy.real.mean dirichlet_energy.imag.mean dirichlet_energy_ratio.real.mean dirichlet_energy_ratio.imag.mean W.max.mean W.min.mean HFD.mean loss.train.std loss.val.std loss.test.std acc.train.std acc.val.std acc.test.std epoch.std exponent.std step_size.real.std step_size.imag.std dirichlet_energy.real.std dirichlet_energy.imag.std dirichlet_energy_ratio.real.std dirichlet_energy_ratio.imag.std W.max.std W.min.std HFD.std
1 0.32744819298386574 2.7845274806022644 2.8201518774032595 0.8830929487179487 0.4542668269230769 0.43871277617675314 492.7 1.0 2.165231537818909 0.0 0.3322740837931633 0.0 0.8066834807395935 0.0 2.9122953176498414 -2.3735759019851685 -0.2171543885621631 0.4295112371076397 0.6718514791758873 0.719853251086556 0.17644276255210473 0.039809290847804664 0.03909135712474824 262.55172823655147 0.0 0.5735031808734773 0.0 0.09744672103686412 0.0 0.1175552442098562 0.0 0.30156039485806807 0.378856002903337 0.13335804255866393
2 0.10589360743761063 2.944949746131897 2.9409342050552367 0.9735977564102564 0.5195312500000001 0.5004803073967339 613.9 1.0 1.5863509774208069 0.0 0.3891773849725723 0.0 0.904802006483078 0.0 2.6726837873458864 -2.1167598485946657 -0.2608159429014492 0.019374108285683134 0.05333235090905732 0.13091983496058845 0.005647333348773531 0.010844816784147669 0.022869896084461848 161.16168899586526 0.0 0.13248494766917684 0.0 0.025466442945918932 0.0 0.05988312330706138 0.0 0.03156860707330116 0.0445361484567226 0.05831817171378019
4 0.12796271219849586 2.955066967010498 2.9768547296524046 0.9659455128205128 0.5168870192307692 0.5059558117195004 505.7 1.0 0.9104027569293975 0.0 0.377825653553009 0.0 0.8893885910511017 0.0 2.4332854032516478 -1.7341713309288025 -0.430439572898733 0.028331921028454388 0.06231472538819975 0.1667797735523442 0.011324754827806548 0.00904422158165761 0.024909576978359604 115.40628232466376 0.0 0.04369456030992572 0.0 0.0489904323871087 0.0 0.11810675093343667 0.0 0.05394704575908586 0.050829824787027696 0.04493751603575406
8 0.15327344089746475 2.8162218809127806 2.8280428409576417 0.9584935897435898 0.510216346153846 0.49807877041306436 433.1 1.0 0.4739173263311386 0.0 0.38246567249298097 0.0 0.9041577935218811 0.0 2.17033474445343 -1.5581602454185486 -0.37253405230818115 0.03147020263288125 0.12534159485471932 0.2049025546245846 0.011485477531026434 0.007830969292914382 0.013277698154878085 169.15758924742337 0.0 0.015526331354867058 0.0 0.039612129288777796 0.0 0.07711120503456621 0.0 0.09041464387359176 0.081545774509889 0.04117589944185173
16 0.3119228407740593 2.2695335507392884 2.3371397256851196 0.8947115384615383 0.49633413461538456 0.47473583093179633 221.2 1.0 0.23106017410755159 0.0 0.3991532802581787 0.0 1.0274352192878724 0.0 2.2008219003677367 -1.599149465560913 -0.3586657075183794 0.14669075446130497 0.44620716838234825 0.46645759466688547 0.0596857783320992 0.009751330144152208 0.014843286003242043 125.94665537440842 0.0 0.01423891982531574 0.0 0.12252657878629215 0.0 0.20878401916134087 0.0 0.07952219627062483 0.07167372706111534 0.014900980277978565
32 0.42075739055871964 1.9801670551300048 2.0165708661079407 0.8540064102564102 0.49711538461538457 0.46878001921229584 134.4 1.0 0.11956130266189575 0.0 0.43728041350841523 0.0 1.203299105167389 0.0 2.2390274524688722 -1.6246577382087708 -0.36714446925389266 0.14492669006731798 0.30726409441596203 0.3322217490366328 0.060070560789678484 0.008199547067697372 0.01073999989192983 52.99094262230103 0.0 0.004285705677446691 0.0 0.11723263494903052 0.0 0.2414602092361651 0.0 0.040574459679595755 0.03737623858637405 0.01160656168677459
64 0.4783536225557327 1.817537522315979 1.8574299454689025 0.8287660256410257 0.5016225961538461 0.4793467819404419 115.8 1.0 0.062347286567091945 0.0 0.5116923242807389 0.0 1.425008475780487 0.0 2.2567610502243043 -1.63526211977005 -0.37231560626277516 0.13893271513746958 0.22215703689359265 0.27129975234450704 0.06014106228032381 0.008152060436377917 0.010636396184950178 37.43741444063679 0.0 0.0006739434310159203 0.0 0.1479228225768349 0.0 0.3062725397004903 0.0 0.020193105118984197 0.024198318512572398 0.010701303181881422
128 0.4574035942554474 1.8248777031898498 1.8713207960128784 0.8387419871794872 0.5057091346153847 0.4843419788664745 123.9 1.0 0.032439084723591805 0.0 0.6115075677633286 0.0 1.6640758633613586 0.0 2.273650813102722 -1.6378512382507324 -0.3847513446446825 0.11683924589726132 0.18114456356461256 0.25694656238824526 0.05040416004693446 0.008647375051165402 0.012118984659296944 34.20657831470432 0.0 0.0006858908026990462 0.0 0.11771596091973231 0.0 0.26105183383411784 0.0 0.018505080204009892 0.020374867662797173 0.013686403013858222
256 0.4964574873447418 1.8094506502151488 1.8496216535568237 0.8217948717948719 0.5067307692307693 0.48299711815561963 125.3 1.0 0.01668709870427847 0.0 0.6544398397207261 0.0 1.7903210520744324 0.0 2.2981863737106325 -1.6366320967674255 -0.4077969196209253 0.16438132115962206 0.297678153095161 0.3506362713274811 0.06834560139369045 0.007476116125040391 0.010182516810758869 53.01141386531772 0.0 0.0003519697650871318 0.0 0.14410495058948689 0.0 0.29605605898647686 0.0 0.02038212276564179 0.030819484937022808 0.018603616167507307


==> tables/effect_num_layers/squirrel_undirected/exponent_learnable_gcn.dat <==
num_layers loss.train.mean loss.val.mean loss.test.mean acc.train.mean acc.val.mean acc.test.mean epoch.mean exponent.mean step_size.real.mean step_size.imag.mean dirichlet_energy.real.mean dirichlet_energy.imag.mean dirichlet_energy_ratio.real.mean dirichlet_energy_ratio.imag.mean W.max.mean W.min.mean loss.train.std loss.val.std loss.test.std acc.train.std acc.val.std acc.test.std epoch.std exponent.std step_size.real.std step_size.imag.std dirichlet_energy.real.std dirichlet_energy.imag.std dirichlet_energy_ratio.real.std dirichlet_energy_ratio.imag.std W.max.std W.min.std
1 0.33918018639087677 3.4897969722747804 3.6312721014022826 0.8882211538461539 0.5243990384615385 0.49625360230547555 539.2 -0.03895100960507989 1.0 0.0 0.41359267234802244 0.0 1.8920379161834717 0.0 2.8764647245407104 -2.559983015060425 0.10675128519963012 0.4371572537763993 0.3918650128753718 0.0400845300487293 0.010707239159288494 0.028655318015108087 158.87970292016536 0.09217659503924576 0.0 0.0 0.03737269122204593 0.0 0.14012964392717664 0.0 0.09385589938414364 0.17976293711397986
2 0.7246566534042358 2.2061601996421816 2.186738908290863 0.706610576923077 0.5104567307692308 0.4930835734870317 411.5 0.12005001790821553 0.5 0.0 0.2898904487490654 0.0 1.7824813961982726 0.0 3.137485933303833 -2.7561028718948366 0.2236202834296973 0.46693845708685966 0.4984869673069527 0.1164785563135481 0.03156186836616796 0.034643583996674755 136.01782971360777 0.13808512603335785 0.0 0.0 0.055795679941323374 0.0 0.370068705651438 0.0 0.14708365768634066 0.3105906217310407
4 1.3829000115394592 1.6137168884277344 1.5894583344459534 0.34411057692307695 0.30612980769230774 0.2957732949087416 190.0 0.5038987976498902 0.25 0.0 0.17259865486994386 0.0 0.811548364162445 0.0 2.861508870124817 -1.6156473398208617 0.24990559272454263 0.12796587334189655 0.10078572138579037 0.14713341344790176 0.10406120616854755 0.10388723674039044 204.6328419389224 0.49232280062294187 0.0 0.0 0.18599836975291711 0.0 0.9036206602724159 0.0 0.5419435086179772 0.274865099441784
8 1.6099084973335267 1.6101545333862304 1.6104949593544007 0.20052083333333331 0.20402644230769235 0.19231508165225747 1.9 0.9952505946159362 0.125 0.0 0.004651436349377036 0.0 0.020786384120583534 0.0 2.392361617088318 -1.743595051765442 0.0004994322178103297 0.0007558534164968127 0.0008505609482380534 0.0049337441710994665 0.006671755802636573 0.009151589136456912 1.445683229480096 0.0036132773857368446 0.0 0.0 0.001382098302790288 0.0 0.006323708342900387 0.0 0.0036137581142919777 0.003613637724998935
16 1.6099085211753845 1.6101545333862304 1.6104950308799744 0.20052083333333331 0.20402644230769235 0.19231508165225747 1.9 0.9952505946159362 0.0625 0.0 0.004399383743293584 0.0 0.01980433533899486 0.0 2.392361617088318 -1.743595051765442 0.0004994332398777111 0.000755835382293141 0.000850609239927648 0.0049337441710994665 0.006671755802636573 0.009151589136456912 1.445683229480096 0.0036132773857368446 0.0 0.0 0.009409331300821585 0.0 0.04252250892622779 0.0 0.0036137581142919777 0.003613637724998935
32 1.6099085211753845 1.6101545333862304 1.6104950308799744 0.20052083333333331 0.20402644230769235 0.19231508165225747 1.9 0.9952505946159362 0.03125 0.0 -1.0 0.0 -1.0 0.0 2.392361617088318 -1.743595051765442 0.0004994332398777111 0.000755835382293141 0.000850609239927648 0.0049337441710994665 0.006671755802636573 0.009151589136456912 1.445683229480096 0.0036132773857368446 0.0 0.0 -1.0 0.0 -1.0 0.0 0.0036137581142919777 0.003613637724998935
64 1.6099085211753845 1.6101545333862304 1.6104950308799744 0.20052083333333331 0.20402644230769235 0.19231508165225747 1.9 0.9952505946159362 0.015625 0.0 -1.0 0.0 -1.0 0.0 2.392361617088318 -1.743595051765442 0.0004994332398777111 0.000755835382293141 0.000850609239927648 0.0049337441710994665 0.006671755802636573 0.009151589136456912 1.445683229480096 0.0036132773857368446 0.0 0.0 -1.0 0.0 -1.0 0.0 0.0036137581142919777 0.003613637724998935
128 1.6099085211753845 1.6101545333862304 1.6104950308799744 0.20052083333333331 0.20402644230769235 0.19231508165225747 1.9 0.9952505946159362 0.0078125 0.0 -1.0 0.0 -1.0 0.0 2.392361617088318 -1.743595051765442 0.0004994332398777111 0.000755835382293141 0.000850609239927648 0.0049337441710994665 0.006671755802636573 0.009151589136456912 1.445683229480096 0.0036132773857368446 0.0 0.0 -1.0 0.0 -1.0 0.0 0.0036137581142919777 0.003613637724998935
256 1.6099085211753845 1.6101545333862304 1.6104950308799744 0.20052083333333331 0.20402644230769235 0.19231508165225747 1.9 0.9952505946159362 0.00390625 0.0 -1.0 0.0 -1.0 0.0 2.392361617088318 -1.743595051765442 0.0004994332398777111 0.000755835382293141 0.000850609239927648 0.0049337441710994665 0.006671755802636573 0.009151589136456912 1.445683229480096 0.0036132773857368446 0.0 0.0 -1.0 0.0 -1.0 0.0 0.0036137581142919777 0.003613637724998935


==> tables/effect_num_layers/squirrel_undirected/exponent_learnable_mh.dat <==
num_layers loss.train.mean loss.val.mean loss.test.mean acc.train.mean acc.val.mean acc.test.mean epoch.mean exponent.mean step_size.real.mean step_size.imag.mean dirichlet_energy.real.mean dirichlet_energy.imag.mean dirichlet_energy_ratio.real.mean dirichlet_energy_ratio.imag.mean W.max.mean W.min.mean HFD.mean loss.train.std loss.val.std loss.test.std acc.train.std acc.val.std acc.test.std epoch.std exponent.std step_size.real.std step_size.imag.std dirichlet_energy.real.std dirichlet_energy.imag.std dirichlet_energy_ratio.real.std dirichlet_energy_ratio.imag.std W.max.std W.min.std HFD.std
1 0.1977445650845766 3.4600610971450805 3.468434202671051 0.9298076923076923 0.45576923076923076 0.4376560999039385 454.6 0.06531487014144659 1.8991828083992004 0.0 0.4130198210477829 0.0 0.9966101109981537 0.0 2.458692169189453 -1.9392462849617005 -0.5026106138297755 0.35193431869993014 0.6794810012430149 0.6909032222136202 0.14612579419698923 0.027070232284957182 0.02556823843747781 191.67691566800627 0.29024219765101084 0.2981372057327646 0.0 0.09183129068460161 0.0 0.14537365986455145 0.0 0.1383766316715725 0.13732537922288363 0.11275881264028734
2 0.032141773402690886 3.8973696708679197 3.9648267030715942 0.9915064102564102 0.5998798076923078 0.5883765609990395 519.4 -0.024848965974524618 1.50331768989563 0.0 0.44657962322235106 0.0 1.3727082014083862 0.0 2.522235321998596 -2.1267608404159546 -0.40268776486366137 0.009489807592377794 0.13986884053812734 0.2302930261615762 0.004616247025908353 0.011830855545411367 0.01636573010317082 103.79132911760982 0.02183540230920828 0.09543331347219318 0.0 0.02199951630870687 0.0 0.14254764444526227 0.0 0.0577855644359856 0.05840855561874398 0.048474106543350166
4 0.03262618836015463 4.182536935806274 4.232478785514831 0.9904647435897436 0.6154447115384616 0.6061479346781941 348.4 0.06479949969798326 0.8933628916740417 0.0 0.43597409427165984 0.0 1.4005966901779174 0.0 2.3378857374191284 -1.9101533055305482 -0.4099441507959657 0.010022368254145833 0.25410221338497085 0.29079935722999134 0.0032141299872005752 0.007342805711668021 0.016527041819486308 68.67488623943981 0.026925521847608703 0.04894210631915963 0.0 0.02384891364080902 0.0 0.14047414850827988 0.0 0.047592071296708574 0.04116057721968862 0.05174709469077999
8 0.03404991328716278 4.327857112884521 4.4274341583251955 0.9905448717948717 0.6256009615384616 0.6115273775216139 307.4 0.10238010212779045 0.5063517987728119 0.0 0.503361165523529 0.0 1.5977554798126221 0.0 2.180212140083313 -1.6964312314987182 -0.45769368718882253 0.010791263452957243 0.3724550991188741 0.5091737397392194 0.00336252167601879 0.007496377946881101 0.018433794914598997 69.21878357786996 0.03168494662305954 0.025511239699658024 0.0 0.05695038657919626 0.0 0.22383282110910135 0.0 0.043974245565503056 0.021023971777321755 0.02702588475953857
16 0.03240977842360735 4.553854870796203 4.62663505077362 0.990905448717949 0.6284254807692308 0.619884726224784 301.8 0.10565951690077782 0.26184356212615967 0.0 0.6620477318763733 0.0 2.050955128669739 0.0 2.090569269657135 -1.599392795562744 -0.46542120855734287 0.009088956709256048 0.4579100130990696 0.5618804514948976 0.002669904981017004 0.005814438759344574 0.016930001137617504 39.8190908987134 0.028876455490416647 0.007102504285445264 0.0 0.0553085520584606 0.0 0.26803875661437837 0.0 0.036893775222255794 0.017431949019633682 0.030275444502339252
32 0.02963489405810833 4.628520965576172 4.823640775680542 0.9918669871794872 0.6295673076923076 0.6218059558117195 312.1 0.09635253995656967 0.13135650902986526 0.0 0.6906219303607941 0.0 2.124799966812134 0.0 2.05128698348999 -1.5694036960601807 -0.45880025706153144 0.006364497675128521 0.28396221100326907 0.4540699428467922 0.002280840597354213 0.006423264046099712 0.019771170092365117 37.27854610898875 0.023453281926930702 0.0022174633087617243 0.0 0.04718799203646992 0.0 0.21735595308301697 0.0 0.036417567247940735 0.018969649304026018 0.029385833466836344
64 0.04191620107740164 4.435813140869141 4.522153615951538 0.9879407051282051 0.6319110576923077 0.6201729106628242 305.8 0.11410943381488323 0.06437727808952332 0.0 0.7310794711112976 0.0 2.1688799977302553 0.0 2.066135621070862 -1.5810922861099244 -0.45747377263016686 0.012899031138361492 0.3343700635142296 0.6391267943911236 0.003522224816358135 0.0062120356768429665 0.017598924440968104 59.715659587749684 0.039647571038811405 0.0018254085042614776 0.0 0.0335840222484105 0.0 0.14929442831546938 0.0 0.05118853644043767 0.023707434843940597 0.025491068556518684
128 0.0302113251760602 4.7216935634613035 4.878929018974304 0.990985576923077 0.6326322115384615 0.6236311239193084 333.1 0.08897139839828014 0.0325028071179986 0.0 0.726999044418335 0.0 2.207727074623108 0.0 2.071919548511505 -1.5954970836639404 -0.4548788579670825 0.008544643593247706 0.4541920385889822 0.6451719154697445 0.002862551390688514 0.006659836138442335 0.015163115098847747 38.349576268845524 0.021039077031411533 0.0010850485246560863 0.0 0.0316367788864236 0.0 0.19641888022735413 0.0 0.048932682916433906 0.013352809506730736 0.03464674623067805
256 0.03733208868652582 4.708319211006165 4.951167917251587 0.9896634615384615 0.6332331730769232 0.6222862632084534 341.6 0.10059149786829949 0.016359712183475494 0.0 0.7212270379066468 0.0 2.1548990845680236 0.0 2.1089093327522277 -1.601411521434784 -0.4826223198571847 0.010833862077526724 0.6526274420334919 0.8702265511927146 0.002722001242221629 0.007201766215427409 0.01619312776615215 58.17422109491454 0.033636102923000094 0.0006050541152506141 0.0 0.04693372583286299 0.0 0.18007442847909963 0.0 0.0647672962523163 0.024426231829147348 0.0396904588113551

==> tables/oversmoothing/complex_W/chameleon_directed_1_exponent_gcn.dat <==
num_layers exponent.mean exponent.std step_size.mean step_size.std dirichlet_energy.mean dirichlet_energy.std loss.train.mean loss.train.std loss.val.mean loss.val.std loss.test.mean loss.test.std acc.train.mean acc.train.std acc.val.mean acc.val.std acc.test.mean acc.test.std dirichlet_energy_ratio.mean	dirichlet_energy_ratio.std
1 1 0 1 0 0.225940677523613 0.00364227007387987 0.135488342493773 0.0372447785585566 1.11722503900528 0.118054455174921 1.07197657227516 0.0942989324016032 0.968498168498168 0.0125974844608188 0.778189300411523 0.01222390791699 0.77719298245614 0.00956904571459272 0.838620465993881 0.0189885384935599
2 1 0 1 0 0.238659472763538 0.0220099641496444 0.204092112183571 0.0347199052513055 1.72216686010361 0.228426098243147 1.67706830501556 0.229424046476728 0.93974358974359 0.0127667633097754 0.766666666666667 0.0162590504239822 0.764912280701754 0.0172341076354285 0.799714243412018 0.0690802410006807
3 1 0 1 0 0.235023482143879 0.0386340637985409 0.39754955470562 0.0876556353882702 2.1810940861702 0.346946337147685 2.20571782588959 0.395214980598161 0.871978021978022 0.0378146364803965 0.713443072702332 0.0243108154480672 0.713157894736842 0.033814623276134 0.674165111780167 0.0890698615633543
4 1 0 1 0 0.229664911329746 0.0157373354050881 0.580166235566139 0.104871076794853 2.61778243780136 0.685503029063197 2.82053303718567 0.933168630371908 0.797802197802198 0.0471354707875925 0.660356652949246 0.0279996725863881 0.646271929824562 0.0359415039354232 0.68985076546669 0.0456737532264498
5 1 0 1 0 0.264620068669319 0.0575146547463618 0.72366436123848 0.0852411445229405 2.4058646440506 0.506752489476645 2.77164469957352 0.936066299697959 0.734615384615385 0.0318670792634886 0.620438957475995 0.0187387202691562 0.597587719298246 0.0187945121588297 0.747014489769936 0.172573174193637
6 1 0 1 0 0.215331687033176 0.0509811248509958 0.752408981323242 0.050961749326567 2.54978158473968 0.475985975785007 2.60548000335693 0.516911914797882 0.723901098901099 0.0246309760603388 0.612482853223594 0.0231109033296766 0.607456140350877 0.0203368826655607 0.588838711380959 0.139874448791217
7 1 0 1 0 0.249950030446053 0.0866798741948723 0.786371695995331 0.0588797025659668 4.02249717712402 2.04329056579548 4.20440940856934 1.92309082004246 0.707875457875458 0.0288948075066086 0.604938271604938 0.00930360765860804 0.594078947368421 0.0294293016399277 0.672262120246887 0.253379566463839
8 1 0 1 0 0.188569849729538 0.0393247512477948 0.905700534582138 0.0724682345852885 3.42622388601303 1.49498509028128 4.03046605587006 1.75585513541492 0.664835164835165 0.0237707489282299 0.576680384087792 0.0168473164530524 0.564912280701754 0.0269156771799408 0.496077051758766 0.11157110939452
9 1 0 1 0 0.207980841398239 0.0880358323401689 0.931677031517029 0.0533770422435324 4.04379252195358 3.25503172753282 4.36493611335754 2.66707895237089 0.64496336996337 0.0201883099711426 0.566529492455418 0.0222459187108736 0.553508771929825 0.0295719435632238 0.554808643460274 0.227261252322751
10 1 0 1 0 0.236954485625029 0.0916051571840715 0.986632066965103 0.0590108286776935 4.3025009393692 2.07863641415629 6.40566161870956 4.23996814735499 0.607600732600732 0.0225663397991788 0.536076817558299 0.023229066513854 0.510745614035088 0.016999504365161 0.6753443390131 0.265886017089506


==> tables/oversmoothing/complex_W/chameleon_directed_1_exponent_minus_s.dat <==
num_layers exponent.mean exponent.std step_size.mean step_size.std dirichlet_energy.mean dirichlet_energy.std loss.train.mean loss.train.std loss.val.mean loss.val.std loss.test.mean loss.test.std acc.train.mean acc.train.std acc.val.mean acc.val.std acc.test.mean acc.test.std dirichlet_energy_ratio.mean dirichlet_energy_ratio.std
1 1 0 2.82217960357666 0.701113726417894 0.243291473388672 0.0103033454378666 0.024877040926367 0.011796639688059 1.33399962186813 0.109815191806159 1.30389093160629 0.109051821547943 0.997710622710623 0.00184291316826905 0.679012345679012 0.0215847882170326 0.683552631578947 0.0359013398344446 0.91488783955574 0.0210229419160275
2 1 0 2.15433341264725 0.368655810554877 0.204376335442066 0.00669525748423742 0.0294980330392718 0.0249706517634306 1.29388817548752 0.130081031175604 1.25189343690872 0.0873710745901544 0.997344322344322 0.00507312783313718 0.725102880658436 0.021270408533555 0.727631578947368 0.0306201924135212 0.754273134469986 0.0156306372373789
3 1 0 1.69001661539078 0.133206578339843 0.182616624236107 0.0037730754717161 0.0244996191933751 0.00970392310954107 1.44730461835861 0.229783059912251 1.39511471986771 0.157845489987169 0.998992673992674 0.00125894936674611 0.738820301783265 0.0165543756834519 0.742982456140351 0.0136529670318188 0.665731078386307 0.00792463157070521
4 1 0 1.40072127580643 0.0808904621236409 0.176338018476963 0.0076535858148478 0.0341492986306548 0.0182862950120898 1.54724369049072 0.314094360071058 1.4996272444725 0.211665843115324 0.998626373626374 0.00149073448682231 0.747325102880658 0.0171637775798267 0.751315789473684 0.0187163055204841 0.607625353336334 0.0192952892370807
5 1 0 1.2684717297554 0.0770765356279974 0.182710787653923 0.0229705215833906 0.0331742435693741 0.01190840536198 1.75411982536316 0.278947020180506 1.74236577749252 0.226364449516444 0.998534798534799 0.0010989010989011 0.751440329218107 0.0162977742005807 0.757236842105263 0.0140778542506176 0.607232761383057 0.0784164302501006
6 1 0 1.07996788024902 0.0561960566699324 0.208581152558327 0.0216869044182032 0.0376019977033138 0.0140609302029628 1.80979166030884 0.266701960354285 2.00989917516708 0.363366003529006 0.997435897435897 0.00337215249808093 0.747736625514403 0.0160376541389816 0.751754385964912 0.0177021369040444 0.680830144882202 0.0652742115014299
7 1 0 0.963826841115952 0.0275708195409245 0.233039420098066 0.118674918291577 0.041144915483892 0.00994445198494018 1.80243375301361 0.279526305561869 2.01613795757294 0.631339188448348 0.997619047619048 0.00073260073260073 0.744307270233196 0.0149790218872085 0.750219298245614 0.0106286147509234 0.755904585123062 0.380128176479057
8 1 0 0.906905037164688 0.0412009234591533 0.216119678318501 0.0520751767777747 0.0512715825811029 0.0265107213205453 2.05672088861465 0.343653159255874 2.68361806869507 1.79412288957075 0.998076923076923 0.00160974320798964 0.754183813443073 0.0180403645791754 0.755921052631579 0.0141460117744475 0.736508744955063 0.163885216447675
9 1 0 0.853940904140472 0.0316038091887354 0.242955058813095 0.0735456612493121 0.0708957340568304 0.0354988616920731 2.02742785215378 0.47471691408584 2.60640960931778 1.23127853109297 0.99459706959707 0.00660928592518907 0.757064471879287 0.0165572170998034 0.756798245614035 0.0201813969081289 0.808883392810822 0.273843924459929
10 1 0 0.846883398294449 0.0121233998339825 0.213217757642269 0.0581558729580975 0.0691797107458115 0.0178538225412192 2.50719554424286 0.712710200912871 5.86589612960815 5.42233503484078 0.996245421245421 0.00185199161320116 0.762551440329218 0.0167380644832111 0.76469298245614 0.0126757421198407 0.726558166742325 0.205437305774534



==> tables/oversmoothing/complex_W/chameleon_directed_learnable_exponent_gcn.dat <==
num_layers exponent.mean exponent.std step_size.mean step_size.std dirichlet_energy.mean dirichlet_energy.std loss.train.mean loss.train.std loss.val.mean loss.val.std loss.test.mean loss.test.std acc.train.mean acc.train.std acc.val.mean acc.val.std acc.test.mean acc.test.std dirichlet_energy_ratio.mean	dirichlet_energy_ratio.std
1 0.341079439222813 0.0744743357194737 1 0 0.245167422294617 0.00343531824827638 0.0867144625633955 0.0230765576371507 1.13570433855057 0.110131013329674 1.079172539711 0.127576511616225 0.984798534798535 0.00461887187286394 0.772290809327846 0.0139351715766258 0.782675438596491 0.0151760090147333 0.936965852975845 0.0191486033420988
2 0.198605738580227 0.0354536251410203 1 0 0.266622768342495 0.0122761236059498 0.0685540925711393 0.019614174452613 1.77720646858215 0.201084323572429 1.66373389959335 0.160076045867374 0.98525641025641 0.00296595874371828 0.763100137174211 0.0146468402395994 0.769517543859649 0.0148233286106326 0.978515785932541 0.0472105516575375
3 0.163185305893421 0.0153262555309926 1 0 0.324894371628761 0.0220108062750636 0.0812059013172984 0.0361522192958855 2.65437204837799 0.354036291384779 2.61329653263092 0.383584739183254 0.982875457875458 0.0109204976526962 0.743621399176955 0.0208346810404799 0.748026315789474 0.0109407628800583 1.03944428563118 0.0749351905341444
4 0.153716237843037 0.00871331152102354 1 0 0.374186766147614 0.0243718787532714 0.0692478958517313 0.0241839723110905 3.64850444793701 0.398134559023134 3.43298788070679 0.560624198449525 0.983882783882784 0.00922320755458915 0.736076817558299 0.0168584817511519 0.746052631578947 0.00979750346653012 1.15866004228592 0.0764417128402287
5 0.149817648530006 0.00970228570339384 1 0 0.40668503344059 0.0514743041636146 0.0585714207962155 0.0256492660895778 5.04455242156982 0.756942598886655 5.00792696475983 1.34088078338825 0.988369963369963 0.00845322919479423 0.717695473251029 0.0150492051049684 0.723245614035088 0.017483448621048 1.08661615252495 0.130628726463419
6 0.148404204845428 0.00722755477755738 1 0 0.367764586210251 0.0444480605750795 0.0957225285470486 0.0506346751149314 5.28786582946777 0.84721803546684 5.19215404987335 1.87257598424836 0.979212454212454 0.0171763725630116 0.704663923182442 0.0200954367251408 0.717763157894737 0.0151950107029123 0.931264835596085 0.119467479786031
7 0.156746128201485 0.0157706715838941 1 0 0.434676450490952 0.043957531914147 0.122917322441936 0.0586697015134886 6.51573858261108 1.37867822395607 6.48548583984375 1.39434723947815 0.971336996336996 0.0187630636283867 0.688888888888889 0.0150741913501412 0.686184210526316 0.0154896608652722 1.00123190283775 0.100313792805288
8 0.169707922637463 0.00968016321133153 1 0 0.382402968406677 0.0358492942675225 0.174897327274084 0.0716333945396683 7.41556830406189 2.27854556117033 7.56693735122681 1.97043369653467 0.955128205128205 0.0247184904544033 0.685322359396433 0.019813958941309 0.683771929824562 0.0211665412491468 0.88921702504158 0.0784153280549455
9 0.178544616699219 0.00944740545621614 1 0 0.423769587278366 0.0510855020841913 0.174365643411875 0.102660881188015 9.37305769920349 2.2686142468159 10.1312522411346 3.37653813923467 0.956959706959707 0.0353532042684515 0.676543209876543 0.0201211704233843 0.667763157894737 0.0342449500672619 0.959205883741379 0.123792534715069
10 0.183148647844791 0.0117932228047781 1 0 0.425855845212936 0.0744712295945903 0.167767589539289 0.0896080035210609 12.2247200965881 3.11287070061178 12.8635827064514 5.60366263169048 0.958882783882784 0.0273760516030212 0.675582990397805 0.0208509313358149 0.670833333333333 0.0184380143297016 0.982571846246719 0.164379177575806


==> tables/oversmoothing/complex_W/chameleon_directed_learnable_exponent_minus_s.dat <==
num_layers exponent.mean exponent.std step_size.mean step_size.std dirichlet_energy.mean dirichlet_energy.std loss.train.mean loss.train.std loss.val.mean loss.val.std loss.test.mean loss.test.std acc.train.mean acc.train.std acc.val.mean acc.val.std acc.test.mean acc.test.std dirichlet_energy_ratio.mean	dirichlet_energy_ratio.std
1 0.182073902338743 0.0385307369510696 1.62587521076202 0.0205732713154767 0.250145696103573 0.00265774374239486 0.0213606433942914 0.00270858892184161 1.19131209850311 0.081787561383149 1.16607204675674 0.0581549636481256 1 0 0.665020576131687 0.0149362497545308 0.666885964912281 0.0137809362661096 0.941891068220139 0.0114155327566921
2 0.183031686395407 0.0465104033784056 1.5700879573822 0.0217295689259693 0.23762778788805 0.00859178539727619 0.0108442796394229 0.00469421534607403 1.09336736798286 0.0874593377726117 1.06321815252304 0.0423954822833109 0.99981684981685 0.000549450549450548 0.768998628257888 0.0140454603414762 0.768640350877193 0.0143217033923296 0.903436845541 0.0349191037457068
3 0.230419939756393 0.054582226112914 1.49759387969971 0.0441879852612484 0.226258265972137 0.0184597617850433 0.0101266919868067 0.00384426301664833 1.45928241014481 0.17493364133885 1.42093088626862 0.162387260818045 0.999542124542124 0.000614304389423017 0.773251028806584 0.0164156900726284 0.782675438596491 0.0113718352302317 0.852277570962906 0.071788367788068
4 0.368591131269932 0.103205002536219 1.32191661596298 0.068217074840453 0.239984990656376 0.0333353395561745 0.0161709172651172 0.00637080749795021 1.91084970235825 0.326789152338968 1.79622431993484 0.268626912339611 0.999450549450549 0.000839299577830737 0.774485596707819 0.0122108165071429 0.781798245614035 0.0150423251224934 0.824044877290726 0.110437783011651
5 0.296633791923523 0.112176973126534 1.21881065368652 0.054995762540961 0.269991126656532 0.0429296581072382 0.0167969931848347 0.00845376335409589 2.63340183496475 0.48487553027871 2.6949859380722 0.739921317401259 0.997710622710623 0.00284472977417747 0.774485596707819 0.0167689512098064 0.779824561403509 0.0105263157894737 0.908716052770615 0.174758617416884
6 0.395188695192337 0.14850000155044 1.04827353954315 0.0537995946831264 0.290112498402595 0.0656021415882495 0.0200654931366444 0.00841453624951554 2.58021458387375 0.646454370759697 3.15472458600998 1.11644816175755 0.997893772893773 0.00129830099622324 0.776131687242798 0.0171418374231147 0.774780701754386 0.0171852045600571 0.958765739202499 0.218651369514737
7 0.371833860874176 0.11854666928498 0.951587229967117 0.0163495639907265 0.344499632716179 0.0772950008585971 0.0277437654323876 0.0180311299121661 2.92529604434967 0.631439571958721 3.05168080329895 0.638836214668143 0.997435897435897 0.00212011664886267 0.771879286694101 0.0182194000397781 0.778947368421053 0.0127041652262809 1.14885758161545 0.251823385306333
8 0.377592243254185 0.126143646713578 0.889307117462158 0.0079898162247083 0.406126537919045 0.0877829354643035 0.0386667339131236 0.0191522562932886 2.95549665689468 1.10758461389316 3.71470892429352 2.06015741902335 0.997435897435897 0.00128205128205128 0.776131687242798 0.0183506079650926 0.778289473684211 0.0167142096599046 1.34048058390617 0.277979897083131
9 0.418675470352173 0.166911967702206 0.858815973997116 0.00528353558550105 0.383091428875923 0.0916138007603606 0.0480940351262689 0.0274434963595394 4.28568890094757 1.65017885791597 4.48140573501587 1.98373757619829 0.995787545787546 0.00143044865859096 0.771056241426612 0.0146391300231117 0.777631578947368 0.0154818970129147 1.23312491178513 0.328337996088931
10 0.484635403752327 0.139215415921263 0.842152917385101 0.00952413032676451 0.324592033028603 0.0819615202823914 0.041039302572608 0.0198090782692435 4.19802787303925 1.51602986882383 5.24481897354126 2.41763966785906 0.996794871794872 0.00143337690865371 0.774622770919067 0.0166433646313846 0.77609649122807 0.0174462746519288 1.08839067220688 0.27981989248013


==> tables/oversmoothing/real_W/chameleon_undirected_1_exponent_gcn.dat <==
num_layers exponent.mean exponent.std step_size.mean step_size.std dirichlet_energy.mean dirichlet_energy.std dirichlet_energy_ratio.mean dirichlet_energy_ratio.std loss.train.mean loss.train.std loss.val.mean loss.val.std loss.test.mean loss.test.std acc.train.mean acc.train.std acc.val.mean acc.val.std acc.test.mean acc.test.std
1 1 0 1 0 0.0852903641760349 0.0047667604600735 0.417522990703583 0.0405608908313878 0.137975857406855 0.0355023626419658 1.69355480670929 0.184619771174301 1.66382277011871 0.24412921526888 0.971794871794872 0.00934604455836852 0.712071330589849 0.0132350012554538 0.701754385964912 0.0189410727032361
2 1 0 1 0 0.0921885974705219 0.0156583484047805 0.359082809090614 0.0613935746754427 0.257603581249714 0.0605263868835262 1.57767918109894 0.19262764874836 1.60229551792145 0.15918031709933 0.922161172161172 0.0230907278902246 0.720987654320988 0.0185586112760359 0.711184210526316 0.0175452302096225
3 1 0 1 0 0.166381435096264 0.026036548622528 0.540081307291985 0.0993887257665363 0.398214974999428 0.0882137273568489 2.13285762071609 0.413516006409956 2.11057486534119 0.329504732733369 0.866666666666667 0.0284036352176914 0.678600823045268 0.0222040095395374 0.667324561403509 0.0241636416739565
4 1 0 1 0 0.107293110340834 0.0200351689510229 0.305382363498211 0.0530584632876005 0.527796998620033 0.0351166502824506 1.69122534990311 0.180892525976509 1.67658014297485 0.209371145712798 0.81043956043956 0.0170536327428348 0.663100137174211 0.0208685215426465 0.648026315789474 0.018536864437723
5 1 0 1 0 0.140735992789268 0.022377941876946 0.411763513088226 0.0619179624684194 0.572501575946808 0.0548877217576202 2.19181697368622 0.554676836524237 2.04360420703888 0.376443154173394 0.791666666666667 0.0234269417476071 0.647462277091907 0.0222205286489071 0.631798245614035 0.0197478039734258
6 1 0 1 0 0.105843948572874 0.0134766948439339 0.285161952674389 0.0386916369899854 0.707505279779434 0.11992558522783 1.68922470808029 0.370980216677497 1.66861563920975 0.422648166056725 0.732326007326007 0.0521110550947641 0.624691358024691 0.0243398234395271 0.612061403508772 0.0277470782958326
7 1 0 1 0 0.113973841071129 0.0353844768110002 0.299657325446606 0.0872411569627128 0.756506788730621 0.0745179933856965 1.8430924654007 0.407217031576781 1.824682533741 0.334527829556541 0.70467032967033 0.0390742449201815 0.613031550068587 0.0227101010747119 0.58969298245614 0.0259375225973046
8 1 0 1 0 0.0997816756367683 0.0178246229695545 0.277173763513565 0.0478520012306461 0.862137621641159 0.0662421544996128 1.53594287633896 0.139335591713388 1.50203011035919 0.131395768403895 0.664652014652015 0.0294632806480617 0.587379972565158 0.019094334860143 0.572587719298246 0.0276602816670786
9 1 0 1 0 0.0717927759513259 0.0532170384194698 0.193442365899682 0.14957494155083 0.923885869979858 0.0776997709401187 1.59752629995346 0.210278333928373 1.5775230050087 0.210507410872763 0.631593406593407 0.0234977116889067 0.56076817558299 0.0229273881105912 0.541008771929824 0.0273209003207566
10 1 0 1 0 0.0918664399534464 0.0242063212412813 0.307730364799499 0.0826236556248129 0.917076104879379 0.0636142387217595 1.47793077230454 0.119076985857868 1.51494702100754 0.137846176183433 0.632142857142857 0.0243219374717726 0.56721536351166 0.022922873754552 0.546491228070175 0.024058926582285


==> tables/oversmoothing/real_W/chameleon_undirected_1_exponent_minus_h.dat <==
num_layers exponent.mean exponent.std step_size.mean step_size.std dirichlet_energy.mean dirichlet_energy.std dirichlet_energy_ratio.mean dirichlet_energy_ratio.std loss.train.mean loss.train.std loss.val.mean loss.val.std loss.test.mean loss.test.std acc.train.mean acc.train.std acc.val.mean acc.val.std acc.test.mean acc.test.std
1 1 0 1 0 0.115999913215637 0.012280259624678 0.632492607831955 0.0558084154120773 0.0653105620294809 0.0690365966833786 1.58412272930145 0.116343661882263 1.58940618038178 0.16558588386052 0.990476190476191 0.018154978427174 0.562551440329218 0.0246795429741377 0.545833333333333 0.0319822263755929
2 1 0 1 0 0.0562005117535591 0.0140906190148526 0.302488946914673 0.0686158862214219 0.0215791579335928 0.0074524558234138 1.47994536161423 0.199027480492576 1.49036996364594 0.128763901268274 0.999175824175824 0.00166102171677811 0.665432098765432 0.0170278454316616 0.658771929824561 0.0290799727267558
3 1 0 1 0 0.0575197644531727 0.0422395803625511 0.231159207969904 0.113214810355151 0.0351453170180321 0.0293795832087013 1.5829617023468 0.347238663388586 1.60262798070908 0.233456373798069 0.995970695970696 0.00778334408823289 0.683813443072702 0.0177930339795238 0.673464912280702 0.0160387846519531
4 1 0 1 0 0.0497357040643692 0.0169069961544178 0.199190399795771 0.0776910235080018 0.0563450990244746 0.0440590352951756 1.5296945810318 0.188676324466354 1.59966162443161 0.19852260756106 0.992948717948718 0.0106325740490614 0.693415637860082 0.0192948096731218 0.683114035087719 0.015760511937571
5 1 0 1 0 0.127543023228645 0.0573237777279717 0.462981510162354 0.19711475181802 0.0436495274305344 0.0202244399038853 1.71739884614944 0.153390796272624 1.73445850610733 0.207015427427629 0.99532967032967 0.00488791433885807 0.696707818930041 0.0148686974196445 0.694078947368421 0.0116970485553461
6 1 0 1 0 0.319166308641434 0.122073237044576 1.09780507981777 0.433016406858671 0.0514902744442225 0.0140442075028208 1.860779941082 0.183366475508865 1.7955703496933 0.158559082558256 0.99496336996337 0.00263029425207784 0.701783264746228 0.0139783146259062 0.702412280701754 0.0158153418702656
7 1 0 1 0 0.60685707628727 0.108731547792721 1.96062178611755 0.262232847367817 0.0712849665433168 0.0394782716332554 1.9629834651947 0.337028640040126 1.97856780290604 0.186297267480261 0.988095238095238 0.0145024416811935 0.703155006858711 0.0120244757206097 0.691447368421053 0.0196403587127696
8 1 0 1 0 0.695761853456497 0.0720806942567331 2.09321221113205 0.305912548965522 0.0891266506165266 0.0287796348331587 2.21408755779266 0.405556676173853 2.35691177845001 0.639490705200471 0.986904761904762 0.00829298285616736 0.706310013717421 0.0139816795701368 0.703070175438596 0.0196929336145997
9 1 0 1 0 0.550717586278915 0.137809498281783 1.58537195324898 0.364552997726657 0.126106253266335 0.0359493435006816 2.37281932830811 0.509119815063712 2.48982515335083 0.611336719258462 0.976831501831502 0.011806085834658 0.709190672153635 0.0170339221687521 0.700657894736842 0.0233374963309131
10 1 0 1 0 0.66469823718071 0.166645195124381 1.83358398675919 0.527769988397621 0.119982799142599 0.0187379173210103 2.85944077968597 0.528683048733415 2.83004930019379 0.287903075470367 0.977930402930403 0.00488791433885806 0.707818930041152 0.0175882803015908 0.699780701754386 0.0195765911460279

==> tables/oversmoothing/real_W/chameleon_undirected_learnable_exponent_gcn.dat <==
num_layers exponent.mean exponent.std step_size.mean step_size.std dirichlet_energy.mean dirichlet_energy.std dirichlet_energy_ratio.mean dirichlet_energy_ratio.std loss.train.mean loss.train.std loss.val.mean loss.val.std loss.test.mean loss.test.std acc.train.mean acc.train.std acc.val.mean acc.val.std acc.test.mean acc.test.std
1 0.427784791588783 0.0756428147873325 1 0 0.125222989171743 0.0105625633443776 0.656308323144913 0.078187912047356 0.199836423993111 0.0815153489470531 1.62519942522049 0.20684199871648 1.59338527917862 0.220767542407256 0.964102564102564 0.0203073830907432 0.672153635116598 0.0213745417621755 0.671491228070175 0.020520504500508
2 0.257152952253819 0.075844106594455 1 0 0.160664814710617 0.0193335486402586 0.795260238647461 0.136239768396807 0.0810294644907117 0.0646211723386664 1.53710769414902 0.182947237958814 1.50867174863815 0.188050434631054 0.981959706959707 0.0205301878990411 0.736488340192044 0.0173670352642051 0.732894736842105 0.0166377866126234
3 0.177568158507347 0.0371486979091492 1 0 0.262770773470402 0.0189494272337881 1.22755851745605 0.160376274747528 0.0648733580484986 0.0375790066130783 2.9890719294548 0.462088942280245 2.8908207654953 0.392033720675366 0.98452380952381 0.0115577053317947 0.693964334705075 0.0171489710529672 0.695614035087719 0.0198534566627303
4 0.10560508184135 0.0388860596536901 1 0 0.266427586972713 0.0178667853599565 1.00672953128815 0.172510021294772 0.0279154313728213 0.0241933597792018 2.34663678407669 0.392861272118805 2.30347558259964 0.181710069642195 0.992124542124542 0.00815172640449374 0.733882030178327 0.0158434729415428 0.733991228070175 0.0146798841852452
5 0.137607800215483 0.0181582767226689 1 0 0.25451503098011 0.0207113941081416 0.79500293135643 0.0881324618042718 0.0479099811986089 0.0300464173309346 4.29167759418488 0.623155855682719 4.09485657215118 0.604566051449082 0.988003663003663 0.00838749856413217 0.710288065843621 0.0205834463450235 0.705263157894737 0.014486968916591
6 0.076955820992589 0.0410985043590924 1 0 0.306544169783592 0.0324732840578354 0.885528296232224 0.169911680542345 0.0535975718987174 0.0670636689568171 3.20590305328369 0.924481485742344 3.05726146697998 0.598518283707475 0.983058608058608 0.0240835526856518 0.732098765432099 0.0213925810241888 0.727631578947369 0.0117196396630591
7 0.102149913460016 0.0256461332991528 1 0 0.244552026689053 0.0196378643060942 0.669295430183411 0.0625849504416353 0.065006947494112 0.0544217185877881 4.503093957901 0.791108068576412 4.4938312292099 1.11210691171992 0.981868131868132 0.0167149002174108 0.707956104252401 0.0149066149346804 0.70219298245614 0.0197075806479482
8 0.0478984985500574 0.0169973478248231 1 0 0.326995530724525 0.0243605377708803 0.87366715669632 0.102672969867146 0.0374240426172037 0.0307288793502339 3.8703898191452 1.4698732805539 3.53267333507538 0.766106115009688 0.988736263736264 0.0101152139987561 0.724417009602195 0.0148433652649148 0.726535087719298 0.0171852045600571
9 0.0585171673446894 0.00753266780149168 1 0 0.182202533632517 0.0376728010817771 0.45335034430027 0.0954341128805775 0.0265056116506457 0.0145934992170019 4.94001247882843 0.952634237600759 4.87938249111176 0.878395330467341 0.992765567765568 0.00432346946304499 0.704526748971193 0.0162677279345664 0.70109649122807 0.0120932593675107
10 0.0302638061344624 0.0065245931673645 1 0 0.366650313138962 0.0215902258482556 0.943649882078171 0.0602844971517779 0.0183391361264512 0.0209687186596072 3.59994065761566 0.931218748643684 3.46272194385529 0.667488169415721 0.995604395604396 0.00519320398489296 0.731138545953361 0.0191749725706519 0.728728070175439 0.0140093651348109


==> tables/oversmoothing/real_W/chameleon_undirected_learnable_exponent_minus_h.dat <==
num_layers exponent.mean exponent.std step_size.mean step_size.std dirichlet_energy.mean dirichlet_energy.std dirichlet_energy_ratio.mean dirichlet_energy_ratio.std loss.train.mean loss.train.std loss.val.mean loss.val.std loss.test.mean loss.test.std acc.train.mean acc.train.std acc.val.mean acc.val.std acc.test.mean acc.test.std
1 0.207790453732014 0.0523915271191062 1.61145482063293 0.0337714334218917 0.0924232356250286 0.00637911293256519 0.525131684541702 0.0383653533931452 0.0227496581152081 0.00386625776727498 1.54864128828049 0.128542437456269 1.48867034912109 0.150877173124065 0.99981684981685 0.000549450549450548 0.620850480109739 0.0228649289832808 0.621710526315789 0.0209254657157285
2 0.270467622578144 0.0735759661286573 1.51605907678604 0.0393224907860083 0.0879492089152336 0.0118509526121166 0.514216473698616 0.0765681841018911 0.00896033956669271 0.00288595148636712 1.2809915304184 0.130501917214877 1.27666771411896 0.0995584057421369 1 0 0.730727023319616 0.0210199058257154 0.717543859649123 0.0162576780639041
3 0.321176148951054 0.0635709235871523 1.3790434718132 0.0367538408744964 0.0868083018809557 0.0225291769484141 0.43247956931591 0.103011285935989 0.00653645694255829 0.00158622968670669 1.8416576385498 0.298409210852521 1.83017381429672 0.189099469382809 1 0 0.73360768175583 0.0194941881190568 0.719736842105263 0.0172341076354285
4 0.375855512917042 0.139940680560697 1.36106641292572 0.0746336174879277 0.102573893964291 0.0492264191413421 0.518891015648842 0.26314561433905 0.00893888421123847 0.0070916560905646 1.95742446184158 0.222365950428805 1.95895600318909 0.183477877698122 0.999542124542124 0.000844280627957221 0.738134430727023 0.0211128000957267 0.726973684210526 0.0128341007792978
5 0.300024148076773 0.102586423280752 1.31756830215454 0.0774217963177564 0.245060512423515 0.0771448952864645 1.18697616457939 0.314012482201031 0.00527373977238312 0.00297026531089863 2.58965562582016 0.409085106563048 2.56057186126709 0.265929453727177 0.999542124542124 0.000457875457875456 0.73443072702332 0.0216735253772291 0.728947368421053 0.0147501506322809
6 0.302442875504494 0.0811252223660448 1.15847411155701 0.076668508981259 0.506506246328354 0.131449112612413 2.07107400894165 0.502690852936876 0.0128699325374328 0.0140937511569481 3.22672181129456 0.612284012586938 2.98164048194885 0.406374157179058 0.997985347985348 0.00291893359899435 0.73196159122085 0.0188003749783394 0.723684210526316 0.0157833808907426
7 0.341009914875031 0.152517443176989 1.04561895728111 0.0453025990999538 0.685323196649551 0.0619352941476161 2.85692716836929 0.653767325488685 0.0115047148894519 0.0100101025963319 2.93111746311188 0.311984459486161 2.98209383487701 0.35097253065761 0.998809523809524 0.00116195765022431 0.729766803840878 0.0242995897411308 0.719517543859649 0.0187996290966209
8 0.357728019356728 0.146778865968861 1.00639064908028 0.0126382381199318 0.702146708965302 0.0490659786037454 3.00710577964783 0.600380946602293 0.0194938372122124 0.0206760932135083 3.5189133644104 0.779738354907775 3.6439124584198 0.919354450811582 0.996336996336996 0.00475838133947492 0.727846364883402 0.0204863151743149 0.724780701754386 0.0158820991741227
9 0.474450114369392 0.135046030463995 0.949297189712524 0.0293443424316905 0.657943332195282 0.067245797741389 2.2688277721405 0.34669800827563 0.0375935011543334 0.0247754836157926 3.77001976966858 1.10572574928734 3.78488428592682 0.789080532538532 0.994505494505495 0.00546389519786678 0.724554183813443 0.0194555398095927 0.717324561403509 0.01885072208144
10 0.545495101809502 0.166741664744787 0.936048477888107 0.00597554175821599 0.716596901416779 0.0762287734383935 2.39099231958389 0.428376352567917 0.0483483729884028 0.0383845483592693 4.207077729702 1.05300887869287 4.35052888393402 1.21044930856954 0.990842490842491 0.00973456576257752 0.722496570644719 0.0194772889199978 0.718640350877193 0.0195421685778195

==> tables/squirrel/envelope_0.0.dat <==
-1 1.22464679914735e-16
-0.999999999999785 -6.56056278314514e-07
-0.999999999999322 -1.16456616895418e-06
-0.999999999999106 -1.33730098074153e-06
-0.99999999999953 -9.69578411458471e-07
-0.999999999999987 1.61294905554394e-07
-0.99999999999807 1.964417773014e-06
-0.999999999994424 3.33940682806757e-06
-0.999999999995811 2.89444359381126e-06
-0.999999999999851 5.45347784386732e-07
-0.999999985908314 -0.00016787904086594
-0.999999120459493 -0.0013263032230473
-0.999995032830521 -0.00315187472554852
-0.9999870977507 -0.00507979646567399
-0.999978990749657 -0.0064821338537487
-0.999977830237337 -0.00665875617727349
-0.9999883522234 -0.00482653266124644
-0.999999994326243 -0.000106524710913377
-0.999965554525037 0.00829998574904983
-0.999790548039671 0.0204660707155929
-0.999343024653079 0.03624250373852
-0.99846167381773 0.0554462434894977
-0.996965058688924 0.0778503163345517
-0.99466333866395 0.103173847063506
-0.991372652264237 0.131073507401656
-0.986931929045735 0.161137728139827
-0.98122139476586 0.192884873574212
-0.974181466411634 0.225766406934422
-0.965771546682088 0.25939413952379
-0.955816437678718 0.293964177176684
-0.944055003489246 0.329788038574657
-0.930149813433608 0.367180234448184
-0.913677792920041 0.406439282949818
-0.894131310452397 0.447804867848352
-0.871057949037707 0.491180261633368
-0.844118987772551 0.53615588636314
-0.813028770157302 0.582223512833779
-0.777574224023611 0.628791162576319
-0.73763522919762 0.675199428796096
-0.693199340410221 0.720745915323031
-0.644367676097921 0.764715828265745
-0.591349745459845 0.806415202327298
-0.534446660473736 0.84520220486489
-0.474024196210272 0.880511817869133
-0.410453758439128 0.911881413443214
-0.34404151987387 0.938954435850259
-0.275110444397224 0.961412629095105
-0.204019644267104 0.978966794509969
-0.131164401227845 0.991360630573224
-0.0569762862132133 0.998375531956463
0.0180771409374959 0.999836595137188
0.0934937152629337 0.995619869833027
0.168739863652418 0.985660620302223
0.243245972661403 0.969964636872916
0.316364471676611 0.948637718552651
0.387385458443285 0.92191784156002
0.455581574945601 0.890194039841924
0.520257079176103 0.854009702267574
0.580797922319369 0.814047770975085
0.636715144689023 0.771099101622896
0.687675043464498 0.726018618629096
0.733512326164141 0.679676148886565
0.774225962782052 0.632909281456833
0.809960592349753 0.586484304001767
0.840978303900949 0.541068842540284
0.867626126205254 0.497217160932791
0.890308713713145 0.455357435743006
0.909501822326362 0.415699934069067
0.925686827057128 0.378290758825678
0.939298069097897 0.343102225858362
0.950718101076552 0.310056595294143
0.960278323040964 0.279043979146003
0.968262396837668 0.249935853510806
0.974911033427123 0.222594871688588
0.980427245026441 0.19688173406861
0.984981517695119 0.172659809449157
0.98871660830126 0.149798092341832
0.991751721906079 0.128173796449693
0.994174483776431 0.107782632218118
0.996046717368598 0.0888309451668689
0.99743904507729 0.071521684511095
0.998429149032816 0.0560288707864788
0.999096443679879 0.0425005438343909
0.999517457494151 0.0310620695451647
0.99976219659426 0.0218071149174162
0.999893440011467 0.0145982403746491
0.999958334456009 0.00912849122055746
0.999986911369426 0.00511635513200982
0.999997334374123 0.0023089488190743
0.99999988536686 0.000478817570997323
0.999999832371939 -0.000579013033396987
0.999999449091969 -0.00104967412043396
0.999999394150397 -0.00110077192909828
0.99999960891172 -0.000884407376255215
0.999999854777968 -0.000538928605324735
0.999999981864073 -0.000190451711132953
0.999999998925705 4.63528760029259e-05
0.99999999268923 0.000120919562777109
0.999999996315392 8.58441332793747e-05
1 -3.60483394509351e-20
-1 -1.22464679914735e-16
-0.999999999999785 6.56056278314514e-07
-0.999999999999322 1.16456616895418e-06
-0.999999999999106 1.33730098074153e-06
-0.99999999999953 9.69578411458471e-07
-0.999999999999987 -1.61294905554394e-07
-0.99999999999807 -1.964417773014e-06
-0.999999999994424 -3.33940682806757e-06
-0.999999999995811 -2.89444359381126e-06
-0.999999999999851 -5.45347784386732e-07
-0.999999985908314 0.00016787904086594
-0.999999120459493 0.0013263032230473
-0.999995032830521 0.00315187472554852
-0.9999870977507 0.00507979646567399
-0.999978990749657 0.0064821338537487
-0.999977830237337 0.00665875617727349
-0.9999883522234 0.00482653266124644
-0.999999994326243 0.000106524710913377
-0.999965554525037 -0.00829998574904983
-0.999790548039671 -0.0204660707155929
-0.999343024653079 -0.03624250373852
-0.99846167381773 -0.0554462434894977
-0.996965058688924 -0.0778503163345517
-0.99466333866395 -0.103173847063506
-0.991372652264237 -0.131073507401656
-0.986931929045735 -0.161137728139827
-0.98122139476586 -0.192884873574212
-0.974181466411634 -0.225766406934422
-0.965771546682088 -0.25939413952379
-0.955816437678718 -0.293964177176684
-0.944055003489246 -0.329788038574657
-0.930149813433608 -0.367180234448184
-0.913677792920041 -0.406439282949818
-0.894131310452397 -0.447804867848352
-0.871057949037707 -0.491180261633368
-0.844118987772551 -0.53615588636314
-0.813028770157302 -0.582223512833779
-0.777574224023611 -0.628791162576319
-0.73763522919762 -0.675199428796096
-0.693199340410221 -0.720745915323031
-0.644367676097921 -0.764715828265745
-0.591349745459845 -0.806415202327298
-0.534446660473736 -0.84520220486489
-0.474024196210272 -0.880511817869133
-0.410453758439128 -0.911881413443214
-0.34404151987387 -0.938954435850259
-0.275110444397224 -0.961412629095105
-0.204019644267104 -0.978966794509969
-0.131164401227845 -0.991360630573224
-0.0569762862132133 -0.998375531956463
0.0180771409374959 -0.999836595137188
0.0934937152629337 -0.995619869833027
0.168739863652418 -0.985660620302223
0.243245972661403 -0.969964636872916
0.316364471676611 -0.948637718552651
0.387385458443285 -0.92191784156002
0.455581574945601 -0.890194039841924
0.520257079176103 -0.854009702267574
0.580797922319369 -0.814047770975085
0.636715144689023 -0.771099101622896
0.687675043464498 -0.726018618629096
0.733512326164141 -0.679676148886565
0.774225962782052 -0.632909281456833
0.809960592349753 -0.586484304001767
0.840978303900949 -0.541068842540284
0.867626126205254 -0.497217160932791
0.890308713713145 -0.455357435743006
0.909501822326362 -0.415699934069067
0.925686827057128 -0.378290758825678
0.939298069097897 -0.343102225858362
0.950718101076552 -0.310056595294143
0.960278323040964 -0.279043979146003
0.968262396837668 -0.249935853510806
0.974911033427123 -0.222594871688588
0.980427245026441 -0.19688173406861
0.984981517695119 -0.172659809449157
0.98871660830126 -0.149798092341832
0.991751721906079 -0.128173796449693
0.994174483776431 -0.107782632218118
0.996046717368598 -0.0888309451668689
0.99743904507729 -0.071521684511095
0.998429149032816 -0.0560288707864788
0.999096443679879 -0.0425005438343909
0.999517457494151 -0.0310620695451647
0.99976219659426 -0.0218071149174162
0.999893440011467 -0.0145982403746491
0.999958334456009 -0.00912849122055746
0.999986911369426 -0.00511635513200982
0.999997334374123 -0.0023089488190743
0.99999988536686 -0.000478817570997323
0.999999832371939 0.000579013033396987
0.999999449091969 0.00104967412043396
0.999999394150397 0.00110077192909828
0.99999960891172 0.000884407376255215
0.999999854777968 0.000538928605324735
0.999999981864073 0.000190451711132953
0.999999998925705 -4.63528760029259e-05
0.99999999268923 -0.000120919562777109
0.999999996315392 -8.58441332793747e-05
1 3.60483394509351e-20

==> tables/squirrel/envelope_0.1.dat <==
-0.972908202686483 -1.19146891628421e-16
-0.970758635898796 -8.98855095337105e-05
-0.96856536292097 -7.06747457376812e-05
-0.966326459460241 -9.50583958070199e-06
-0.964039870476893 2.07281471302914e-05
-0.961703401344635 -5.55565025264161e-05
-0.959314675875093 -0.000234429198553485
-0.956871154594329 -0.000424075123231028
-0.954370168011792 -0.000520132119481509
-0.951808860676157 -0.000408023730676621
-0.949184003929416 3.83813797461987e-05
-0.946491708488305 0.000865790573237338
-0.943727845156764 0.00180785574745508
-0.940888989032586 0.00250081753058162
-0.937972295989803 0.00253976273092529
-0.93497377904631 0.00147226139181645
-0.931884298685755 -0.00120614226353916
-0.928683190589417 -0.00591268838440981
-0.925332909174589 -0.0128989017171592
-0.921773368036124 -0.0224324472023111
-0.917913794136487 -0.0348157291259098
-0.913621963233819 -0.050388331011509
-0.90871022830722 -0.0695273057422125
-0.902917835008786 -0.0926433935437728
-0.895889438103815 -0.120170181285809
-0.887150769079946 -0.152541840827245
-0.876084510385339 -0.190153623139605
-0.861913138848055 -0.233298458594441
-0.843713186765653 -0.282033689257084
-0.821129136550574 -0.334233555527558
-0.795337113507029 -0.384991987218295
-0.767866424342609 -0.431124512548683
-0.738886409703236 -0.473342506798733
-0.708062900363567 -0.512843418728446
-0.674780986277431 -0.550740484741445
-0.638187749500978 -0.587993157396115
-0.597258065135819 -0.625311219731045
-0.550916508896329 -0.663025404763108
-0.498254137968798 -0.70094366236908
-0.438859033166291 -0.73825645644514
-0.373286218532137 -0.773538920461547
-0.30435096282185 -0.804363554312864
-0.235625912476715 -0.828842895377523
-0.169262648432152 -0.846554723989566
-0.105752671592097 -0.85781894649769
-0.0440855567759488 -0.863004946230059
0.0181462580765244 -0.862000053575184
0.0850533256446122 -0.853626265583911
0.163599770538451 -0.834435033019128
0.26306537551572 -0.797509971254758
0.38397525472516 -0.735093227765865
0.505106133890286 -0.650285947655961
0.599172064282113 -0.56512348621846
0.660965083688535 -0.498990952015576
0.698184641473725 -0.457981395411127
0.720020243702022 -0.437925191524529
0.733138910571388 -0.431427448182943
0.741931945062501 -0.431598178709036
0.749385270255419 -0.433042173169674
0.757635926236787 -0.431714844509905
0.768247749531576 -0.424453740403789
0.781966747666679 -0.409258384260433
0.797844113615763 -0.387213173220578
0.814712167546878 -0.359888934820546
0.831600595968313 -0.328690985761824
0.847735121150639 -0.294976275266141
0.862547762829576 -0.260091937483477
0.875683267167022 -0.225365027482423
0.886990792604504 -0.19206681621232
0.896496757624137 -0.16137129159684
0.904361391832512 -0.134322437734799
0.910830489702622 -0.111775326761167
0.916268617429989 -0.0934020807863144
0.921031982303613 -0.0778098056681366
0.925345460896241 -0.063693892407585
0.929338748736459 -0.0498891435129374
0.933069759765613 -0.0353579657810724
0.936532861714744 -0.0192178051613761
0.939657978852021 -0.00288980601657402
0.942488038937069 0.00964969660915167
0.945174982788741 0.0178360888104554
0.947810023747762 0.0223882506019103
0.950429305582575 0.0239547014272357
0.953036613852993 0.0231184446374088
0.955619141960377 0.0204053081518967
0.95815810114352 0.0162915996065854
0.960635536683954 0.0112105897809272
0.963038350012404 0.00555779338024998
0.965360257140681 -0.000304775144998699
0.967602224148616 -0.00604512361137737
0.969771788345043 -0.0113583410307137
0.971881579346427 -0.0159639969646492
0.973947283133624 -0.0196037452143429
0.975985235048307 -0.0220390590412717
0.978009779994191 -0.023049084008405
0.980030498276341 -0.022428645598647
0.98204936398666 -0.0199864911072354
0.98405788116056 -0.0155438794791103
0.986034233129184 -0.00893365983086351
0.987940484756231 7.73950531155011e-18
-0.972908202686483 1.19146891628421e-16
-0.970758635898796 8.98855095337105e-05
-0.96856536292097 7.06747457376812e-05
-0.966326459460241 9.50583958070199e-06
-0.964039870476893 -2.07281471302914e-05
-0.961703401344635 5.55565025264161e-05
-0.959314675875093 0.000234429198553485
-0.956871154594329 0.000424075123231028
-0.954370168011792 0.000520132119481509
-0.951808860676157 0.000408023730676621
-0.949184003929416 -3.83813797461987e-05
-0.946491708488305 -0.000865790573237338
-0.943727845156764 -0.00180785574745508
-0.940888989032586 -0.00250081753058162
-0.937972295989803 -0.00253976273092529
-0.93497377904631 -0.00147226139181645
-0.931884298685755 0.00120614226353916
-0.928683190589417 0.00591268838440981
-0.925332909174589 0.0128989017171592
-0.921773368036124 0.0224324472023111
-0.917913794136487 0.0348157291259098
-0.913621963233819 0.050388331011509
-0.90871022830722 0.0695273057422125
-0.902917835008786 0.0926433935437728
-0.895889438103815 0.120170181285809
-0.887150769079946 0.152541840827245
-0.876084510385339 0.190153623139605
-0.861913138848055 0.233298458594441
-0.843713186765653 0.282033689257084
-0.821129136550574 0.334233555527558
-0.795337113507029 0.384991987218295
-0.767866424342609 0.431124512548683
-0.738886409703236 0.473342506798733
-0.708062900363567 0.512843418728446
-0.674780986277431 0.550740484741445
-0.638187749500978 0.587993157396115
-0.597258065135819 0.625311219731045
-0.550916508896329 0.663025404763108
-0.498254137968798 0.70094366236908
-0.438859033166291 0.73825645644514
-0.373286218532137 0.773538920461547
-0.30435096282185 0.804363554312864
-0.235625912476715 0.828842895377523
-0.169262648432152 0.846554723989566
-0.105752671592097 0.85781894649769
-0.0440855567759488 0.863004946230059
0.0181462580765244 0.862000053575184
0.0850533256446122 0.853626265583911
0.163599770538451 0.834435033019128
0.26306537551572 0.797509971254758
0.38397525472516 0.735093227765865
0.505106133890286 0.650285947655961
0.599172064282113 0.56512348621846
0.660965083688535 0.498990952015576
0.698184641473725 0.457981395411127
0.720020243702022 0.437925191524529
0.733138910571388 0.431427448182943
0.741931945062501 0.431598178709036
0.749385270255419 0.433042173169674
0.757635926236787 0.431714844509905
0.768247749531576 0.424453740403789
0.781966747666679 0.409258384260433
0.797844113615763 0.387213173220578
0.814712167546878 0.359888934820546
0.831600595968313 0.328690985761824
0.847735121150639 0.294976275266141
0.862547762829576 0.260091937483477
0.875683267167022 0.225365027482423
0.886990792604504 0.19206681621232
0.896496757624137 0.16137129159684
0.904361391832512 0.134322437734799
0.910830489702622 0.111775326761167
0.916268617429989 0.0934020807863144
0.921031982303613 0.0778098056681366
0.925345460896241 0.063693892407585
0.929338748736459 0.0498891435129374
0.933069759765613 0.0353579657810724
0.936532861714744 0.0192178051613761
0.939657978852021 0.00288980601657402
0.942488038937069 -0.00964969660915167
0.945174982788741 -0.0178360888104554
0.947810023747762 -0.0223882506019103
0.950429305582575 -0.0239547014272357
0.953036613852993 -0.0231184446374088
0.955619141960377 -0.0204053081518967
0.95815810114352 -0.0162915996065854
0.960635536683954 -0.0112105897809272
0.963038350012404 -0.00555779338024998
0.965360257140681 0.000304775144998699
0.967602224148616 0.00604512361137737
0.969771788345043 0.0113583410307137
0.971881579346427 0.0159639969646492
0.973947283133624 0.0196037452143429
0.975985235048307 0.0220390590412717
0.978009779994191 0.023049084008405
0.980030498276341 0.022428645598647
0.98204936398666 0.0199864911072354
0.98405788116056 0.0155438794791103
0.986034233129184 0.00893365983086351
0.987940484756231 -7.73950531155011e-18

==> tables/squirrel/envelope_0.2.dat <==
-0.946550370854643 1.15918988189888e-16
-0.942372333211793 8.72571349960614e-05
-0.938118864747691 6.84531109370004e-05
-0.933786826298145 9.18574430666122e-06
-0.929372872083933 -1.99827602793312e-05
-0.924873433701102 5.34288775356187e-05
-0.920284674827858 0.000224891377340963
-0.915602496414535 0.000405785292652328
-0.910822552859558 0.000496398651979393
-0.905940190503323 0.000388360637908394
-0.900950274052044 -3.64309917336162e-05
-0.89584692903369 -0.000819463941696612
-0.890623879893932 -0.00170612693940331
-0.8852752167214 -0.00235299998955525
-0.879795253235836 -0.0023822358128983
-0.874177051280268 -0.00137652750382441
-0.868409073526316 0.00112398597883683
-0.86246994824817 0.00549112560298729
-0.856324179593319 0.0119369378534846
-0.849917712121823 0.0206837546674864
-0.843171583144217 0.0319808174067472
-0.835973619742951 0.0461058481118374
-0.82816777509599 0.0633648354681883
-0.819540780411897 0.0840885361890445
-0.809806132563271 0.108623392148096
-0.798586247316426 0.137313544067944
-0.785395212375438 0.170469564818582
-0.769627348482679 0.208318989466976
-0.750570467690352 0.250898245245659
-0.727969362058575 0.296313670244461
-0.70277382251441 0.340185672087876
-0.676196615144353 0.379655792790733
-0.648372826698261 0.415358051114783
-0.619043582234581 0.448367548832279
-0.58773557968904 0.479696056410003
-0.553798265316409 0.510241054985007
-0.516457761444313 0.540715733449106
-0.474911660083581 0.571553929804069
-0.428492534318067 0.602803074605922
-0.376913192536279 0.634050063642693
-0.320614631805741 0.66439071109141
-0.261747178192618 0.69176679656379
-0.203035188144768 0.714201046211588
-0.14612619473513 0.730839447435622
-0.091403409487217 0.741424072339759
-0.0380956628045593 0.74574867223143
0.0156455410135539 0.743208717467955
0.0729632555160387 0.732285902508342
0.139112407660232 0.709538076351111
0.220916273205537 0.669730595858397
0.318444698358293 0.609639653338282
0.415909439287348 0.53545194904479
0.493498029807547 0.465454489072226
0.54739195741962 0.413249717268271
0.582977382769708 0.38241000932136
0.60678854319723 0.369056274901775
0.623651889491218 0.366998040013956
0.636826599816229 0.37045608086197
0.648598820490182 0.374801392406104
0.660661092381838 0.376456805827644
0.674294678909857 0.372545053040727
0.690155726795815 0.361207197722094
0.7075619114943 0.343397022456033
0.725631871081742 0.320538825315165
0.743618961933005 0.29391615495939
0.760917637340071 0.264767431296506
0.77707677095091 0.234319085434762
0.791808760583667 0.203779162832542
0.804986209548858 0.174309744421227
0.816622990820896 0.146993846498319
0.826841573900144 0.122808621453529
0.835835699262386 0.102572113538057
0.843898880546409 0.0860248947927093
0.851321713249111 0.07192060464969
0.858290280975467 0.0590783130421139
0.864914077938879 0.0464306719367074
0.871244045217979 0.0330151275565063
0.877278443654076 0.0180018949591909
0.882961292699798 0.00271544212199754
0.888330260641682 -0.00909520031000969
0.893514796963566 -0.0168612262938621
0.89859442305087 -0.0212257273384733
0.903602733219662 -0.0227744804963093
0.908545979285154 -0.0220392056478578
0.913416109056051 -0.0195041479997562
0.918199645305624 -0.0156121844217307
0.922883470862361 -0.0107700242311981
0.927458307999647 -0.00535245729787593
0.931920472510666 0.00029421782700891
0.936272335758797 0.0058493892038694
0.940521825213347 0.011015754186697
0.94468122027853 0.0155172075009686
0.948765444278173 0.0190968816894891
0.952790008142275 0.0215152796264812
0.956768723027315 0.0225484889055015
0.9607112666982 0.0219865122170161
0.964620662542416 0.0196317853264465
0.968490712034379 0.015297985202604
0.972303413222754 0.00880925596117877
0.976026401420376 -7.64617062926623e-18
-0.946550370854643 -1.15918988189888e-16
-0.942372333211793 -8.72571349960614e-05
-0.938118864747691 -6.84531109370004e-05
-0.933786826298145 -9.18574430666122e-06
-0.929372872083933 1.99827602793312e-05
-0.924873433701102 -5.34288775356187e-05
-0.920284674827858 -0.000224891377340963
-0.915602496414535 -0.000405785292652328
-0.910822552859558 -0.000496398651979393
-0.905940190503323 -0.000388360637908394
-0.900950274052044 3.64309917336162e-05
-0.89584692903369 0.000819463941696612
-0.890623879893932 0.00170612693940331
-0.8852752167214 0.00235299998955525
-0.879795253235836 0.0023822358128983
-0.874177051280268 0.00137652750382441
-0.868409073526316 -0.00112398597883683
-0.86246994824817 -0.00549112560298729
-0.856324179593319 -0.0119369378534846
-0.849917712121823 -0.0206837546674864
-0.843171583144217 -0.0319808174067472
-0.835973619742951 -0.0461058481118374
-0.82816777509599 -0.0633648354681883
-0.819540780411897 -0.0840885361890445
-0.809806132563271 -0.108623392148096
-0.798586247316426 -0.137313544067944
-0.785395212375438 -0.170469564818582
-0.769627348482679 -0.208318989466976
-0.750570467690352 -0.250898245245659
-0.727969362058575 -0.296313670244461
-0.70277382251441 -0.340185672087876
-0.676196615144353 -0.379655792790733
-0.648372826698261 -0.415358051114783
-0.619043582234581 -0.448367548832279
-0.58773557968904 -0.479696056410003
-0.553798265316409 -0.510241054985007
-0.516457761444313 -0.540715733449106
-0.474911660083581 -0.571553929804069
-0.428492534318067 -0.602803074605922
-0.376913192536279 -0.634050063642693
-0.320614631805741 -0.66439071109141
-0.261747178192618 -0.69176679656379
-0.203035188144768 -0.714201046211588
-0.14612619473513 -0.730839447435622
-0.091403409487217 -0.741424072339759
-0.0380956628045593 -0.74574867223143
0.0156455410135539 -0.743208717467955
0.0729632555160387 -0.732285902508342
0.139112407660232 -0.709538076351111
0.220916273205537 -0.669730595858397
0.318444698358293 -0.609639653338282
0.415909439287348 -0.53545194904479
0.493498029807547 -0.465454489072226
0.54739195741962 -0.413249717268271
0.582977382769708 -0.38241000932136
0.60678854319723 -0.369056274901775
0.623651889491218 -0.366998040013956
0.636826599816229 -0.37045608086197
0.648598820490182 -0.374801392406104
0.660661092381838 -0.376456805827644
0.674294678909857 -0.372545053040727
0.690155726795815 -0.361207197722094
0.7075619114943 -0.343397022456033
0.725631871081742 -0.320538825315165
0.743618961933005 -0.29391615495939
0.760917637340071 -0.264767431296506
0.77707677095091 -0.234319085434762
0.791808760583667 -0.203779162832542
0.804986209548858 -0.174309744421227
0.816622990820896 -0.146993846498319
0.826841573900144 -0.122808621453529
0.835835699262386 -0.102572113538057
0.843898880546409 -0.0860248947927093
0.851321713249111 -0.07192060464969
0.858290280975467 -0.0590783130421139
0.864914077938879 -0.0464306719367074
0.871244045217979 -0.0330151275565063
0.877278443654076 -0.0180018949591909
0.882961292699798 -0.00271544212199754
0.888330260641682 0.00909520031000969
0.893514796963566 0.0168612262938621
0.89859442305087 0.0212257273384733
0.903602733219662 0.0227744804963093
0.908545979285154 0.0220392056478578
0.913416109056051 0.0195041479997562
0.918199645305624 0.0156121844217307
0.922883470862361 0.0107700242311981
0.927458307999647 0.00535245729787593
0.931920472510666 -0.00029421782700891
0.936272335758797 -0.0058493892038694
0.940521825213347 -0.011015754186697
0.94468122027853 -0.0155172075009686
0.948765444278173 -0.0190968816894891
0.952790008142275 -0.0215152796264812
0.956768723027315 -0.0225484889055015
0.9607112666982 -0.0219865122170161
0.964620662542416 -0.0196317853264465
0.968490712034379 -0.015297985202604
0.972303413222754 -0.00880925596117877
0.976026401420376 7.64617062926623e-18

==> tables/squirrel/envelope_0.3.dat <==
-0.920906620060414 -1.12778534457059e-16
-0.914816084619022 -8.47056177043244e-05
-0.908629441116309 -6.63013124142726e-05
-0.902342917790961 -8.87642777379248e-06
-0.895952503435636 1.92641776359103e-05
-0.889453928487802 -5.13827333417687e-05
-0.882842620905854 -0.000215741605202718
-0.876113703935346 -0.000388284279630406
-0.869262001897938 -0.000473748135248007
-0.862281979793883 -0.000369645130263638
-0.85516758916516 3.45797146291037e-05
-0.847912045147102 0.000775616150716469
-0.840508097231738 0.0016101224544355
-0.832948645883217 0.00221391960154699
-0.825226598829869 0.00223447938626444
-0.817333634494593 0.00128701871781562
-0.809257458298629 -0.00104742576295666
-0.800977576819378 -0.00509961939940665
-0.792461927254135 -0.0110467145531004
-0.78366347133397 -0.0190713792073782
-0.774515344647075 -0.0293767417107621
-0.764924576060436 -0.0421873316190268
-0.754764106688985 -0.0577485684372328
-0.7438629127883 -0.0763236497276554
-0.731994311401951 -0.0981860990431278
-0.718863147764979 -0.123605492645474
-0.704093762998896 -0.152823133472991
-0.687222678057933 -0.186014093852123
-0.667710349684732 -0.223200035546
-0.645378867351067 -0.26269591943022
-0.620983275172096 -0.300594026203101
-0.595470576440606 -0.334331537187378
-0.568947157343895 -0.364476691080753
-0.54121598025974 -0.391997735574558
-0.511918857610475 -0.417816218183664
-0.480567856257469 -0.442770346759027
-0.44658856016522 -0.467564782421717
-0.409392496396917 -0.492701927147411
-0.368498398658192 -0.518403355736485
-0.323711132668105 -0.544552614061936
-0.275375133140849 -0.570643577599393
-0.225107174482312 -0.594931605568488
-0.174952267310817 -0.615415945837834
-0.126152255004614 -0.63094125257588
-0.0790011556219847 -0.640822468761305
-0.0329196142830714 -0.644423979913882
0.013489445183383 -0.640787892563844
0.0625917518821438 -0.628193700958402
0.11829027572186 -0.603335504707284
0.185520423093867 -0.56242440495526
0.264097815326899 -0.505596423533912
0.342463989411558 -0.440896486798373
0.406461382200326 -0.383363789827942
0.453334014825026 -0.342241333500121
0.486780442639985 -0.319308637194501
0.511363867024538 -0.311017810074408
0.530515668528405 -0.312190524597713
0.54661094044055 -0.317975641737196
0.561367358872522 -0.324393540521314
0.576098708986975 -0.328271609040539
0.591831624997762 -0.326984552929338
0.609124273698777 -0.318797719738888
0.627495835406483 -0.30453900638472
0.646291577938527 -0.285491240750867
0.664945603968026 -0.262820429790276
0.682991227294346 -0.237652308180042
0.700075212032985 -0.211100099181164
0.715967903972134 -0.184260830833527
0.730563161384216 -0.158194359647247
0.743865611856297 -0.133897366096277
0.75596657984741 -0.112281743524439
0.767015733508806 -0.094126662659145
0.777245129910715 -0.0792303818265794
0.786887614517703 -0.0664771403650375
0.796094256196441 -0.0547972017405921
0.804955526963614 -0.0432119524348038
0.813514936459269 -0.030827527078944
0.821773051605459 -0.0168629153745952
0.829685547244073 -0.00255159892242879
0.837284527092453 0.00857256678937937
0.844678188622019 0.0159396465869901
0.851934371769227 0.0201235687887454
0.85908325289019 0.0216524077101229
0.866132302239699 0.0210103488018652
0.87307688978638 0.0186427858067428
0.879907593155223 0.0149611031638419
0.886615025435155 0.0103467724898771
0.893192792443301 0.00515470748289976
0.899639031812701 -0.000284026211291655
0.905956874456908 -0.00565999245969894
0.912154090615713 -0.010683500343369
0.918242126316532 -0.0150829224762012
0.924234693032003 -0.0186031233458146
0.930146038091267 -0.0210039483327673
0.935988993247854 -0.0220587660549165
0.941772872970949 -0.0215530945612766
0.947501273078986 -0.0192833746071695
0.953169805612093 -0.0150559808169902
0.95876379906656 -0.0086865844523725
0.964255996154126 -7.55396151800614e-18
-0.920906620060414 1.12778534457059e-16
-0.914816084619022 8.47056177043244e-05
-0.908629441116309 6.63013124142726e-05
-0.902342917790961 8.87642777379248e-06
-0.895952503435636 -1.92641776359103e-05
-0.889453928487802 5.13827333417687e-05
-0.882842620905854 0.000215741605202718
-0.876113703935346 0.000388284279630406
-0.869262001897938 0.000473748135248007
-0.862281979793883 0.000369645130263638
-0.85516758916516 -3.45797146291037e-05
-0.847912045147102 -0.000775616150716469
-0.840508097231738 -0.0016101224544355
-0.832948645883217 -0.00221391960154699
-0.825226598829869 -0.00223447938626444
-0.817333634494593 -0.00128701871781562
-0.809257458298629 0.00104742576295666
-0.800977576819378 0.00509961939940665
-0.792461927254135 0.0110467145531004
-0.78366347133397 0.0190713792073782
-0.774515344647075 0.0293767417107621
-0.764924576060436 0.0421873316190268
-0.754764106688985 0.0577485684372328
-0.7438629127883 0.0763236497276554
-0.731994311401951 0.0981860990431278
-0.718863147764979 0.123605492645474
-0.704093762998896 0.152823133472991
-0.687222678057933 0.186014093852123
-0.667710349684732 0.223200035546
-0.645378867351067 0.26269591943022
-0.620983275172096 0.300594026203101
-0.595470576440606 0.334331537187378
-0.568947157343895 0.364476691080753
-0.54121598025974 0.391997735574558
-0.511918857610475 0.417816218183664
-0.480567856257469 0.442770346759027
-0.44658856016522 0.467564782421717
-0.409392496396917 0.492701927147411
-0.368498398658192 0.518403355736485
-0.323711132668105 0.544552614061936
-0.275375133140849 0.570643577599393
-0.225107174482312 0.594931605568488
-0.174952267310817 0.615415945837834
-0.126152255004614 0.63094125257588
-0.0790011556219847 0.640822468761305
-0.0329196142830714 0.644423979913882
0.013489445183383 0.640787892563844
0.0625917518821438 0.628193700958402
0.11829027572186 0.603335504707284
0.185520423093867 0.56242440495526
0.264097815326899 0.505596423533912
0.342463989411558 0.440896486798373
0.406461382200326 0.383363789827942
0.453334014825026 0.342241333500121
0.486780442639985 0.319308637194501
0.511363867024538 0.311017810074408
0.530515668528405 0.312190524597713
0.54661094044055 0.317975641737196
0.561367358872522 0.324393540521314
0.576098708986975 0.328271609040539
0.591831624997762 0.326984552929338
0.609124273698777 0.318797719738888
0.627495835406483 0.30453900638472
0.646291577938527 0.285491240750867
0.664945603968026 0.262820429790276
0.682991227294346 0.237652308180042
0.700075212032985 0.211100099181164
0.715967903972134 0.184260830833527
0.730563161384216 0.158194359647247
0.743865611856297 0.133897366096277
0.75596657984741 0.112281743524439
0.767015733508806 0.094126662659145
0.777245129910715 0.0792303818265794
0.786887614517703 0.0664771403650375
0.796094256196441 0.0547972017405921
0.804955526963614 0.0432119524348038
0.813514936459269 0.030827527078944
0.821773051605459 0.0168629153745952
0.829685547244073 0.00255159892242879
0.837284527092453 -0.00857256678937937
0.844678188622019 -0.0159396465869901
0.851934371769227 -0.0201235687887454
0.85908325289019 -0.0216524077101229
0.866132302239699 -0.0210103488018652
0.87307688978638 -0.0186427858067428
0.879907593155223 -0.0149611031638419
0.886615025435155 -0.0103467724898771
0.893192792443301 -0.00515470748289976
0.899639031812701 0.000284026211291655
0.905956874456908 0.00565999245969894
0.912154090615713 0.010683500343369
0.918242126316532 0.0150829224762012
0.924234693032003 0.0186031233458146
0.930146038091267 0.0210039483327673
0.935988993247854 0.0220587660549165
0.941772872970949 0.0215530945612766
0.947501273078986 0.0192833746071695
0.953169805612093 0.0150559808169902
0.95876379906656 0.0086865844523725
0.964255996154126 -7.55396151800614e-18

==> tables/squirrel/envelope_0.4.dat <==
-0.895957604565062 1.09723161260233e-16
-0.888065618209943 8.22287102481077e-05
-0.88006700673841 6.42171548916254e-05
-0.871957837010151 8.57752702371845e-06
-0.863733935565194 -1.85714353172597e-05
-0.85539086979339 4.94149495076181e-05
-0.846923908011083 0.000206964094247501
-0.838328013771377 0.00037153806344893
-0.829597846003403 0.000452131154579125
-0.820727704181186 0.000351831542618517
-0.811711396978061 -3.28225120132231e-05
-0.802542056019599 -0.000734114562755164
-0.793212350870552 -0.001519520182469
-0.783714977640708 -0.00208305993364684
-0.774042525134842 -0.00209588744347109
-0.764186464398462 -0.00120333024614891
-0.75413495065481 0.000976080440114289
-0.743869487708617 0.00473602680016219
-0.733362342338136 0.0102228816062787
-0.722573994569467 0.0175846943999659
-0.711449521171984 0.0269847059430931
-0.699913960492139 0.0386018481823956
-0.687866485362816 0.0526300925727807
-0.675173275384529 0.0692757868284641
-0.661659192711722 0.088751693853964
-0.647098828650144 0.111265920021484
-0.631208363996197 0.137003400867237
-0.613641147456893 0.16609740283476
-0.593997672794178 0.1985596025949
-0.572158533218369 0.232892211919738
-0.54871171305695 0.26561015352125
-0.52438181361025 0.294418204280336
-0.499251132250708 0.319828297500518
-0.473173045799405 0.342714866621763
-0.445882342048894 0.363918756146896
-0.417020924281787 0.38422149306443
-0.386171642599951 0.404310087976466
-0.352912404965174 0.4247284050658
-0.316904167373089 0.445820617976337
-0.278018651212856 0.467687910601325
-0.236519036967365 0.490124390993528
-0.193596127199202 0.511651639052989
-0.150753650718768 0.530294359551067
-0.108908546284914 0.544698107907054
-0.0682817263012699 0.553871194353603
-0.0284468342264019 0.556866249115053
0.0116304786902452 0.552481575640449
0.053694525771464 0.538897887521901
0.100584768574556 0.513029171193151
0.15579579940182 0.472311125167945
0.219025960928278 0.419309574255069
0.281988271881108 0.363038574082934
0.334775105960663 0.315751161073101
0.375437976776549 0.283434266162858
0.406456933562349 0.26661960540193
0.430945849966871 0.262106580383239
0.451288417940572 0.265567967733258
0.469175628492157 0.272929812632375
0.485867845657424 0.280765149927548
0.502360024411183 0.286253954328566
0.519453413029702 0.286995886757113
0.537606755118376 0.281367555108656
0.55648985206244 0.270078073905452
0.57562632012234 0.254275744803553
0.594595725594525 0.235014568439389
0.613045346394774 0.213314074570043
0.630703838828289 0.190181912803277
0.647391219996593 0.166611999517154
0.663020715685075 0.14356888369779
0.677590583074463 0.121967722286426
0.69116683036454 0.102657205818881
0.703862177661507 0.0863765824622622
0.715855899202963 0.072972520565263
0.727330347910644 0.0614456762792518
0.738405267771032 0.05082632126714
0.749153490406082 0.0402163646430347
0.759610990140827 0.0287848782100416
0.769779484757559 0.0157959990087365
0.77962433121034 0.00239764162461706
0.789172012222162 -0.00807996513034377
0.798510830216132 -0.0150684374250189
0.807697171475479 -0.0190786404789696
0.81675719679013 -0.0205856181756316
0.825698624051243 -0.0200295221084315
0.834519172501569 -0.0178194639745574
0.843212449983589 -0.0143371742116731
0.851771895527445 -0.0099401541407087
0.860193237357862 -0.00496426365602341
0.868475810366567 0.000274187630031842
0.87662299421733 0.00547672817234614
0.884641975042145 0.0103612678398907
0.892542991691638 0.0146607919246357
0.900338195236283 0.0181221313430491
0.908040223746437 0.0205047693185714
0.915660571249799 0.0215796793259532
0.923207809680637 0.021128220819299
0.930685706151171 0.018941147229208
0.938091266174522 0.0148178047866715
0.94541272806367 0.00856562118080433
0.952627536269609 -7.4628644039289e-18
-0.895957604565062 -1.09723161260233e-16
-0.888065618209943 -8.22287102481077e-05
-0.88006700673841 -6.42171548916254e-05
-0.871957837010151 -8.57752702371845e-06
-0.863733935565194 1.85714353172597e-05
-0.85539086979339 -4.94149495076181e-05
-0.846923908011083 -0.000206964094247501
-0.838328013771377 -0.00037153806344893
-0.829597846003403 -0.000452131154579125
-0.820727704181186 -0.000351831542618517
-0.811711396978061 3.28225120132231e-05
-0.802542056019599 0.000734114562755164
-0.793212350870552 0.001519520182469
-0.783714977640708 0.00208305993364684
-0.774042525134842 0.00209588744347109
-0.764186464398462 0.00120333024614891
-0.75413495065481 -0.000976080440114289
-0.743869487708617 -0.00473602680016219
-0.733362342338136 -0.0102228816062787
-0.722573994569467 -0.0175846943999659
-0.711449521171984 -0.0269847059430931
-0.699913960492139 -0.0386018481823956
-0.687866485362816 -0.0526300925727807
-0.675173275384529 -0.0692757868284641
-0.661659192711722 -0.088751693853964
-0.647098828650144 -0.111265920021484
-0.631208363996197 -0.137003400867237
-0.613641147456893 -0.16609740283476
-0.593997672794178 -0.1985596025949
-0.572158533218369 -0.232892211919738
-0.54871171305695 -0.26561015352125
-0.52438181361025 -0.294418204280336
-0.499251132250708 -0.319828297500518
-0.473173045799405 -0.342714866621763
-0.445882342048894 -0.363918756146896
-0.417020924281787 -0.38422149306443
-0.386171642599951 -0.404310087976466
-0.352912404965174 -0.4247284050658
-0.316904167373089 -0.445820617976337
-0.278018651212856 -0.467687910601325
-0.236519036967365 -0.490124390993528
-0.193596127199202 -0.511651639052989
-0.150753650718768 -0.530294359551067
-0.108908546284914 -0.544698107907054
-0.0682817263012699 -0.553871194353603
-0.0284468342264019 -0.556866249115053
0.0116304786902452 -0.552481575640449
0.053694525771464 -0.538897887521901
0.100584768574556 -0.513029171193151
0.15579579940182 -0.472311125167945
0.219025960928278 -0.419309574255069
0.281988271881108 -0.363038574082934
0.334775105960663 -0.315751161073101
0.375437976776549 -0.283434266162858
0.406456933562349 -0.26661960540193
0.430945849966871 -0.262106580383239
0.451288417940572 -0.265567967733258
0.469175628492157 -0.272929812632375
0.485867845657424 -0.280765149927548
0.502360024411183 -0.286253954328566
0.519453413029702 -0.286995886757113
0.537606755118376 -0.281367555108656
0.55648985206244 -0.270078073905452
0.57562632012234 -0.254275744803553
0.594595725594525 -0.235014568439389
0.613045346394774 -0.213314074570043
0.630703838828289 -0.190181912803277
0.647391219996593 -0.166611999517154
0.663020715685075 -0.14356888369779
0.677590583074463 -0.121967722286426
0.69116683036454 -0.102657205818881
0.703862177661507 -0.0863765824622622
0.715855899202963 -0.072972520565263
0.727330347910644 -0.0614456762792518
0.738405267771032 -0.05082632126714
0.749153490406082 -0.0402163646430347
0.759610990140827 -0.0287848782100416
0.769779484757559 -0.0157959990087365
0.77962433121034 -0.00239764162461706
0.789172012222162 0.00807996513034377
0.798510830216132 0.0150684374250189
0.807697171475479 0.0190786404789696
0.81675719679013 0.0205856181756316
0.825698624051243 0.0200295221084315
0.834519172501569 0.0178194639745574
0.843212449983589 0.0143371742116731
0.851771895527445 0.0099401541407087
0.860193237357862 0.00496426365602341
0.868475810366567 -0.000274187630031842
0.87662299421733 -0.00547672817234614
0.884641975042145 -0.0103612678398907
0.892542991691638 -0.0146607919246357
0.900338195236283 -0.0181221313430491
0.908040223746437 -0.0205047693185714
0.915660571249799 -0.0215796793259532
0.923207809680637 -0.021128220819299
0.930685706151171 -0.018941147229208
0.938091266174522 -0.0148178047866715
0.94541272806367 -0.00856562118080433
0.952627536269609 7.4628644039289e-18

==> tables/squirrel/envelope_0.5.dat <==
-0.871684502740681 1.06750563614773e-16
-0.86209737181769 7.98242309343559e-05
-0.852402422045626 6.21985120989442e-05
-0.842595929477397 8.28869132015543e-06
-0.832673951561243 -1.79036041019595e-05
-0.822632310332109 4.75225250980468e-05
-0.812466558563732 0.000198543698919084
-0.802171973246209 0.000355514090662587
-0.791743553256448 0.000431500550042349
-0.781175972819859 0.00033487641049955
-0.770463474448663 -3.11546033972027e-05
-0.759599719530374 -0.000694833637426682
-0.748577956174184 -0.00143401613869184
-0.737391397673861 -0.00195993507809986
-0.726033106018003 -0.00196589156413901
-0.71449519232245 -0.00112508362252447
-0.702767108251062 0.000909594798283691
-0.690833090410794 0.00439835762144608
-0.678670238484786 0.00946048780690729
-0.666246669299671 0.0162139021922738
-0.653518906596343 0.0247874445030247
-0.640428569591528 0.0353210934636281
-0.626898255351678 0.0479652867452482
-0.612826562470669 0.0628787362479059
-0.598082362773347 0.0802238121150722
-0.582498762584069 0.100158210555707
-0.56586781436861 0.122821273341487
-0.547938055415087 0.148313209268888
-0.528422594395151 0.176639379497406
-0.507245284429988 0.206469832080037
-0.484851293237247 0.234697790054932
-0.461779804619115 0.259269824620452
-0.438092870025461 0.280649332001911
-0.413684627648347 0.299627954818206
-0.388364405794726 0.316973959630469
-0.361876994111033 0.333414730261969
-0.333928252647522 0.349612830959754
-0.30422434869825 0.366132560337573
-0.272533752287984 0.383400341092381
-0.238775755980762 0.4016728155817
-0.203145629781164 0.420966656029587
-0.166496072605071 0.440029403876533
-0.129902078746201 0.45694641107947
-0.0940218742301461 0.470243509274808
-0.0590167841213713 0.478718076985771
-0.0245817697177735 0.481204966092213
0.0100276944474245 0.476344660946821
0.0460620131427398 0.462295200879129
0.0855293945969505 0.436239751252209
0.130833741679056 0.396636058094165
0.181646226422493 0.347748739662859
0.232191961599014 0.298929590546821
0.275731905856032 0.260063152453071
0.310926755541326 0.234731972359059
0.339387584975538 0.222624776483513
0.363174517363303 0.220887220136233
0.383892971026171 0.22590802708331
0.402710143696715 0.234265373965687
0.420522425667777 0.243004436176987
0.438059641845354 0.2496144171841
0.455926714475974 0.251897645554227
0.474486136291845 0.24833208070831
0.493518742236543 0.239516661167311
0.512687572804953 0.226473338465133
0.531688719777264 0.210150510075741
0.550262699896028 0.191468346165616
0.568206566202486 0.171336537016371
0.585382933234099 0.150653604770641
0.601722743033792 0.130295570665045
0.617220356679007 0.111100955257345
0.631921569195017 0.0938576617689076
0.645908478142986 0.0792646184097456
0.659315380313223 0.0672089245928808
0.672280799992077 0.0567950292789715
0.684896713207121 0.0471431907377287
0.697219825677381 0.0374284403728742
0.709278748899305 0.0268775763766294
0.7210755499903 0.0147965864230042
0.732583687680371 0.0022529737371986
0.743824165767734 -0.00761566962516459
0.754866829239012 -0.014244845718037
0.765757014187245 -0.0180879706948078
0.776516497399048 -0.0195713881498164
0.787152512378457 -0.0190944833746184
0.797664280683344 -0.0170325025257599
0.808047619248013 -0.013739265221608
0.818298067590643 -0.00954951550715138
0.828412871057924 -0.00478085589303927
0.838392073398717 0.000264689854223631
0.848238912532375 0.00529939777965098
0.857959671570633 0.0100487544156431
0.867563106926383 0.0142504756751621
0.877059551986823 0.0176535756017879
0.88645977532033 0.0200174537732942
0.89577365523516 0.021110997716356
0.905008717406123 0.020711722565867
0.914168569736474 0.0186049934550951
0.923251259630284 0.0145833965495048
0.932247574694611 0.00844634235876275
0.941139309974332 -7.37286587688753e-18
-0.871684502740681 -1.06750563614773e-16
-0.86209737181769 -7.98242309343559e-05
-0.852402422045626 -6.21985120989442e-05
-0.842595929477397 -8.28869132015543e-06
-0.832673951561243 1.79036041019595e-05
-0.822632310332109 -4.75225250980468e-05
-0.812466558563732 -0.000198543698919084
-0.802171973246209 -0.000355514090662587
-0.791743553256448 -0.000431500550042349
-0.781175972819859 -0.00033487641049955
-0.770463474448663 3.11546033972027e-05
-0.759599719530374 0.000694833637426682
-0.748577956174184 0.00143401613869184
-0.737391397673861 0.00195993507809986
-0.726033106018003 0.00196589156413901
-0.71449519232245 0.00112508362252447
-0.702767108251062 -0.000909594798283691
-0.690833090410794 -0.00439835762144608
-0.678670238484786 -0.00946048780690729
-0.666246669299671 -0.0162139021922738
-0.653518906596343 -0.0247874445030247
-0.640428569591528 -0.0353210934636281
-0.626898255351678 -0.0479652867452482
-0.612826562470669 -0.0628787362479059
-0.598082362773347 -0.0802238121150722
-0.582498762584069 -0.100158210555707
-0.56586781436861 -0.122821273341487
-0.547938055415087 -0.148313209268888
-0.528422594395151 -0.176639379497406
-0.507245284429988 -0.206469832080037
-0.484851293237247 -0.234697790054932
-0.461779804619115 -0.259269824620452
-0.438092870025461 -0.280649332001911
-0.413684627648347 -0.299627954818206
-0.388364405794726 -0.316973959630469
-0.361876994111033 -0.333414730261969
-0.333928252647522 -0.349612830959754
-0.30422434869825 -0.366132560337573
-0.272533752287984 -0.383400341092381
-0.238775755980762 -0.4016728155817
-0.203145629781164 -0.420966656029587
-0.166496072605071 -0.440029403876533
-0.129902078746201 -0.45694641107947
-0.0940218742301461 -0.470243509274808
-0.0590167841213713 -0.478718076985771
-0.0245817697177735 -0.481204966092213
0.0100276944474245 -0.476344660946821
0.0460620131427398 -0.462295200879129
0.0855293945969505 -0.436239751252209
0.130833741679056 -0.396636058094165
0.181646226422493 -0.347748739662859
0.232191961599014 -0.298929590546821
0.275731905856032 -0.260063152453071
0.310926755541326 -0.234731972359059
0.339387584975538 -0.222624776483513
0.363174517363303 -0.220887220136233
0.383892971026171 -0.22590802708331
0.402710143696715 -0.234265373965687
0.420522425667777 -0.243004436176987
0.438059641845354 -0.2496144171841
0.455926714475974 -0.251897645554227
0.474486136291845 -0.24833208070831
0.493518742236543 -0.239516661167311
0.512687572804953 -0.226473338465133
0.531688719777264 -0.210150510075741
0.550262699896028 -0.191468346165616
0.568206566202486 -0.171336537016371
0.585382933234099 -0.150653604770641
0.601722743033792 -0.130295570665045
0.617220356679007 -0.111100955257345
0.631921569195017 -0.0938576617689076
0.645908478142986 -0.0792646184097456
0.659315380313223 -0.0672089245928808
0.672280799992077 -0.0567950292789715
0.684896713207121 -0.0471431907377287
0.697219825677381 -0.0374284403728742
0.709278748899305 -0.0268775763766294
0.7210755499903 -0.0147965864230042
0.732583687680371 -0.0022529737371986
0.743824165767734 0.00761566962516459
0.754866829239012 0.014244845718037
0.765757014187245 0.0180879706948078
0.776516497399048 0.0195713881498164
0.787152512378457 0.0190944833746184
0.797664280683344 0.0170325025257599
0.808047619248013 0.013739265221608
0.818298067590643 0.00954951550715138
0.828412871057924 0.00478085589303927
0.838392073398717 -0.000264689854223631
0.848238912532375 -0.00529939777965098
0.857959671570633 -0.0100487544156431
0.867563106926383 -0.0142504756751621
0.877059551986823 -0.0176535756017879
0.88645977532033 -0.0200174537732942
0.89577365523516 -0.021110997716356
0.905008717406123 -0.020711722565867
0.914168569736474 -0.0186049934550951
0.923251259630284 -0.0145833965495048
0.932247574694611 -0.00844634235876275
0.941139309974332 7.37286587688753e-18

==> tables/squirrel/envelope_0.6.dat <==
-0.848069002871096 1.03858498982218e-16
-0.836888472265198 7.74900618656853e-05
-0.825607463461267 6.0243324604638e-05
-0.8142227413269 8.00958173735216e-06
-0.802730888598138 -1.72597881835123e-05
-0.791128292222477 4.57025741035376e-05
-0.779411116560138 0.000190465889862672
-0.767575297605648 0.000340181211815513
-0.75561654016225 0.000411811313600301
-0.743530280996017 0.000318738364031948
-0.73131160615643 -2.95714512175657e-05
-0.718955137095685 -0.000657654551746866
-0.706455157758087 -0.00135332344364608
-0.693805897394357 -0.00184408784803478
-0.681001435860802 -0.0018439585837455
-0.668035098284217 -0.00105192499043703
-0.654898182362092 0.000847637820677847
-0.641578081494684 0.00408476357555036
-0.628056918134784 0.0087549511959203
-0.614310268137157 0.0149499683259283
-0.600305360491818 0.0227690976616994
-0.585998816855514 0.0323191686981276
-0.571333872089566 0.0437139404490378
-0.556237057006926 0.0570724008075676
-0.540614438068265 0.0725153487308564
-0.524347740081319 0.0901593869873571
-0.507291096890847 0.110107231570423
-0.489269850655115 0.132433184795311
-0.47008675463962 0.157139065456763
-0.449696655102162 0.183045157275805
-0.428423106268615 0.207383083539621
-0.406651379623475 0.228317546202797
-0.384426494742061 0.246269789661095
-0.361675232077996 0.261958029990053
-0.338266169041857 0.276084948595676
-0.314024911561389 0.289326298404187
-0.288752631253513 0.302315314919394
-0.262253332664824 0.315620641662945
-0.234375731792525 0.329719657688771
-0.205072074824699 0.344975884815769
-0.174481290928307 0.361567244448915
-0.143189549264018 0.378433022582156
-0.111934603123236 0.393743623400356
-0.0811700563023123 0.405966084341198
-0.0510089740944902 0.413762260195549
-0.0212418505921766 0.415823763353929
0.00864578824388773 0.410700095744387
0.0395144388422835 0.396581351874734
0.0727274859184924 0.370944053980394
0.109871177704821 0.333085871150161
0.150645847796719 0.28840072672308
0.191189181988139 0.246141612720407
0.227101963537077 0.214196657374037
0.257500448253784 0.194398156558512
0.283385331444615 0.185889522376344
0.306061028484687 0.186150091875499
0.32656236531802 0.192170905008895
0.345660452051677 0.201078309877435
0.363965452890243 0.210322242689071
0.38198949058218 0.217664616764178
0.400169031059904 0.221091753448937
0.418776533943645 0.21917531424369
0.437673298149219 0.21241350749865
0.456630522476405 0.201710835908348
0.475437145895603 0.187917017988968
0.493909693104307 0.171859862774121
0.511902230491289 0.154358574293699
0.529313910873801 0.13622373356159
0.546091925815616 0.11824940960512
0.562228841744536 0.101202367542025
0.57775467813361 0.0858123947798553
0.59272649586468 0.0727382301144822
0.607240606945564 0.0619005553041261
0.621397794463421 0.052496376411247
0.635265657269624 0.0437269583461027
0.648886365134729 0.0348337837390389
0.6622815495954 0.0250966534098288
0.675453112338491 0.0138604066543903
0.68838136262653 0.0021170347596536
0.701082122796205 -0.00717805372969313
0.713608267192978 -0.01346626885106
0.725994624576652 -0.0171487420299613
0.738258411560497 -0.0186071280853834
0.750405849901554 -0.0182030950798421
0.762437012406543 -0.0162802956757977
0.77434928170841 -0.0131662910726158
0.786139729355517 -0.00917422860153182
0.79780664986666 -0.00460422424225497
0.809350427896338 0.000255521078470209
0.820773875976755 0.00512780914867629
0.832082151659739 0.00974566692670039
0.843282342146041 0.0138516430771481
0.854382788380372 0.0171971345769755
0.865392206987079 0.0195417197501975
0.876318656287818 0.0206524952409274
0.887168381801715 0.020303434695912
0.897944567506108 0.0182748054949047
0.908646012540881 0.0143526965014014
0.919265750001045 0.0083287245297872
0.929789626119186 -7.28395268845494e-18
-0.848069002871096 -1.03858498982218e-16
-0.836888472265198 -7.74900618656853e-05
-0.825607463461267 -6.0243324604638e-05
-0.8142227413269 -8.00958173735216e-06
-0.802730888598138 1.72597881835123e-05
-0.791128292222477 -4.57025741035376e-05
-0.779411116560138 -0.000190465889862672
-0.767575297605648 -0.000340181211815513
-0.75561654016225 -0.000411811313600301
-0.743530280996017 -0.000318738364031948
-0.73131160615643 2.95714512175657e-05
-0.718955137095685 0.000657654551746866
-0.706455157758087 0.00135332344364608
-0.693805897394357 0.00184408784803478
-0.681001435860802 0.0018439585837455
-0.668035098284217 0.00105192499043703
-0.654898182362092 -0.000847637820677847
-0.641578081494684 -0.00408476357555036
-0.628056918134784 -0.0087549511959203
-0.614310268137157 -0.0149499683259283
-0.600305360491818 -0.0227690976616994
-0.585998816855514 -0.0323191686981276
-0.571333872089566 -0.0437139404490378
-0.556237057006926 -0.0570724008075676
-0.540614438068265 -0.0725153487308564
-0.524347740081319 -0.0901593869873571
-0.507291096890847 -0.110107231570423
-0.489269850655115 -0.132433184795311
-0.47008675463962 -0.157139065456763
-0.449696655102162 -0.183045157275805
-0.428423106268615 -0.207383083539621
-0.406651379623475 -0.228317546202797
-0.384426494742061 -0.246269789661095
-0.361675232077996 -0.261958029990053
-0.338266169041857 -0.276084948595676
-0.314024911561389 -0.289326298404187
-0.288752631253513 -0.302315314919394
-0.262253332664824 -0.315620641662945
-0.234375731792525 -0.329719657688771
-0.205072074824699 -0.344975884815769
-0.174481290928307 -0.361567244448915
-0.143189549264018 -0.378433022582156
-0.111934603123236 -0.393743623400356
-0.0811700563023123 -0.405966084341198
-0.0510089740944902 -0.413762260195549
-0.0212418505921766 -0.415823763353929
0.00864578824388773 -0.410700095744387
0.0395144388422835 -0.396581351874734
0.0727274859184924 -0.370944053980394
0.109871177704821 -0.333085871150161
0.150645847796719 -0.28840072672308
0.191189181988139 -0.246141612720407
0.227101963537077 -0.214196657374037
0.257500448253784 -0.194398156558512
0.283385331444615 -0.185889522376344
0.306061028484687 -0.186150091875499
0.32656236531802 -0.192170905008895
0.345660452051677 -0.201078309877435
0.363965452890243 -0.210322242689071
0.38198949058218 -0.217664616764178
0.400169031059904 -0.221091753448937
0.418776533943645 -0.21917531424369
0.437673298149219 -0.21241350749865
0.456630522476405 -0.201710835908348
0.475437145895603 -0.187917017988968
0.493909693104307 -0.171859862774121
0.511902230491289 -0.154358574293699
0.529313910873801 -0.13622373356159
0.546091925815616 -0.11824940960512
0.562228841744536 -0.101202367542025
0.57775467813361 -0.0858123947798553
0.59272649586468 -0.0727382301144822
0.607240606945564 -0.0619005553041261
0.621397794463421 -0.052496376411247
0.635265657269624 -0.0437269583461027
0.648886365134729 -0.0348337837390389
0.6622815495954 -0.0250966534098288
0.675453112338491 -0.0138604066543903
0.68838136262653 -0.0021170347596536
0.701082122796205 0.00717805372969313
0.713608267192978 0.01346626885106
0.725994624576652 0.0171487420299613
0.738258411560497 0.0186071280853834
0.750405849901554 0.0182030950798421
0.762437012406543 0.0162802956757977
0.77434928170841 0.0131662910726158
0.786139729355517 0.00917422860153182
0.79780664986666 0.00460422424225497
0.809350427896338 -0.000255521078470209
0.820773875976755 -0.00512780914867629
0.832082151659739 -0.00974566692670039
0.843282342146041 -0.0138516430771481
0.854382788380372 -0.0171971345769755
0.865392206987079 -0.0195417197501975
0.876318656287818 -0.0206524952409274
0.887168381801715 -0.020303434695912
0.897944567506108 -0.0182748054949047
0.908646012540881 -0.0143526965014014
0.919265750001045 -0.0083287245297872
0.929789626119186 7.28395268845494e-18

==> tables/squirrel/envelope_0.7.dat <==
-0.825093289337436 -1.01044785578505e-16
-0.812416715218208 -7.52241470749121e-05
-0.799654794606465 -5.83495977145953e-05
-0.786804978876503 -7.73987076238741e-06
-0.773864582050832 1.6639123968738e-05
-0.760830770799866 -4.39523210389171e-05
-0.747700544981715 -0.000182716728854558
-0.734470733389193 -0.000325509620888985
-0.721137991485273 -0.000393020490918403
-0.707698774659447 -0.000303378026998708
-0.694149279019109 2.80687484916399e-05
-0.680485360731634 0.000622464840699381
-0.666702627036582 0.00127717136070227
-0.65279663524376 0.00173508807983909
-0.638762821971061 0.00172958840690579
-0.624596074732163 0.00098352350292245
-0.610289844566759 -0.000789901037691952
-0.59583485557942 -0.00379352815396062
-0.581218197069659 -0.00810203152389069
-0.566422502247445 -0.0137845627965341
-0.55142479000657 -0.0209150970873478
-0.53619502573891 -0.0295723762463252
-0.520694372029699 -0.0398394071890196
-0.504873128116953 -0.05180223281043
-0.488668432375466 -0.0655475682708148
-0.47200195122939 -0.0811587489117023
-0.454778042592617 -0.0987093042944992
-0.436883301669444 -0.118253448371089
-0.418190969181689 -0.139791511739246
-0.398677105174715 -0.162278088108949
-0.3785621705974 -0.183247329803724
-0.358104323522922 -0.201060427993802
-0.337334250272275 -0.216101741155425
-0.316204578938007 -0.229024055909285
-0.294630505295932 -0.2404705387469
-0.272500453706326 -0.251067812398381
-0.249688612433274 -0.261416462845248
-0.226072669028947 -0.272077384627805
-0.201560295530791 -0.28355491900881
-0.176125736468383 -0.296281840562389
-0.149861559497015 -0.310549233260872
-0.12314552948685 -0.325459051870202
-0.0964523085179865 -0.339282763162962
-0.0700749489846699 -0.350474718703691
-0.0440877197378527 -0.357620102921698
-0.0183557254730163 -0.359325888870169
0.00745432110542077 -0.354101940198464
0.0338975822047124 -0.340208525538886
0.0618417473074583 -0.31542171658689
0.0922672969168525 -0.279717880650987
0.12493610192379 -0.239181252691349
0.157427083425135 -0.202675464151192
0.187048726487695 -0.176419487333908
0.213254342603807 -0.160994869567836
0.236623994610063 -0.15521594260585
0.257929311332705 -0.156875787942305
0.277793516659178 -0.16347208733012
0.296692670851997 -0.172592671373995
0.315014950004723 -0.182035548262759
0.333096128875404 -0.189804282643473
0.351230248930415 -0.194053276423351
0.369607817738188 -0.193441855103068
0.388147195878939 -0.188377284269011
0.406702727191713 -0.179655855292249
0.4251368729283 -0.16803578367304
0.443327859563231 -0.154259505679293
0.461177165433487 -0.139062980219489
0.478615279568587 -0.123175981176889
0.495604320916056 -0.107316947157826
0.512136819644454 -0.0921856987852854
0.528230850753343 -0.0784567499239913
0.543923343304141 -0.0667492031922386
0.559278860669741 -0.0570114574838033
0.57436597768158 -0.0485230762497678
0.589231116932175 -0.0405582833126226
0.603903531355678 -0.0324189968240708
0.618398410519351 -0.0234337353765547
0.632717205532613 -0.0129834589636426
0.646846098787706 -0.00198929801070579
0.660796147160824 0.00676558436517629
0.674604763756186 0.0127302464595606
0.688296920758356 0.0162582833736334
0.70188525815665 0.0176903760190926
0.715374632884021 0.0173533194894514
0.728765486890571 0.0155613085564225
0.742056279604348 0.0126172118969076
0.755245183323994 0.0088136901154969
0.768331194273487 0.00443411835605275
0.781314776129165 -0.000246669906310107
0.794198126887032 -0.00496177636753662
0.806985141671313 -0.00945172107085503
0.819681130857095 -0.0134639727339853
0.832292342551884 -0.0167524950372465
0.844825329658465 -0.0190772920032782
0.857286193750013 -0.0202039508225645
0.869679730737308 -0.019903195359063
0.882008497126699 -0.0179504774716887
0.894271811161211 -0.0141256459811712
0.906464701076652 -0.00821274456405533
0.918576813949503 7.19611174997363e-18
-0.825093289337436 1.01044785578505e-16
-0.812416715218208 7.52241470749121e-05
-0.799654794606465 5.83495977145953e-05
-0.786804978876503 7.73987076238741e-06
-0.773864582050832 -1.6639123968738e-05
-0.760830770799866 4.39523210389171e-05
-0.747700544981715 0.000182716728854558
-0.734470733389193 0.000325509620888985
-0.721137991485273 0.000393020490918403
-0.707698774659447 0.000303378026998708
-0.694149279019109 -2.80687484916399e-05
-0.680485360731634 -0.000622464840699381
-0.666702627036582 -0.00127717136070227
-0.65279663524376 -0.00173508807983909
-0.638762821971061 -0.00172958840690579
-0.624596074732163 -0.00098352350292245
-0.610289844566759 0.000789901037691952
-0.59583485557942 0.00379352815396062
-0.581218197069659 0.00810203152389069
-0.566422502247445 0.0137845627965341
-0.55142479000657 0.0209150970873478
-0.53619502573891 0.0295723762463252
-0.520694372029699 0.0398394071890196
-0.504873128116953 0.05180223281043
-0.488668432375466 0.0655475682708148
-0.47200195122939 0.0811587489117023
-0.454778042592617 0.0987093042944992
-0.436883301669444 0.118253448371089
-0.418190969181689 0.139791511739246
-0.398677105174715 0.162278088108949
-0.3785621705974 0.183247329803724
-0.358104323522922 0.201060427993802
-0.337334250272275 0.216101741155425
-0.316204578938007 0.229024055909285
-0.294630505295932 0.2404705387469
-0.272500453706326 0.251067812398381
-0.249688612433274 0.261416462845248
-0.226072669028947 0.272077384627805
-0.201560295530791 0.28355491900881
-0.176125736468383 0.296281840562389
-0.149861559497015 0.310549233260872
-0.12314552948685 0.325459051870202
-0.0964523085179865 0.339282763162962
-0.0700749489846699 0.350474718703691
-0.0440877197378527 0.357620102921698
-0.0183557254730163 0.359325888870169
0.00745432110542077 0.354101940198464
0.0338975822047124 0.340208525538886
0.0618417473074583 0.31542171658689
0.0922672969168525 0.279717880650987
0.12493610192379 0.239181252691349
0.157427083425135 0.202675464151192
0.187048726487695 0.176419487333908
0.213254342603807 0.160994869567836
0.236623994610063 0.15521594260585
0.257929311332705 0.156875787942305
0.277793516659178 0.16347208733012
0.296692670851997 0.172592671373995
0.315014950004723 0.182035548262759
0.333096128875404 0.189804282643473
0.351230248930415 0.194053276423351
0.369607817738188 0.193441855103068
0.388147195878939 0.188377284269011
0.406702727191713 0.179655855292249
0.4251368729283 0.16803578367304
0.443327859563231 0.154259505679293
0.461177165433487 0.139062980219489
0.478615279568587 0.123175981176889
0.495604320916056 0.107316947157826
0.512136819644454 0.0921856987852854
0.528230850753343 0.0784567499239913
0.543923343304141 0.0667492031922386
0.559278860669741 0.0570114574838033
0.57436597768158 0.0485230762497678
0.589231116932175 0.0405582833126226
0.603903531355678 0.0324189968240708
0.618398410519351 0.0234337353765547
0.632717205532613 0.0129834589636426
0.646846098787706 0.00198929801070579
0.660796147160824 -0.00676558436517629
0.674604763756186 -0.0127302464595606
0.688296920758356 -0.0162582833736334
0.70188525815665 -0.0176903760190926
0.715374632884021 -0.0173533194894514
0.728765486890571 -0.0155613085564225
0.742056279604348 -0.0126172118969076
0.755245183323994 -0.0088136901154969
0.768331194273487 -0.00443411835605275
0.781314776129165 0.000246669906310107
0.794198126887032 0.00496177636753662
0.806985141671313 0.00945172107085503
0.819681130857095 0.0134639727339853
0.832292342551884 0.0167524950372465
0.844825329658465 0.0190772920032782
0.857286193750013 0.0202039508225645
0.869679730737308 0.019903195359063
0.882008497126699 0.0179504774716887
0.894271811161211 0.0141256459811712
0.906464701076652 0.00821274456405533
0.918576813949503 -7.19611174997363e-18

==> tables/squirrel/envelope_0.8.dat <==
-0.802740029177963 -9.83073007280246e-17
-0.788660545627389 -7.30244907141288e-05
-0.774517938411426 -5.65153994371849e-05
-0.760310469560208 -7.47924191085954e-06
-0.746036311619388 1.6040778919379e-05
-0.73169354134681 -4.2269096710649e-05
-0.717280127377832 -0.000175282844751789
-0.702793927694124 -0.000311470797360652
-0.688232688304769 -0.000375087087655063
-0.673594026303235 -0.00028875792076414
-0.658875392522735 2.66424071003638e-05
-0.644074021142204 0.000589158057034238
-0.629186988043321 0.00120530438769571
-0.614211335743887 0.00163253103587661
-0.599144027085184 0.00162231195628403
-0.583981676371213 0.000919569826360877
-0.568720000165445 -0.000736096991103891
-0.553353029605157 -0.00352305723176473
-0.537872576275656 -0.00749780476728497
-0.522267765481374 -0.0127100049544616
-0.506524377501264 -0.0192120606917602
-0.490624037724019 -0.0270590325209969
-0.474543243991143 -0.0363082885886907
-0.458252236674378 -0.0470187215917885
-0.441713761203953 -0.0592493007537439
-0.424881857848383 -0.0730566471779182
-0.407700961621398 -0.0884912518036768
-0.390105826104001 -0.105591948674098
-0.372024280580273 -0.124359061812803
-0.353445889328178 -0.1438671105656
-0.334504173352318 -0.16192055449778
-0.315352936081388 -0.177057332550098
-0.296010805610864 -0.189629278502543
-0.276450602290069 -0.200230617809773
-0.256623755478765 -0.209450317010617
-0.236466899714857 -0.217868360982689
-0.215909385511773 -0.226050628843405
-0.194883516493544 -0.234541387521035
-0.173339417113473 -0.24385380191674
-0.151265232348419 -0.254461059195242
-0.128715731614489 -0.266729986633348
-0.105907320125963 -0.279900505831928
-0.0831114557864339 -0.292354685989286
-0.0604964281029359 -0.302568448913077
-0.0381055895788619 -0.309095706199214
-0.0158617374780345 -0.310504366972507
0.00642704882137327 -0.305303517947939
0.0290791445605869 -0.291848924066156
0.0525853693653819 -0.268209877546329
0.0774839612915982 -0.234900665362077
0.103614070963139 -0.198361745786908
0.129627034009079 -0.166885002966
0.154059549004985 -0.145304954300988
0.176611011544961 -0.133331243906951
0.19757873330916 -0.12960380193052
0.217366876057179 -0.132205214590915
0.236307811595872 -0.139059153282488
0.25466188108824 -0.148142433811827
0.272647906383585 -0.157553192699221
0.290460951956242 -0.165509976979098
0.308276448672146 -0.170321477410213
0.326212019682003 -0.17072977143818
0.344225353261827 -0.167060944694364
0.362234016701597 -0.160012357270955
0.380158265469103 -0.150257943089913
0.397926167088624 -0.138461620463967
0.415478513764524 -0.125283046672421
0.432772653676076 -0.11137796580821
0.44978442511087 -0.0973952190183027
0.466507767943204 -0.0839723740356416
0.482952094111947 -0.0717316143481025
0.499138482006882 -0.0612532930727947
0.515105281850962 -0.0525085157711156
0.530893864216213 -0.0448505037813686
0.546532470609819 -0.0376192263876861
0.562039048405858 -0.0301716104960841
0.577422992330807 -0.0218810032051256
0.592685198815665 -0.0121619957382128
0.607816972151054 -0.00186926858775126
0.622825106937605 0.00637681654749534
0.637733064770494 0.0120344526545227
0.652556692691346 0.0154140623140483
0.667304168707405 0.0168187912858362
0.681978779138097 0.0165432139964181
0.69658099782761 0.0148740740838126
0.711110005662275 0.0120910311927229
0.725564763660663 0.00846732045013979
0.739944727450426 0.00427029713606098
0.754250270781292 -0.000238125336051799
0.768482871119955 -0.00480111954396747
0.782645100101333 -0.00916664112093674
0.796740454179709 -0.0130871522440949
0.810773054995237 -0.0163193518499711
0.824747243931665 -0.0186239018280193
0.838667090699255 -0.0197651481856619
0.852535831494908 -0.0195108458954871
0.86635524859212 -0.0176319053875262
0.880125000495252 -0.0139021872556071
0.893841910565089 -0.00809837965383443
0.907499222859106 7.10933013062895e-18
-0.802740029177963 9.83073007280246e-17
-0.788660545627389 7.30244907141288e-05
-0.774517938411426 5.65153994371849e-05
-0.760310469560208 7.47924191085954e-06
-0.746036311619388 -1.6040778919379e-05
-0.73169354134681 4.2269096710649e-05
-0.717280127377832 0.000175282844751789
-0.702793927694124 0.000311470797360652
-0.688232688304769 0.000375087087655063
-0.673594026303235 0.00028875792076414
-0.658875392522735 -2.66424071003638e-05
-0.644074021142204 -0.000589158057034238
-0.629186988043321 -0.00120530438769571
-0.614211335743887 -0.00163253103587661
-0.599144027085184 -0.00162231195628403
-0.583981676371213 -0.000919569826360877
-0.568720000165445 0.000736096991103891
-0.553353029605157 0.00352305723176473
-0.537872576275656 0.00749780476728497
-0.522267765481374 0.0127100049544616
-0.506524377501264 0.0192120606917602
-0.490624037724019 0.0270590325209969
-0.474543243991143 0.0363082885886907
-0.458252236674378 0.0470187215917885
-0.441713761203953 0.0592493007537439
-0.424881857848383 0.0730566471779182
-0.407700961621398 0.0884912518036768
-0.390105826104001 0.105591948674098
-0.372024280580273 0.124359061812803
-0.353445889328178 0.1438671105656
-0.334504173352318 0.16192055449778
-0.315352936081388 0.177057332550098
-0.296010805610864 0.189629278502543
-0.276450602290069 0.200230617809773
-0.256623755478765 0.209450317010617
-0.236466899714857 0.217868360982689
-0.215909385511773 0.226050628843405
-0.194883516493544 0.234541387521035
-0.173339417113473 0.24385380191674
-0.151265232348419 0.254461059195242
-0.128715731614489 0.266729986633348
-0.105907320125963 0.279900505831928
-0.0831114557864339 0.292354685989286
-0.0604964281029359 0.302568448913077
-0.0381055895788619 0.309095706199214
-0.0158617374780345 0.310504366972507
0.00642704882137327 0.305303517947939
0.0290791445605869 0.291848924066156
0.0525853693653819 0.268209877546329
0.0774839612915982 0.234900665362077
0.103614070963139 0.198361745786908
0.129627034009079 0.166885002966
0.154059549004985 0.145304954300988
0.176611011544961 0.133331243906951
0.19757873330916 0.12960380193052
0.217366876057179 0.132205214590915
0.236307811595872 0.139059153282488
0.25466188108824 0.148142433811827
0.272647906383585 0.157553192699221
0.290460951956242 0.165509976979098
0.308276448672146 0.170321477410213
0.326212019682003 0.17072977143818
0.344225353261827 0.167060944694364
0.362234016701597 0.160012357270955
0.380158265469103 0.150257943089913
0.397926167088624 0.138461620463967
0.415478513764524 0.125283046672421
0.432772653676076 0.11137796580821
0.44978442511087 0.0973952190183027
0.466507767943204 0.0839723740356416
0.482952094111947 0.0717316143481025
0.499138482006882 0.0612532930727947
0.515105281850962 0.0525085157711156
0.530893864216213 0.0448505037813686
0.546532470609819 0.0376192263876861
0.562039048405858 0.0301716104960841
0.577422992330807 0.0218810032051256
0.592685198815665 0.0121619957382128
0.607816972151054 0.00186926858775126
0.622825106937605 -0.00637681654749534
0.637733064770494 -0.0120344526545227
0.652556692691346 -0.0154140623140483
0.667304168707405 -0.0168187912858362
0.681978779138097 -0.0165432139964181
0.69658099782761 -0.0148740740838126
0.711110005662275 -0.0120910311927229
0.725564763660663 -0.00846732045013979
0.739944727450426 -0.00427029713606098
0.754250270781292 0.000238125336051799
0.768482871119955 0.00480111954396747
0.782645100101333 0.00916664112093674
0.796740454179709 0.0130871522440949
0.810773054995237 0.0163193518499711
0.824747243931665 0.0186239018280193
0.838667090699255 0.0197651481856619
0.852535831494908 0.0195108458954871
0.86635524859212 0.0176319053875262
0.880125000495252 0.0139021872556071
0.893841910565089 0.00809837965383443
0.907499222859106 -7.10933013062895e-18

==> tables/squirrel/envelope_0.9.dat <==
-0.780992359012027 -9.5643979262262e-17
-0.765599038742366 -7.08891552967352e-05
-0.75017125010337 -5.47388585122264e-05
-0.734708124176218 -7.22738935551723e-06
-0.719208749390862 1.54639504353612e-05
-0.70367216862929 -4.06503341462264e-05
-0.688097373452819 -0.000168151410420313
-0.672483303078065 -0.000298037450762683
-0.656828843916044 -0.000357971980027796
-0.641132821643987 -0.00027484237282743
-0.625393983676581 2.52885466665153e-05
-0.60961097570751 0.000557633449269777
-0.593782369934031 0.00113748139967664
-0.577906724067932 0.0015360359016169
-0.561982558853613 0.00152168924872164
-0.546008231773749 0.000859774741570206
-0.529981682421398 -0.000685957802885568
-0.513900072320278 -0.00327187034194833
-0.497759550144879 -0.00693863954522422
-0.481555054360727 -0.0117192128852324
-0.465280033928082 -0.017647696039009
-0.448926108668957 -0.0247592968138079
-0.432482666443709 -0.033090146497034
-0.415936402082436 -0.0426769283906426
-0.399270822321157 -0.0535562147066048
-0.38246577722506 -0.0657633806391666
-0.365497140449918 -0.0793309374607568
-0.348336855583072 -0.0942861267758115
-0.330954218385187 -0.110630295520431
-0.313346302211763 -0.127544918378621
-0.295573754275398 -0.143075841797809
-0.27770531591693 -0.15591978651673
-0.25974948279835 -0.166399692446403
-0.241694588241637 -0.17505715785753
-0.22351980087696 -0.182431642247958
-0.20519817086623 -0.189058972808373
-0.186699995237184 -0.195469276281762
-0.167997242497395 -0.202183884322264
-0.149069802890066 -0.209711321239329
-0.129913838694032 -0.218543365748837
-0.110553631102331 -0.229093741505592
-0.0910821570462368 -0.240719355368288
-0.071615850248439 -0.251917490953824
-0.0522271919743294 -0.261210470804498
-0.0329351566782436 -0.267155438998656
-0.0137066070307023 -0.268316213485617
0.00554134386862906 -0.263229955812006
0.02494563309173 -0.25036349204846
0.0447144718849196 -0.228064634204095
0.0650692548503749 -0.19726419512092
0.0859309321824629 -0.164508638318763
0.106736195452555 -0.137414779492923
0.126888565804701 -0.119677990586441
0.146264076117236 -0.110421037946704
0.164976320006694 -0.108217913655297
0.183183363545335 -0.111414380729408
0.201017584905487 -0.118292048676126
0.218585358017664 -0.127155924530166
0.235978898316533 -0.136363522216479
0.253282933356707 -0.144325260200147
0.270575695274864 -0.149491965309104
0.287911339203301 -0.15068432237585
0.305273605184529 -0.148156713005361
0.322627496898787 -0.14251667132005
0.339938302243783 -0.134360961505332
0.357174111750718 -0.124281614005464
0.374308201573077 -0.112868584858104
0.391320916328985 -0.100709985413148
0.408200696673469 -0.0883907801968385
0.424944056360637 -0.0764908190109335
0.441554530324143 -0.0655829422193729
0.458041059070387 -0.0562098981384986
0.474420669275825 -0.0483612303591569
0.490712030333166 -0.0414558977895014
0.506927982666698 -0.0348931482898226
0.523076742445665 -0.0280800200224427
0.539162627847392 -0.0204311559198425
0.555186016475505 -0.011392506476934
0.571142768468833 -0.00175648144941033
0.587035980004632 0.00601038832502251
0.602876652748566 0.0113766886724476
0.618672297279921 0.0146136779364221
0.634426850257194 0.0159901485424181
0.650141944955004 0.0157709266804916
0.66581787318829 0.0142171899650069
0.681454296731535 0.0115867940158181
0.697050756350357 0.00813456278424119
0.712607016040008 0.00411252839143513
0.728123271637198 -0.000229876747099
0.74360024685474 -0.00464566461041661
0.759039195497496 -0.00889015966617464
0.774441825521492 -0.0127208779491803
0.789810158160059 -0.0158974077718592
0.805146333204596 -0.0181812869059246
0.820452369523468 -0.019335875751829
0.835729888020413 -0.0191262307729952
0.850979802584936 -0.0173189870901762
0.866201983366696 -0.0136822635048044
0.88139489616495 -0.00798560730899625
0.896555222147328 7.02359505554564e-18
-0.780992359012027 9.5643979262262e-17
-0.765599038742366 7.08891552967352e-05
-0.75017125010337 5.47388585122264e-05
-0.734708124176218 7.22738935551723e-06
-0.719208749390862 -1.54639504353612e-05
-0.70367216862929 4.06503341462264e-05
-0.688097373452819 0.000168151410420313
-0.672483303078065 0.000298037450762683
-0.656828843916044 0.000357971980027796
-0.641132821643987 0.00027484237282743
-0.625393983676581 -2.52885466665153e-05
-0.60961097570751 -0.000557633449269777
-0.593782369934031 -0.00113748139967664
-0.577906724067932 -0.0015360359016169
-0.561982558853613 -0.00152168924872164
-0.546008231773749 -0.000859774741570206
-0.529981682421398 0.000685957802885568
-0.513900072320278 0.00327187034194833
-0.497759550144879 0.00693863954522422
-0.481555054360727 0.0117192128852324
-0.465280033928082 0.017647696039009
-0.448926108668957 0.0247592968138079
-0.432482666443709 0.033090146497034
-0.415936402082436 0.0426769283906426
-0.399270822321157 0.0535562147066048
-0.38246577722506 0.0657633806391666
-0.365497140449918 0.0793309374607568
-0.348336855583072 0.0942861267758115
-0.330954218385187 0.110630295520431
-0.313346302211763 0.127544918378621
-0.295573754275398 0.143075841797809
-0.27770531591693 0.15591978651673
-0.25974948279835 0.166399692446403
-0.241694588241637 0.17505715785753
-0.22351980087696 0.182431642247958
-0.20519817086623 0.189058972808373
-0.186699995237184 0.195469276281762
-0.167997242497395 0.202183884322264
-0.149069802890066 0.209711321239329
-0.129913838694032 0.218543365748837
-0.110553631102331 0.229093741505592
-0.0910821570462368 0.240719355368288
-0.071615850248439 0.251917490953824
-0.0522271919743294 0.261210470804498
-0.0329351566782436 0.267155438998656
-0.0137066070307023 0.268316213485617
0.00554134386862906 0.263229955812006
0.02494563309173 0.25036349204846
0.0447144718849196 0.228064634204095
0.0650692548503749 0.19726419512092
0.0859309321824629 0.164508638318763
0.106736195452555 0.137414779492923
0.126888565804701 0.119677990586441
0.146264076117236 0.110421037946704
0.164976320006694 0.108217913655297
0.183183363545335 0.111414380729408
0.201017584905487 0.118292048676126
0.218585358017664 0.127155924530166
0.235978898316533 0.136363522216479
0.253282933356707 0.144325260200147
0.270575695274864 0.149491965309104
0.287911339203301 0.15068432237585
0.305273605184529 0.148156713005361
0.322627496898787 0.14251667132005
0.339938302243783 0.134360961505332
0.357174111750718 0.124281614005464
0.374308201573077 0.112868584858104
0.391320916328985 0.100709985413148
0.408200696673469 0.0883907801968385
0.424944056360637 0.0764908190109335
0.441554530324143 0.0655829422193729
0.458041059070387 0.0562098981384986
0.474420669275825 0.0483612303591569
0.490712030333166 0.0414558977895014
0.506927982666698 0.0348931482898226
0.523076742445665 0.0280800200224427
0.539162627847392 0.0204311559198425
0.555186016475505 0.011392506476934
0.571142768468833 0.00175648144941033
0.587035980004632 -0.00601038832502251
0.602876652748566 -0.0113766886724476
0.618672297279921 -0.0146136779364221
0.634426850257194 -0.0159901485424181
0.650141944955004 -0.0157709266804916
0.66581787318829 -0.0142171899650069
0.681454296731535 -0.0115867940158181
0.697050756350357 -0.00813456278424119
0.712607016040008 -0.00411252839143513
0.728123271637198 -0.000229876747099
0.74360024685474 0.00464566461041661
0.759039195497496 0.00889015966617464
0.774441825521492 0.0127208779491803
0.789810158160059 0.0158974077718592
0.805146333204596 0.0181812869059246
0.820452369523468 0.019335875751829
0.835729888020413 0.0191262307729952
0.850979802584936 0.0173189870901762
0.866201983366696 0.0136822635048044
0.88139489616495 0.00798560730899625
0.896555222147328 -7.02359505554564e-18

==> tables/squirrel/envelope_1.0.dat <==
-0.759833872318268 -9.30528119618305e-17
-0.743211881680922 -6.88162599908737e-05
-0.726589891043576 -5.30181625019191e-05
-0.709967900406231 -6.98401756739552e-06
-0.693345909768885 1.49078647782127e-05
-0.676723919131539 -3.90935646794542e-05
-0.660101928494193 -0.000161310120601816
-0.643479937856848 -0.000285183467631049
-0.626857947219502 -0.000341637829460192
-0.610235956582156 -0.000261597429783104
-0.59361396594481 2.40034839981027e-05
-0.576991975307465 0.000527795656924095
-0.560369984670119 0.00107347483989826
-0.543747994032773 0.00144524437159574
-0.527126003395427 0.00142730759069227
-0.510504012758082 0.000803867835863523
-0.493882022120736 -0.000639233841499544
-0.47726003148339 -0.00303859257181548
-0.460638040846044 -0.0064211752950168
-0.444016050208699 -0.0108056567358919
-0.427394059571353 -0.0162107116192293
-0.410772068934007 -0.022655014669817
-0.394150078296661 -0.0301572406124432
-0.377528087659316 -0.0387360641718962
-0.36090609702197 -0.0484101600729644
-0.344284106384624 -0.0591982030404362
-0.327662115747278 -0.0711188677990994
-0.311040125109933 -0.0841908290737425
-0.294418134472587 -0.0984171326843986
-0.277796143835241 -0.113074532047346
-0.261174153197895 -0.126424323148129
-0.24455216256055 -0.137305693456914
-0.227930171923204 -0.146015730613489
-0.211308181285858 -0.15304856396273
-0.194686190648512 -0.158898322849517
-0.178064200011167 -0.164059136618727
-0.161442209373821 -0.169025134615238
-0.144820218736475 -0.174290446183928
-0.128198228099129 -0.180349200669675
-0.111576237461784 -0.187695527417355
-0.0949542468244379 -0.196768061437263
-0.0783322561870922 -0.207022877206656
-0.0617102655497463 -0.217073388215832
-0.0450882749124007 -0.22550570062085
-0.028466284275055 -0.230905920577767
-0.0118442936377091 -0.231860154242641
0.00477769699963657 -0.226954507771529
0.0213996876369824 -0.214775087320488
0.0380216782743281 -0.193928269348183
0.0546436689116738 -0.165657949996537
0.0712656595490196 -0.136433020258687
0.0878876501863653 -0.113148702924107
0.104509640823711 -0.0985707713801667
0.121131631461057 -0.0914474752049616
0.137753622098403 -0.0903609050156079
0.154375612735748 -0.0938931514292218
0.170997603373094 -0.100626305062919
0.18761959401044 -0.109142456533817
0.204241584647786 -0.118023696459032
0.220863575285131 -0.125852115455679
0.237485565922477 -0.131209804140875
0.254107556559823 -0.132992417307198
0.270729547197169 -0.131391640629778
0.287351537834514 -0.126933956542829
0.30397352847186 -0.120145847902594
0.320595519109206 -0.111553797565318
0.337217509746552 -0.101684288387243
0.353839500383897 -0.091063803224613
0.370461491021243 -0.0802188249336715
0.387083481658589 -0.069675836370662
0.403705472295935 -0.0599613203918277
0.42032746293328 -0.0515817597755196
0.436949453570626 -0.0445415104103552
0.453571444207972 -0.0383182197888156
0.470193434845318 -0.0323646155034726
0.486815425482663 -0.0261334251468982
0.503437416120009 -0.0190773763116643
0.520059406757355 -0.0106717027879881
0.536681397394701 -0.00165049961377362
0.553303388032046 0.00566501600736121
0.569925378669392 0.0107548759270872
0.586547369306738 0.0138548539949027
0.603169359944084 0.0152023320857735
0.61979135058143 0.0150346920746655
0.636413341218775 0.0135893158365446
0.653035331856121 0.0111035852463767
0.669657322493467 0.0078148821791278
0.686279313130812 0.00396058850976372
0.702901303768158 -0.000221913886749634
0.719523294405504 -0.0044952431354464
0.73614528504285 -0.00862201736136058
0.752767275680196 -0.0123648546895263
0.769389266317541 -0.0154863732449777
0.786011256954887 -0.0177491911527488
0.802633247592233 -0.0189159265378738
0.819255238229578 -0.0187491975253868
0.835877228866924 -0.0170116222403218
0.85249921950427 -0.0134658188077129
0.869121210141616 -0.00787440535259427
0.885743200778961 6.93889390390723e-18
-0.759833872318268 9.30528119618305e-17
-0.743211881680922 6.88162599908737e-05
-0.726589891043576 5.30181625019191e-05
-0.709967900406231 6.98401756739552e-06
-0.693345909768885 -1.49078647782127e-05
-0.676723919131539 3.90935646794542e-05
-0.660101928494193 0.000161310120601816
-0.643479937856848 0.000285183467631049
-0.626857947219502 0.000341637829460192
-0.610235956582156 0.000261597429783104
-0.59361396594481 -2.40034839981027e-05
-0.576991975307465 -0.000527795656924095
-0.560369984670119 -0.00107347483989826
-0.543747994032773 -0.00144524437159574
-0.527126003395427 -0.00142730759069227
-0.510504012758082 -0.000803867835863523
-0.493882022120736 0.000639233841499544
-0.47726003148339 0.00303859257181548
-0.460638040846044 0.0064211752950168
-0.444016050208699 0.0108056567358919
-0.427394059571353 0.0162107116192293
-0.410772068934007 0.022655014669817
-0.394150078296661 0.0301572406124432
-0.377528087659316 0.0387360641718962
-0.36090609702197 0.0484101600729644
-0.344284106384624 0.0591982030404362
-0.327662115747278 0.0711188677990994
-0.311040125109933 0.0841908290737425
-0.294418134472587 0.0984171326843986
-0.277796143835241 0.113074532047346
-0.261174153197895 0.126424323148129
-0.24455216256055 0.137305693456914
-0.227930171923204 0.146015730613489
-0.211308181285858 0.15304856396273
-0.194686190648512 0.158898322849517
-0.178064200011167 0.164059136618727
-0.161442209373821 0.169025134615238
-0.144820218736475 0.174290446183928
-0.128198228099129 0.180349200669675
-0.111576237461784 0.187695527417355
-0.0949542468244379 0.196768061437263
-0.0783322561870922 0.207022877206656
-0.0617102655497463 0.217073388215832
-0.0450882749124007 0.22550570062085
-0.028466284275055 0.230905920577767
-0.0118442936377091 0.231860154242641
0.00477769699963657 0.226954507771529
0.0213996876369824 0.214775087320488
0.0380216782743281 0.193928269348183
0.0546436689116738 0.165657949996537
0.0712656595490196 0.136433020258687
0.0878876501863653 0.113148702924107
0.104509640823711 0.0985707713801667
0.121131631461057 0.0914474752049616
0.137753622098403 0.0903609050156079
0.154375612735748 0.0938931514292218
0.170997603373094 0.100626305062919
0.18761959401044 0.109142456533817
0.204241584647786 0.118023696459032
0.220863575285131 0.125852115455679
0.237485565922477 0.131209804140875
0.254107556559823 0.132992417307198
0.270729547197169 0.131391640629778
0.287351537834514 0.126933956542829
0.30397352847186 0.120145847902594
0.320595519109206 0.111553797565318
0.337217509746552 0.101684288387243
0.353839500383897 0.091063803224613
0.370461491021243 0.0802188249336715
0.387083481658589 0.069675836370662
0.403705472295935 0.0599613203918277
0.42032746293328 0.0515817597755196
0.436949453570626 0.0445415104103552
0.453571444207972 0.0383182197888156
0.470193434845318 0.0323646155034726
0.486815425482663 0.0261334251468982
0.503437416120009 0.0190773763116643
0.520059406757355 0.0106717027879881
0.536681397394701 0.00165049961377362
0.553303388032046 -0.00566501600736121
0.569925378669392 -0.0107548759270872
0.586547369306738 -0.0138548539949027
0.603169359944084 -0.0152023320857735
0.61979135058143 -0.0150346920746655
0.636413341218775 -0.0135893158365446
0.653035331856121 -0.0111035852463767
0.669657322493467 -0.0078148821791278
0.686279313130812 -0.00396058850976372
0.702901303768158 0.000221913886749634
0.719523294405504 0.0044952431354464
0.73614528504285 0.00862201736136058
0.752767275680196 0.0123648546895263
0.769389266317541 0.0154863732449777
0.786011256954887 0.0177491911527488
0.802633247592233 0.0189159265378738
0.819255238229578 0.0187491975253868
0.835877228866924 0.0170116222403218
0.85249921950427 0.0134658188077129
0.869121210141616 0.00787440535259427
0.885743200778961 -6.93889390390723e-18

==> tables/squirrel/spectrum.dat <==
x,y
0.0000000000000000,0.0000000000000000
0.4082482755184174,0.0000000000000000
0.0000000000000000,0.0000000000000000
0.0000000000000000,0.0000000000000000
0.0000000000000000,0.0000000000000000
0.0000000000000000,0.0000000000000000
0.8857429623603821,0.0000000000000000
0.7632892131805420,0.0000000000000000
0.7676005363464355,0.0000000000000000
0.7484994530677795,0.0000000000000000
0.7514458298683167,0.0000000000000000
-0.6850776672363281,0.0000000000000000
0.6867428421974182,0.0000000000000000
0.6756164431571960,0.0000000000000000
-0.6389433145523071,0.0000000000000000
0.7598369121551514,0.0000000000000000
-0.7598385214805603,0.0000000000000000
-0.5976900458335876,0.0000000000000000
-0.5836808085441589,0.0000000000000000
0.6675952672958374,0.0000000000000000
0.6429482102394104,0.0000000000000000
0.6405847668647766,0.0000000000000000
0.6388186812400818,0.0000000000000000
0.6360984444618225,0.0000000000000000
0.6285927295684814,0.0000000000000000
0.6343066096305847,0.0000000000000000
-0.5748813748359680,0.0000000000000000
-0.5688676834106445,0.0000000000000000
0.6144480705261230,0.0000000000000000
-0.5623449683189392,0.0000000000000000
-0.5305210351943970,0.0000000000000000
-0.5035305023193359,0.0000000000000000
-0.4931099414825439,0.0000000000000000
-0.4860647320747375,0.0000000000000000
-0.5002793073654175,0.0000000000000000
-0.4999997019767761,0.0000000000000000
-0.5000022053718567,0.0000000000000000
0.5978971719741821,0.0000000000000000
0.5940972566604614,0.0000000000000000
0.5908646583557129,0.0000000000000000
0.5904029011726379,0.0000000000000000
0.5902087092399597,0.0000000000000000
0.5802400112152100,0.0000000000000000
0.5738065242767334,0.0000000000000000
-0.4687784314155579,0.0000000000000000
-0.4638313949108124,0.0000000000000000
0.5688991546630859,0.0000000000000000
0.5599131584167480,0.0000000000000000
0.5623438358306885,0.0000000000000000
0.5542126893997192,0.0000000000000000
0.5479388236999512,0.0000000000000000
0.5411863327026367,0.0011784143280238
0.5411863327026367,-0.0011784143280238
0.5485550165176392,0.0000000000000000
0.5357127785682678,0.0000000000000000
0.5341042280197144,0.0000000000000000
0.5291127562522888,0.0000000000000000
0.5267034173011780,0.0000000000000000
0.5164325237274170,0.0133639015257359
0.5164325237274170,-0.0133639015257359
0.5188750624656677,0.0000000000000000
0.5163978338241577,0.0000000000000000
0.5117461085319519,0.0000000000000000
0.5109891891479492,0.0000000000000000
0.5099164247512817,0.0000000000000000
0.5050770044326782,0.0036361429374665
0.5050770044326782,-0.0036361429374665
0.4943934679031372,0.0051041571423411
0.4943934679031372,-0.0051041571423411
0.4856661558151245,0.0000000000000000
0.4880330860614777,0.0000000000000000
0.4897111356258392,0.0000000000000000
0.5015042424201965,0.0000000000000000
0.4994972050189972,0.0000000000000000
0.4999994933605194,0.0000000000000000
0.5000010132789612,0.0000000000000000
-0.4520756304264069,0.0000000000000000
-0.4485223889350891,0.0000000000000000
-0.4506635069847107,0.0000000000000000
-0.4395893216133118,0.0000000000000000
-0.4342579841613770,0.0000000000000000
-0.4211657643318176,0.0000000000000000
-0.4204477965831757,0.0000000000000000
-0.4198764264583588,0.0000000000000000
-0.4175187945365906,0.0000000000000000
-0.4153560101985931,0.0000000000000000
0.6147897243499756,0.0000000000000000
-0.6147888898849487,0.0000000000000000
-0.4100798964500427,0.0000000000000000
-0.4127924442291260,0.0000000000000000
-0.4124058783054352,0.0000000000000000
-0.4078313112258911,0.0000000000000000
-0.4092535972595215,0.0000000000000000
-0.4041843712329865,0.0000000000000000
0.4811786115169525,0.0000000000000000
-0.3969567418098450,0.0000000000000000
0.4778683483600616,0.0000000000000000
0.4774625599384308,0.0000000000000000
0.4735268652439117,0.0000000000000000
0.4674273133277893,0.0006668058340438
0.4674273133277893,-0.0006668058340438
0.4688323736190796,0.0000000000000000
-0.3872049450874329,0.0000000000000000
-0.4003349840641022,0.0000000000000000
0.4506211578845978,0.0217857584357262
0.4506211578845978,-0.0217857584357262
0.4610110521316528,0.0027503245510161
0.4610110521316528,-0.0027503245510161
-0.3745404481887817,0.0157880298793316
-0.3745404481887817,-0.0157880298793316
0.4544028043746948,0.0022779030259699
0.4544028043746948,-0.0022779030259699
-0.3801304399967194,0.0000000000000000
0.4147585034370422,0.0542695224285126
0.4147585034370422,-0.0542695224285126
0.4492192268371582,0.0000000000000000
-0.3761416971683502,0.0000000000000000
-0.3740596175193787,0.0000000000000000
0.4452475309371948,0.0000000000000000
0.4375555515289307,0.0002910061157309
0.4375555515289307,-0.0002910061157309
0.4402783215045929,0.0000000000000000
0.4309268295764923,0.0000000000000000
-0.3524872660636902,0.0000000000000000
0.4263861179351807,0.0000000000000000
0.4237781465053558,0.0000000000000000
0.4201384484767914,0.0000000000000000
-0.3513647019863129,0.0000000000000000
-0.3463580012321472,0.0030532518867403
-0.3463580012321472,-0.0030532518867403
-0.3470727205276489,0.0000000000000000
0.4161379933357239,0.0000000000000000
0.4126365184783936,0.0034494190476835
0.4126365184783936,-0.0034494190476835
0.4125813841819763,0.0003757413360290
0.4125813841819763,-0.0003757413360290
-0.3437516689300537,0.0000000000000000
0.4047246575355530,0.0070634153671563
0.4047246575355530,-0.0070634153671563
-0.3432958722114563,0.0000000000000000
0.3914130926132202,0.0184504054486752
0.3914130926132202,-0.0184504054486752
0.3778323531150818,0.0158392898738384
0.3778323531150818,-0.0158392898738384
0.3975781500339508,0.0007884019287303
0.3975781500339508,-0.0007884019287303
0.3911231160163879,0.0063591604121029
0.3911231160163879,-0.0063591604121029
0.3864736855030060,0.0023062054533511
0.3864736855030060,-0.0023062054533511
0.3816429376602173,0.0059251105412841
0.3816429376602173,-0.0059251105412841
0.3760526180267334,0.0045185177586973
0.3760526180267334,-0.0045185177586973
0.3800069987773895,0.0000000000000000
0.3788130283355713,0.0002022707485594
0.3788130283355713,-0.0002022707485594
-0.3005285561084747,0.0930190533399582
-0.3005285561084747,-0.0930190533399582
-0.3410888016223907,0.0000000000000000
-0.3394674956798553,0.0000000000000000
-0.3177447319030762,0.0348898544907570
-0.3177447319030762,-0.0348898544907570
-0.3432951867580414,0.0000000000000000
-0.3346755802631378,0.0000000000000000
-0.3298546373844147,0.0035572384949774
-0.3298546373844147,-0.0035572384949774
-0.3298643529415131,0.0000000000000000
-0.2671932578086853,0.1069858446717262
-0.2671932578086853,-0.1069858446717262
-0.3252489268779755,0.0000000000000000
-0.3261052072048187,0.0000000000000000
-0.2008876800537109,0.1594167202711105
-0.2008876800537109,-0.1594167202711105
-0.3209000825881958,0.0000000000000000
-0.3194723129272461,0.0000000000000000
-0.3063633143901825,0.0165783744305372
-0.3063633143901825,-0.0165783744305372
-0.3167515397071838,0.0000000000000000
-0.3176729381084442,0.0000000000000000
0.2376413941383362,0.1311965137720108
0.2376413941383362,-0.1311965137720108
-0.3118422031402588,0.0000000000000000
0.3621642887592316,0.0221007112413645
0.3621642887592316,-0.0221007112413645
-0.3079694509506226,0.0036569042131305
-0.3079694509506226,-0.0036569042131305
0.3526595532894135,0.0192689578980207
0.3526595532894135,-0.0192689578980207
0.3706412911415100,0.0081724170595407
0.3706412911415100,-0.0081724170595407
0.3738353252410889,0.0000000000000000
-0.3052457273006439,0.0006403107545339
-0.3052457273006439,-0.0006403107545339
0.3681646287441254,0.0036361946258694
0.3681646287441254,-0.0036361946258694
0.3715806603431702,0.0000000000000000
0.3657855689525604,0.0000000000000000
-0.3004688024520874,0.0006767063750885
-0.3004688024520874,-0.0006767063750885
-0.2954910397529602,0.0012798703974113
-0.2954910397529602,-0.0012798703974113
-0.2985657453536987,0.0000000000000000
0.3581614792346954,0.0018232773290947
0.3581614792346954,-0.0018232773290947
0.3286881446838379,0.0224067363888025
0.3286881446838379,-0.0224067363888025
0.3493112921714783,0.0000000000000000
0.3047789335250854,0.0289634633809328
0.3047789335250854,-0.0289634633809328
0.3444842696189880,0.0054909605532885
0.3444842696189880,-0.0054909605532885
0.3433189392089844,0.0000000000000000
0.3432284593582153,0.0000000000000000
0.3194196224212646,0.0127660362049937
0.3194196224212646,-0.0127660362049937
0.3385784029960632,0.0000000000000000
0.3359736204147339,0.0024066136684269
0.3359736204147339,-0.0024066136684269
0.3135221898555756,0.0099636679515243
0.3135221898555756,-0.0099636679515243
0.3202580213546753,0.0066163404844701
0.3202580213546753,-0.0066163404844701
0.3246276676654816,0.0000000000000000
0.3337822556495667,0.0009829537011683
0.3337822556495667,-0.0009829537011683
0.3194725513458252,0.0000000000000000
0.3202140927314758,0.0009651618893258
0.3202140927314758,-0.0009651618893258
0.3432961404323578,0.0000000000000000
-0.1041305214166641,0.1909720003604889
-0.1041305214166641,-0.1909720003604889
0.0315076336264610,0.1998063325881958
0.0315076336264610,-0.1998063325881958
0.2583977580070496,0.0872677266597748
0.2583977580070496,-0.0872677266597748
-0.2620951533317566,0.0500916317105293
-0.2620951533317566,-0.0500916317105293
-0.1721980869770050,0.1330400705337524
-0.1721980869770050,-0.1330400705337524
-0.2067974656820297,0.1007286161184311
-0.2067974656820297,-0.1007286161184311
-0.2736864089965820,0.0242559425532818
-0.2736864089965820,-0.0242559425532818
-0.2950832545757294,0.0000000000000000
-0.1336289644241333,0.1471517086029053
-0.1336289644241333,-0.1471517086029053
-0.1656934618949890,0.1093684807419777
-0.1656934618949890,-0.1093684807419777
-0.2905579209327698,0.0028081336058676
-0.2905579209327698,-0.0028081336058676
-0.2914899289608002,0.0000000000000000
-0.2898268997669220,0.0000000000000000
-0.2852234542369843,0.0000000000000000
-0.2850128114223480,0.0000000000000000
-0.2760812044143677,0.0047674556262791
-0.2760812044143677,-0.0047674556262791
-0.2796883285045624,0.0022194357588887
-0.2796883285045624,-0.0022194357588887
-0.2837070524692535,0.0000000000000000
-0.2826406359672546,0.0000000000000000
-0.2757587730884552,0.0000396605209971
-0.2757587730884552,-0.0000396605209971
-0.2684822082519531,0.0039074332453310
-0.2684822082519531,-0.0039074332453310
0.3048688769340515,0.0164298675954342
0.3048688769340515,-0.0164298675954342
0.3096617460250854,0.0033059669658542
0.3096617460250854,-0.0033059669658542
-0.2632252871990204,0.0000000000000000
-0.2655339241027832,0.0000000000000000
-0.2647738456726074,0.0000000000000000
0.3002183437347412,0.0122860148549080
0.3002183437347412,-0.0122860148549080
0.3026552200317383,0.0091574294492602
0.3026552200317383,-0.0091574294492602
0.2899339795112610,0.0184262301772833
0.2899339795112610,-0.0184262301772833
0.2986820042133331,0.0003548272943590
0.2986820042133331,-0.0003548272943590
0.2840017676353455,0.0145488446578383
0.2840017676353455,-0.0145488446578383
0.2878235280513763,0.0103360312059522
0.2878235280513763,-0.0103360312059522
0.2957257330417633,0.0000000000000000
0.2720267772674561,0.0170794911682606
0.2720267772674561,-0.0170794911682606
0.2744487524032593,0.0139930667355657
0.2744487524032593,-0.0139930667355657
0.2885801792144775,0.0048419581726193
0.2885801792144775,-0.0048419581726193
0.2898604273796082,0.0000000000000000
0.2853322923183441,0.0000000000000000
0.2784546613693237,0.0060737505555153
0.2784546613693237,-0.0060737505555153
0.2758170366287231,0.0000000000000000
0.2810947895050049,0.0000000000000000
0.4789732396602631,0.0000000000000000
0.1860641241073608,0.1112101972103119
0.1860641241073608,-0.1112101972103119
0.0487386286258698,0.1674682199954987
0.0487386286258698,-0.1674682199954987
-0.0783461630344391,0.1559916883707047
-0.0783461630344391,-0.1559916883707047
0.2469176501035690,0.0432249419391155
0.2469176501035690,-0.0432249419391155
-0.1571424007415771,0.1110319346189499
-0.1571424007415771,-0.1110319346189499
-0.2812914550304413,0.0000000000000000
0.2411674261093140,0.0340055935084820
0.2411674261093140,-0.0340055935084820
0.2680799365043640,0.0136118335649371
0.2680799365043640,-0.0136118335649371
-0.2132524549961090,0.0559212081134319
-0.2132524549961090,-0.0559212081134319
-0.2560907602310181,0.0132666220888495
-0.2560907602310181,-0.0132666220888495
0.2455439865589142,0.0259043443948030
0.2455439865589142,-0.0259043443948030
0.2724577486515045,0.0000000000000000
0.2699893116950989,0.0018979243468493
0.2699893116950989,-0.0018979243468493
-0.2672617435455322,0.0000000000000000
0.2639439702033997,0.0017342290375382
0.2639439702033997,-0.0017342290375382
0.2616087198257446,0.0000000000000000
0.2428227663040161,0.0105700120329857
0.2428227663040161,-0.0105700120329857
-0.2110693007707596,0.0378417037427425
-0.2110693007707596,-0.0378417037427425
-0.2603262960910797,0.0000000000000000
-0.2578057050704956,0.0027626175433397
-0.2578057050704956,-0.0027626175433397
0.2470532655715942,0.0070122061297297
0.2470532655715942,-0.0070122061297297
0.2468397468328476,0.0027878279797733
0.2468397468328476,-0.0027878279797733
-0.2196100652217865,0.0277779623866081
-0.2196100652217865,-0.0277779623866081
0.2557711303234100,0.0000000000000000
-0.2530925571918488,0.0021541961468756
-0.2530925571918488,-0.0021541961468756
-0.2303373217582703,0.0173187945038080
-0.2303373217582703,-0.0173187945038080
-0.2296415716409683,0.0105363503098488
-0.2296415716409683,-0.0105363503098488
-0.2417476177215576,0.0116171352565289
-0.2417476177215576,-0.0116171352565289
-0.2366123199462891,0.0048013380728662
-0.2366123199462891,-0.0048013380728662
-0.2483636885881424,0.0000000000000000
-0.2474319189786911,0.0000000000000000
-0.2485847473144531,0.0000000000000000
-0.2500005066394806,0.0000000000000000
-0.2444202452898026,0.0000000000000000
-0.2408545315265656,0.0000000000000000
-0.2466628998517990,0.0000000000000000
-0.2460013628005981,0.0000000000000000
-0.2423253953456879,0.0006201681098901
-0.2423253953456879,-0.0006201681098901
-0.2410507649183273,0.0000000000000000
-0.2426547557115555,0.0000000000000000
-0.4789738655090332,0.0000000000000000
-0.1160422489047050,0.1232043281197548
-0.1160422489047050,-0.1232043281197548
-0.0363253951072693,0.1497717052698135
-0.0363253951072693,-0.1497717052698135
0.2055775225162506,0.0673867911100388
0.2055775225162506,-0.0673867911100388
0.0390297025442123,0.1430589705705643
0.0390297025442123,-0.1430589705705643
0.1625870764255524,0.0883541107177734
0.1625870764255524,-0.0883541107177734
0.2299881279468536,0.0345063246786594
0.2299881279468536,-0.0345063246786594
-0.1830342710018158,0.0685365200042725
-0.1830342710018158,-0.0685365200042725
0.1705668717622757,0.0785240381956100
0.1705668717622757,-0.0785240381956100
0.2132916003465652,0.0421426557004452
0.2132916003465652,-0.0421426557004452
0.1153519600629807,0.1101955175399780
0.1153519600629807,-0.1101955175399780
0.2392694354057312,0.0170744992792606
0.2392694354057312,-0.0170744992792606
0.2489020526409149,0.0000000000000000
0.2271335721015930,0.0223558302968740
0.2271335721015930,-0.0223558302968740
0.2423596978187561,0.0000000000000000
0.2421135157346725,0.0000000000000000
0.2337684929370880,0.0010706530883908
0.2337684929370880,-0.0010706530883908
-0.2394140064716339,0.0000000000000000
-0.2382189929485321,0.0000000000000000
-0.2258240878582001,0.0113223427906632
-0.2258240878582001,-0.0113223427906632
-0.2361376732587814,0.0000000000000000
-0.2341497838497162,0.0000000000000000
-0.2291882336139679,0.0018978045554832
-0.2291882336139679,-0.0018978045554832
-0.2314444035291672,0.0000000000000000
-0.2304006516933441,0.0000000000000000
0.4899545609951019,0.0000000000000000
0.0870787799358368,0.1206420809030533
0.0870787799358368,-0.1206420809030533
0.1031141877174377,0.1108404248952866
0.1031141877174377,-0.1108404248952866
0.1566494852304459,0.0792778506875038
0.1566494852304459,-0.0792778506875038
-0.1280861496925354,0.1070198491215706
-0.1280861496925354,-0.1070198491215706
0.1952016204595566,0.0450393892824650
0.1952016204595566,-0.0450393892824650
0.2036366164684296,0.0325064510107040
0.2036366164684296,-0.0325064510107040
0.2196542173624039,0.0206343494355679
0.2196542173624039,-0.0206343494355679
0.2100437879562378,0.0246426593512297
0.2100437879562378,-0.0246426593512297
0.2297984361648560,0.0048505980521441
0.2297984361648560,-0.0048505980521441
0.2301661670207977,0.0000000000000000
0.2212422490119934,0.0106901861727238
0.2212422490119934,-0.0106901861727238
0.2232703268527985,0.0077455346472561
0.2232703268527985,-0.0077455346472561
-0.0819625779986382,0.1213245913386345
-0.0819625779986382,-0.1213245913386345
-0.0566537827253342,0.1284311264753342
-0.0566537827253342,-0.1284311264753342
-0.0329755023121834,0.1310623288154602
-0.0329755023121834,-0.1310623288154602
-0.0954360589385033,0.1136802211403847
-0.0954360589385033,-0.1136802211403847
0.2217805385589600,0.0019027129746974
0.2217805385589600,-0.0019027129746974
-0.1292533278465271,0.0889252126216888
-0.1292533278465271,-0.0889252126216888
-0.1899595260620117,0.0421412475407124
-0.1899595260620117,-0.0421412475407124
-0.1668452769517899,0.0615083761513233
-0.1668452769517899,-0.0615083761513233
-0.1751249134540558,0.0547098331153393
-0.1751249134540558,-0.0547098331153393
-0.1535495519638062,0.0699644535779953
-0.1535495519638062,-0.0699644535779953
-0.2270512729883194,0.0052659478969872
-0.2270512729883194,-0.0052659478969872
0.2197846770286560,0.0000000000000000
-0.1964733898639679,0.0295470785349607
-0.1964733898639679,-0.0295470785349607
-0.2163951992988586,0.0117708425968885
-0.2163951992988586,-0.0117708425968885
-0.2257771193981171,0.0000000000000000
-0.1573467552661896,0.0605806708335876
-0.1573467552661896,-0.0605806708335876
-0.1728522628545761,0.0484147779643536
-0.1728522628545761,-0.0484147779643536
-0.2063284218311310,0.0199646726250648
-0.2063284218311310,-0.0199646726250648
-0.2230106741189957,0.0000000000000000
0.0061772074550390,0.1299487501382828
0.0061772074550390,-0.1299487501382828
0.0214080885052681,0.1156450957059860
0.0214080885052681,-0.1156450957059860
0.0793259143829346,0.1138973385095596
0.0793259143829346,-0.1138973385095596
0.1131148636341095,0.0762887969613075
0.1131148636341095,-0.0762887969613075
0.1341440677642822,0.0707710459828377
0.1341440677642822,-0.0707710459828377
0.1474148631095886,0.0665223598480225
0.1474148631095886,-0.0665223598480225
0.1584710478782654,0.0530130118131638
0.1584710478782654,-0.0530130118131638
0.1670886874198914,0.0470232814550400
0.1670886874198914,-0.0470232814550400
0.1697790920734406,0.0412285365164280
0.1697790920734406,-0.0412285365164280
0.2106839716434479,0.0098939826712012
0.2106839716434479,-0.0098939826712012
0.1914607286453247,0.0229110177606344
0.1914607286453247,-0.0229110177606344
0.2009023427963257,0.0176115632057190
0.2009023427963257,-0.0176115632057190
0.1895147264003754,0.0166814066469669
0.1895147264003754,-0.0166814066469669
-0.1815971434116364,0.0348046123981476
-0.1815971434116364,-0.0348046123981476
0.2119166851043701,0.0059012086130679
0.2119166851043701,-0.0059012086130679
0.2162497639656067,0.0000000000000000
0.2109289914369583,0.0000000000000000
0.2091036736965179,0.0000000000000000
-0.1980284154415131,0.0181029718369246
-0.1980284154415131,-0.0181029718369246
-0.2177590727806091,0.0051305778324604
-0.2177590727806091,-0.0051305778324604
-0.2226930409669876,0.0000000000000000
-0.1980597674846649,0.0130430543795228
-0.1980597674846649,-0.0130430543795228
-0.2136572599411011,0.0061442372389138
-0.2136572599411011,-0.0061442372389138
-0.2184020876884460,0.0000000000000000
-0.2168691754341125,0.0000000000000000
-0.2072774618864059,0.0046749915927649
-0.2072774618864059,-0.0046749915927649
-0.2152545601129532,0.0000000000000000
-0.2033209502696991,0.0037530034314841
-0.2033209502696991,-0.0037530034314841
-0.2029101401567459,0.0000000000000000
-0.2065188735723495,0.0000000000000000
-0.2143344283103943,0.0000000000000000
-0.2120464146137238,0.0000000000000000
-0.2134252488613129,0.0000000000000000
-0.2136120498180389,0.0000000000000000
0.2058632671833038,0.0029021478258073
0.2058632671833038,-0.0029021478258073
0.2054290771484375,0.0000000000000000
0.2008329033851624,0.0039145308546722
0.2008329033851624,-0.0039145308546722
0.1998278796672821,0.0000000000000000
-0.2015254795551300,0.0000000000000000
0.0445641577243805,0.1120504885911942
0.0445641577243805,-0.1120504885911942
-0.0240207314491272,0.1176339685916901
-0.0240207314491272,-0.1176339685916901
-0.0733432844281197,0.1079819649457932
-0.0733432844281197,-0.1079819649457932
0.1757717132568359,0.0264805369079113
0.1757717132568359,-0.0264805369079113
-0.0980853363871574,0.0971506759524345
-0.0980853363871574,-0.0971506759524345
0.1919432878494263,0.0069341897033155
0.1919432878494263,-0.0069341897033155
0.1943032294511795,0.0000000000000000
-0.0504698827862740,0.1110681667923927
-0.0504698827862740,-0.1110681667923927
0.1920496225357056,0.0000000000000000
-0.1138196364045143,0.0838096737861633
-0.1138196364045143,-0.0838096737861633
-0.1247116178274155,0.0757637917995453
-0.1247116178274155,-0.0757637917995453
-0.1299535036087036,0.0649012476205826
-0.1299535036087036,-0.0649012476205826
-0.1639918982982635,0.0441798157989979
-0.1639918982982635,-0.0441798157989979
-0.1536465883255005,0.0443758480250835
-0.1536465883255005,-0.0443758480250835
-0.1708831042051315,0.0296171996742487
-0.1708831042051315,-0.0296171996742487
-0.1742196381092072,0.0268775895237923
-0.1742196381092072,-0.0268775895237923
-0.1875635683536530,0.0162323005497456
-0.1875635683536530,-0.0162323005497456
-0.1878822147846222,0.0113152107223868
-0.1878822147846222,-0.0113152107223868
-0.1925941407680511,0.0049753547646105
-0.1925941407680511,-0.0049753547646105
-0.1970207691192627,0.0000000000000000
-0.1994392275810242,0.0000000000000000
-0.1952885687351227,0.0000000000000000
-0.1930668503046036,0.0000000000000000
-0.0380156338214874,0.1095034405589104
-0.0380156338214874,-0.1095034405589104
0.1004247665405273,0.0830855891108513
0.1004247665405273,-0.0830855891108513
0.0856523364782333,0.0878685489296913
0.0856523364782333,-0.0878685489296913
0.0748768448829651,0.0920004621148109
0.0748768448829651,-0.0920004621148109
-0.0070427972823381,0.1095698028802872
-0.0070427972823381,-0.1095698028802872
0.1269837915897369,0.0635853558778763
0.1269837915897369,-0.0635853558778763
0.1401449888944626,0.0533929653465748
0.1401449888944626,-0.0533929653465748
-0.1323518157005310,0.0599864087998867
-0.1323518157005310,-0.0599864087998867
-0.1434828639030457,0.0511066541075706
-0.1434828639030457,-0.0511066541075706
0.1630710214376450,0.0327785052359104
0.1630710214376450,-0.0327785052359104
0.1765148043632507,0.0203144121915102
0.1765148043632507,-0.0203144121915102
0.1867791414260864,0.0033778275828809
0.1867791414260864,-0.0033778275828809
0.1784876734018326,0.0129159754142165
0.1784876734018326,-0.0129159754142165
0.1646898388862610,0.0241099502891302
0.1646898388862610,-0.0241099502891302
0.1324974298477173,0.0528265871107578
0.1324974298477173,-0.0528265871107578
-0.1891791820526123,0.0031633579637855
-0.1891791820526123,-0.0031633579637855
-0.1912037283182144,0.0000000000000000
0.1182809472084045,0.0646150857210159
0.1182809472084045,-0.0646150857210159
0.0523895099759102,0.0903616547584534
0.0523895099759102,-0.0903616547584534
0.0295667406171560,0.1025641411542892
0.0295667406171560,-0.1025641411542892
0.0336838923394680,0.1000616997480392
0.0336838923394680,-0.1000616997480392
0.1379510760307312,0.0392899326980114
0.1379510760307312,-0.0392899326980114
0.0140427006408572,0.1020902693271637
0.0140427006408572,-0.1020902693271637
0.1425690352916718,0.0391515493392944
0.1425690352916718,-0.0391515493392944
-0.0141077879816294,0.1043612733483315
-0.0141077879816294,-0.1043612733483315
-0.0004315241239965,0.1031850427389145
-0.0004315241239965,-0.1031850427389145
-0.0706468746066093,0.0955455228686333
-0.0706468746066093,-0.0955455228686333
-0.0500703342258930,0.0972507819533348
-0.0500703342258930,-0.0972507819533348
0.1822075843811035,0.0000000000000000
-0.0633757486939430,0.0966147333383560
-0.0633757486939430,-0.0966147333383560
0.1713475286960602,0.0114295687526464
0.1713475286960602,-0.0114295687526464
0.1666667312383652,0.0123480977490544
0.1666667312383652,-0.0123480977490544
0.1804142594337463,0.0000000000000000
-0.0806321352720261,0.0850949138402939
-0.0806321352720261,-0.0850949138402939
-0.1579445898532867,0.0314754396677017
-0.1579445898532867,-0.0314754396677017
0.1760177165269852,0.0035100081004202
0.1760177165269852,-0.0035100081004202
-0.1613640487194061,0.0276914574205875
-0.1613640487194061,-0.0276914574205875
-0.1672096848487854,0.0211423635482788
-0.1672096848487854,-0.0211423635482788
-0.0881817638874054,0.0827161893248558
-0.0881817638874054,-0.0827161893248558
-0.1083968728780746,0.0663850978016853
-0.1083968728780746,-0.0663850978016853
-0.1531311124563217,0.0320349559187889
-0.1531311124563217,-0.0320349559187889
-0.1390237063169479,0.0440711826086044
-0.1390237063169479,-0.0440711826086044
-0.1035111695528030,0.0685780942440033
-0.1035111695528030,-0.0685780942440033
0.1721790134906769,0.0028460631147027
0.1721790134906769,-0.0028460631147027
-0.1789358258247375,0.0072087100706995
-0.1789358258247375,-0.0072087100706995
-0.1838072389364243,0.0000000000000000
0.1667955070734024,0.0000000000000000
-0.1786151379346848,0.0045583047904074
-0.1786151379346848,-0.0045583047904074
-0.1825178861618042,0.0000000000000000
-0.1814255714416504,0.0000000000000000
-0.1710821390151978,0.0074851517565548
-0.1710821390151978,-0.0074851517565548
-0.1764974594116211,0.0000000000000000
-0.1722658276557922,0.0051303980872035
-0.1722658276557922,-0.0051303980872035
-0.1689960509538651,0.0000000000000000
-0.1699708849191666,0.0000000000000000
-0.1729864627122879,0.0000000000000000
-0.1734777539968491,0.0000000000000000
-0.1715864539146423,0.0000000000000000
-0.1685367673635483,0.0000000000000000
0.1074866950511932,0.0674552097916603
0.1074866950511932,-0.0674552097916603
0.1002544760704041,0.0612951293587685
0.1002544760704041,-0.0612951293587685
0.1515060812234879,0.0205578412860632
0.1515060812234879,-0.0205578412860632
0.1617519855499268,0.0079129515215755
0.1617519855499268,-0.0079129515215755
0.1619718223810196,0.0000000000000000
0.1598180532455444,0.0000000000000000
-0.1642033010721207,0.0010124028194696
-0.1642033010721207,-0.0010124028194696
-0.1648136973381042,0.0000000000000000
0.0360458269715309,0.0943566933274269
0.0360458269715309,-0.0943566933274269
0.0669998228549957,0.0833023115992546
0.0669998228549957,-0.0833023115992546
-0.0003324432764202,0.0991205126047134
-0.0003324432764202,-0.0991205126047134
-0.0313991680741310,0.0971598848700523
-0.0313991680741310,-0.0971598848700523
0.0705681890249252,0.0791748166084290
0.0705681890249252,-0.0791748166084290
-0.0285170674324036,0.0963641777634621
-0.0285170674324036,-0.0963641777634621
0.0449205823242664,0.0873053893446922
0.0449205823242664,-0.0873053893446922
0.0206190533936024,0.0898159667849541
0.0206190533936024,-0.0898159667849541
-0.0605262853205204,0.0888056904077530
-0.0605262853205204,-0.0888056904077530
-0.0886605530977249,0.0756101086735725
-0.0886605530977249,-0.0756101086735725
-0.0740000531077385,0.0817743539810181
-0.0740000531077385,-0.0817743539810181
0.1221615821123123,0.0366159901022911
0.1221615821123123,-0.0366159901022911
-0.1154711395502090,0.0556039549410343
-0.1154711395502090,-0.0556039549410343
0.1483649909496307,0.0222838614135981
0.1483649909496307,-0.0222838614135981
0.1532525122165680,0.0098378630355000
0.1532525122165680,-0.0098378630355000
-0.1410958766937256,0.0332385674118996
-0.1410958766937256,-0.0332385674118996
-0.1537192463874817,0.0230677686631680
-0.1537192463874817,-0.0230677686631680
0.1430773884057999,0.0116855688393116
0.1430773884057999,-0.0116855688393116
0.1564172208309174,0.0028017170261592
0.1564172208309174,-0.0028017170261592
-0.1452714204788208,0.0285808797925711
-0.1452714204788208,-0.0285808797925711
0.1512485742568970,0.0021850490011275
0.1512485742568970,-0.0021850490011275
-0.1612071692943573,0.0077037150040269
-0.1612071692943573,-0.0077037150040269
0.1456348598003387,0.0170541107654572
0.1456348598003387,-0.0170541107654572
0.1492681354284286,0.0038514779880643
0.1492681354284286,-0.0038514779880643
-0.0004144654376432,0.0907651931047440
-0.0004144654376432,-0.0907651931047440
-0.0117667848244309,0.0922814011573792
-0.0117667848244309,-0.0922814011573792
-0.0260820575058460,0.0931859761476517
-0.0260820575058460,-0.0931859761476517
-0.1038484424352646,0.0599716566503048
-0.1038484424352646,-0.0599716566503048
-0.1271944344043732,0.0436734557151794
-0.1271944344043732,-0.0436734557151794
-0.1221406608819962,0.0434757880866528
-0.1221406608819962,-0.0434757880866528
-0.1278926134109497,0.0386922582983971
-0.1278926134109497,-0.0386922582983971
-0.1463962346315384,0.0201365333050489
-0.1463962346315384,-0.0201365333050489
-0.1554524898529053,0.0094417138025165
-0.1554524898529053,-0.0094417138025165
-0.1586371362209320,0.0023152187932283
-0.1586371362209320,-0.0023152187932283
-0.1577958911657333,0.0000000000000000
-0.1566537171602249,0.0000000000000000
-0.1563640385866165,0.0000000000000000
-0.0611172020435333,0.0830821767449379
-0.0611172020435333,-0.0830821767449379
-0.0459498316049576,0.0868227109313011
-0.0459498316049576,-0.0868227109313011
-0.0673468336462975,0.0745046287775040
-0.0673468336462975,-0.0745046287775040
-0.0830259323120117,0.0639270842075348
-0.0830259323120117,-0.0639270842075348
0.0384868644177914,0.0799745693802834
0.0384868644177914,-0.0799745693802834
-0.0943035483360291,0.0598698146641254
-0.0943035483360291,-0.0598698146641254
0.0829019397497177,0.0642785355448723
0.0829019397497177,-0.0642785355448723
0.0912917926907539,0.0604734569787979
0.0912917926907539,-0.0604734569787979
0.0680823698639870,0.0673689767718315
0.0680823698639870,-0.0673689767718315
0.0970209538936615,0.0527280755341053
0.0970209538936615,-0.0527280755341053
0.1265340149402618,0.0293866395950317
0.1265340149402618,-0.0293866395950317
0.1132853925228119,0.0403643846511841
0.1132853925228119,-0.0403643846511841
0.1163740828633308,0.0351598821580410
0.1163740828633308,-0.0351598821580410
0.1359870433807373,0.0149069158360362
0.1359870433807373,-0.0149069158360362
0.1399274766445160,0.0110833533108234
0.1399274766445160,-0.0110833533108234
0.1424171775579453,0.0011887326836586
0.1424171775579453,-0.0011887326836586
0.1393781006336212,0.0089039159938693
0.1393781006336212,-0.0089039159938693
-0.1518750488758087,0.0070750918239355
-0.1518750488758087,-0.0070750918239355
-0.1530963033437729,0.0033309152349830
-0.1530963033437729,-0.0033309152349830
-0.1535800546407700,0.0000000000000000
-0.1548859477043152,0.0000000000000000
0.0456850007176399,0.0794044733047485
0.0456850007176399,-0.0794044733047485
-0.0779085084795952,0.0672535970807076
-0.0779085084795952,-0.0672535970807076
0.0981797575950623,0.0463231690227985
0.0981797575950623,-0.0463231690227985
-0.1029527485370636,0.0511077791452408
-0.1029527485370636,-0.0511077791452408
0.1124603524804115,0.0294345896691084
0.1124603524804115,-0.0294345896691084
0.1219453141093254,0.0256708618253469
0.1219453141093254,-0.0256708618253469
0.1193133592605591,0.0269058831036091
0.1193133592605591,-0.0269058831036091
-0.1101153343915939,0.0434849932789803
-0.1101153343915939,-0.0434849932789803
-0.1301191896200180,0.0291146673262119
-0.1301191896200180,-0.0291146673262119
-0.1244306415319443,0.0280299577862024
-0.1244306415319443,-0.0280299577862024
-0.1320195943117142,0.0238396525382996
-0.1320195943117142,-0.0238396525382996
0.1405334025621414,0.0004341941094026
0.1405334025621414,-0.0004341941094026
-0.1496454477310181,0.0000000000000000
0.0560273528099060,0.0688165947794914
0.0560273528099060,-0.0688165947794914
0.0664871856570244,0.0567571297287941
0.0664871856570244,-0.0567571297287941
0.1359498798847198,0.0045968657359481
0.1359498798847198,-0.0045968657359481
0.1401585042476654,0.0000000000000000
-0.0228202454745770,0.0838517621159554
-0.0228202454745770,-0.0838517621159554
-0.0537713766098022,0.0765476822853088
-0.0537713766098022,-0.0765476822853088
-0.1163304150104523,0.0336235128343105
-0.1163304150104523,-0.0336235128343105
-0.1435861885547638,0.0128664709627628
-0.1435861885547638,-0.0128664709627628
-0.1454541981220245,0.0092169893905520
-0.1454541981220245,-0.0092169893905520
-0.1319664120674133,0.0184950102120638
-0.1319664120674133,-0.0184950102120638
-0.1333736181259155,0.0162179451435804
-0.1333736181259155,-0.0162179451435804
-0.1474021971225739,0.0048659164458513
-0.1474021971225739,-0.0048659164458513
-0.1473636925220490,0.0015450273640454
-0.1473636925220490,-0.0015450273640454
-0.0069876583293080,0.0836759060621262
-0.0069876583293080,-0.0836759060621262
-0.0337141267955303,0.0796253681182861
-0.0337141267955303,-0.0796253681182861
-0.0380102470517159,0.0752409920096397
-0.0380102470517159,-0.0752409920096397
-0.0952519327402115,0.0485926903784275
-0.0952519327402115,-0.0485926903784275
0.0739400312304497,0.0531744174659252
0.0739400312304497,-0.0531744174659252
0.0813664868474007,0.0515592209994793
0.0813664868474007,-0.0515592209994793
0.0871898382902145,0.0404293648898602
0.0871898382902145,-0.0404293648898602
0.0953071638941765,0.0373309515416622
0.0953071638941765,-0.0373309515416622
-0.1231810748577118,0.0237436015158892
-0.1231810748577118,-0.0237436015158892
0.1022406220436096,0.0281066149473190
0.1022406220436096,-0.0281066149473190
0.1129505708813667,0.0222143772989511
0.1129505708813667,-0.0222143772989511
0.1347965747117996,0.0000000000000000
0.1189905107021332,0.0148048782721162
0.1189905107021332,-0.0148048782721162
-0.1316562145948410,0.0095677794888616
-0.1316562145948410,-0.0095677794888616
-0.1455153673887253,0.0000000000000000
0.1307657957077026,0.0000000000000000
0.1270078569650650,0.0069004190154374
0.1270078569650650,-0.0069004190154374
-0.1337670683860779,0.0076243346557021
-0.1337670683860779,-0.0076243346557021
-0.1444384157657623,0.0000000000000000
-0.1430625617504120,0.0000000000000000
0.1246800869703293,0.0085432752966881
0.1246800869703293,-0.0085432752966881
0.1281675100326538,0.0029343534260988
0.1281675100326538,-0.0029343534260988
-0.1399227976799011,0.0000000000000000
-0.1380082815885544,0.0012930803932250
-0.1380082815885544,-0.0012930803932250
0.1147170364856720,0.0108095109462738
0.1147170364856720,-0.0108095109462738
0.1236733794212341,0.0025666600558907
0.1236733794212341,-0.0025666600558907
0.1219909116625786,0.0047831758856773
0.1219909116625786,-0.0047831758856773
0.1150518804788589,0.0011821262305602
0.1150518804788589,-0.0011821262305602
0.0393976569175720,0.0721674710512161
0.0393976569175720,-0.0721674710512161
-0.0721567496657372,0.0653566718101501
-0.0721567496657372,-0.0653566718101501
0.1129655614495277,0.0000000000000000
-0.1078654974699020,0.0358409918844700
-0.1078654974699020,-0.0358409918844700
-0.1277884989976883,0.0103417234495282
-0.1277884989976883,-0.0103417234495282
-0.1310261487960815,0.0029236178379506
-0.1310261487960815,-0.0029236178379506
-0.1311409324407578,0.0000000000000000
-0.6147902607917786,0.0000000000000000
0.6147894263267517,0.0000000000000000
-0.0090908352285624,0.0789837166666985
-0.0090908352285624,-0.0789837166666985
-0.0239978712052107,0.0772945880889893
-0.0239978712052107,-0.0772945880889893
0.0142013225704432,0.0767169445753098
0.0142013225704432,-0.0767169445753098
0.0267051979899406,0.0737312808632851
0.0267051979899406,-0.0737312808632851
-0.0566681288182735,0.0676296204328537
-0.0566681288182735,-0.0676296204328537
0.0019734231755137,0.0762990340590477
0.0019734231755137,-0.0762990340590477
-0.0823436230421066,0.0540513284504414
-0.0823436230421066,-0.0540513284504414
0.0200083162635565,0.0731049180030823
0.0200083162635565,-0.0731049180030823
0.0761407315731049,0.0443255081772804
0.0761407315731049,-0.0443255081772804
0.0892036557197571,0.0311423446983099
0.0892036557197571,-0.0311423446983099
0.1007260233163834,0.0199802592396736
0.1007260233163834,-0.0199802592396736
0.1068003550171852,0.0135625321418047
0.1068003550171852,-0.0135625321418047
0.0928700044751167,0.0284896083176136
0.0928700044751167,-0.0284896083176136
0.1077644228935242,0.0074609504081309
0.1077644228935242,-0.0074609504081309
0.1088203862309456,0.0009846561588347
0.1088203862309456,-0.0009846561588347
-0.1280937790870667,0.0005551890353672
-0.1280937790870667,-0.0005551890353672
0.0607393011450768,0.0486569218337536
0.0607393011450768,-0.0486569218337536
0.0348060205578804,0.0638211444020271
0.0348060205578804,-0.0638211444020271
0.0206480510532856,0.0699042826890945
0.0206480510532856,-0.0699042826890945
-0.0064024738967419,0.0743854790925980
-0.0064024738967419,-0.0743854790925980
-0.0519356355071068,0.0674211084842682
-0.0519356355071068,-0.0674211084842682
-0.0227348878979683,0.0683710277080536
-0.0227348878979683,-0.0683710277080536
-0.0090154716745019,0.0674661695957184
-0.0090154716745019,-0.0674661695957184
-0.0681140124797821,0.0595218464732170
-0.0681140124797821,-0.0595218464732170
-0.0946500897407532,0.0411679334938526
-0.0946500897407532,-0.0411679334938526
-0.1034828722476959,0.0344337299466133
-0.1034828722476959,-0.0344337299466133
-0.1144996732473373,0.0235175155103207
-0.1144996732473373,-0.0235175155103207
-0.1164495423436165,0.0212533865123987
-0.1164495423436165,-0.0212533865123987
-0.1197744905948639,0.0154491821303964
-0.1197744905948639,-0.0154491821303964
-0.1230930685997009,0.0108668655157089
-0.1230930685997009,-0.0108668655157089
-0.1247599720954895,0.0000000000000000
-0.1251948028802872,0.0000000000000000
-0.0285079237073660,0.0731669217348099
-0.0285079237073660,-0.0731669217348099
-0.0627709925174713,0.0608477555215359
-0.0627709925174713,-0.0608477555215359
0.0445131957530975,0.0612305290997028
0.0445131957530975,-0.0612305290997028
0.0580220967531204,0.0517414845526218
0.0580220967531204,-0.0517414845526218
0.0727034360170364,0.0387989208102226
0.0727034360170364,-0.0387989208102226
0.0934587940573692,0.0215850956737995
0.0934587940573692,-0.0215850956737995
0.0964128449559212,0.0146268140524626
0.0964128449559212,-0.0146268140524626
0.0945782586932182,0.0171883087605238
0.0945782586932182,-0.0171883087605238
0.0994014590978622,0.0024530387017876
0.0994014590978622,-0.0024530387017876
-0.1233867406845093,0.0000000000000000
0.0007315004477277,0.0700567588210106
0.0007315004477277,-0.0700567588210106
0.0401931852102280,0.0559364557266235
0.0401931852102280,-0.0559364557266235
-0.0442465543746948,0.0669034197926521
-0.0442465543746948,-0.0669034197926521
-0.0399902462959290,0.0677625536918640
-0.0399902462959290,-0.0677625536918640
0.0830849260091782,0.0262694172561169
0.0830849260091782,-0.0262694172561169
-0.0502125322818756,0.0587536916136742
-0.0502125322818756,-0.0587536916136742
-0.0810106471180916,0.0464182309806347
-0.0810106471180916,-0.0464182309806347
-0.0846197307109833,0.0437977127730846
-0.0846197307109833,-0.0437977127730846
0.0864832401275635,0.0202569775283337
0.0864832401275635,-0.0202569775283337
-0.1134036928415298,0.0158751718699932
-0.1134036928415298,-0.0158751718699932
-0.1149141043424606,0.0140737583860755
-0.1149141043424606,-0.0140737583860755
-0.1194546967744827,0.0036253309808671
-0.1194546967744827,-0.0036253309808671
-0.0470767170190811,0.0597610138356686
-0.0470767170190811,-0.0597610138356686
0.0686566010117531,0.0386610664427280
0.0686566010117531,-0.0386610664427280
-0.0890772491693497,0.0394773818552494
-0.0890772491693497,-0.0394773818552494
-0.1010631620883942,0.0288030914962292
-0.1010631620883942,-0.0288030914962292
-0.0931701511144638,0.0355464369058609
-0.0931701511144638,-0.0355464369058609
0.0958692580461502,0.0061017903499305
0.0958692580461502,-0.0061017903499305
0.0884294509887695,0.0125295715406537
0.0884294509887695,-0.0125295715406537
0.0959830135107040,0.0000000000000000
0.0907238274812698,0.0035090651363134
0.0907238274812698,-0.0035090651363134
0.0920981764793396,0.0000000000000000
-0.1178915798664093,0.0053537525236607
-0.1178915798664093,-0.0053537525236607
-0.1159335374832153,0.0007786012720317
-0.1159335374832153,-0.0007786012720317
-0.1187924072146416,0.0000000000000000
0.0185863375663757,0.0651597157120705
0.0185863375663757,-0.0651597157120705
0.0482476204633713,0.0522578582167625
0.0482476204633713,-0.0522578582167625
0.0429241433739662,0.0480859167873859
0.0429241433739662,-0.0480859167873859
0.0849938541650772,0.0096761332824826
0.0849938541650772,-0.0096761332824826
0.0042400583624840,0.0664107501506805
0.0042400583624840,-0.0664107501506805
-0.0597773268818855,0.0535350777208805
-0.0597773268818855,-0.0535350777208805
-0.0735130757093430,0.0484411977231503
-0.0735130757093430,-0.0484411977231503
-0.0643111541867256,0.0525279678404331
-0.0643111541867256,-0.0525279678404331
-0.0694592446088791,0.0442899502813816
-0.0694592446088791,-0.0442899502813816
-0.0900210738182068,0.0330338403582573
-0.0900210738182068,-0.0330338403582573
-0.1059782728552818,0.0195293519645929
-0.1059782728552818,-0.0195293519645929
-0.1063022464513779,0.0167190562933683
-0.1063022464513779,-0.0167190562933683
-0.1195948719978333,0.0000000000000000
-0.1140737459063530,0.0000000000000000
-0.1142850145697594,0.0000000000000000
0.0563495010137558,0.0469731092453003
0.0563495010137558,-0.0469731092453003
0.0314620770514011,0.0595854036509991
0.0314620770514011,-0.0595854036509991
0.0241411663591862,0.0573605857789516
0.0241411663591862,-0.0573605857789516
-0.0284906085580587,0.0617221593856812
-0.0284906085580587,-0.0617221593856812
-0.0271488130092621,0.0598893575370312
-0.0271488130092621,-0.0598893575370312
0.0752948969602585,0.0212456844747066
0.0752948969602585,-0.0212456844747066
0.0823392271995544,0.0137219550088048
0.0823392271995544,-0.0137219550088048
0.0905514582991600,0.0000000000000000
0.0846279487013817,0.0000000000000000
-0.1092150658369064,0.0106069501489401
-0.1092150658369064,-0.0106069501489401
-0.1100040748715401,0.0070069916546345
-0.1100040748715401,-0.0070069916546345
-0.1104762107133865,0.0000000000000000
0.0616115778684616,0.0397824011743069
0.0616115778684616,-0.0397824011743069
-0.0111803570762277,0.0613491982221603
-0.0111803570762277,-0.0613491982221603
-0.0370851494371891,0.0569829307496548
-0.0370851494371891,-0.0569829307496548
0.0826379805803299,0.0013106077676639
0.0826379805803299,-0.0013106077676639
0.0834536477923393,0.0000000000000000
-0.0801711827516556,0.0340998731553555
-0.0801711827516556,-0.0340998731553555
-0.0993363857269287,0.0189041327685118
-0.0993363857269287,-0.0189041327685118
-0.1034061834216118,0.0118691176176071
-0.1034061834216118,-0.0118691176176071
-0.1097141504287720,0.0017749208491296
-0.1097141504287720,-0.0017749208491296
-0.1063794344663620,0.0056383968330920
-0.1063794344663620,-0.0056383968330920
-0.1067526265978813,0.0000000000000000
-0.1075379326939583,0.0000000000000000
0.0116914957761765,0.0577496439218521
0.0116914957761765,-0.0577496439218521
0.0375723093748093,0.0465427674353123
0.0375723093748093,-0.0465427674353123
0.0500599369406700,0.0390451177954674
0.0500599369406700,-0.0390451177954674
-0.0155361592769623,0.0589393787086010
-0.0155361592769623,-0.0589393787086010
0.0154525479301810,0.0545481555163860
0.0154525479301810,-0.0545481555163860
0.0765347480773926,0.0103631606325507
0.0765347480773926,-0.0103631606325507
0.0792701691389084,0.0000000000000000
0.0787004977464676,0.0041464283131063
0.0787004977464676,-0.0041464283131063
-0.0196208395063877,0.0582863204181194
-0.0196208395063877,-0.0582863204181194
0.0704765319824219,0.0175884943455458
0.0704765319824219,-0.0175884943455458
0.0654621422290802,0.0230006687343121
0.0654621422290802,-0.0230006687343121
0.0577390268445015,0.0300860293209553
0.0577390268445015,-0.0300860293209553
0.0229334291070700,0.0517768338322639
0.0229334291070700,-0.0517768338322639
0.0666114687919617,0.0194586049765348
0.0666114687919617,-0.0194586049765348
-0.0377934500575066,0.0537303946912289
-0.0377934500575066,-0.0537303946912289
-0.0596587024629116,0.0446678958833218
-0.0596587024629116,-0.0446678958833218
0.0755407661199570,0.0000000000000000
-0.0721478760242462,0.0378024056553841
-0.0721478760242462,-0.0378024056553841
-0.0333828851580620,0.0539105944335461
-0.0333828851580620,-0.0539105944335461
0.0566446930170059,0.0279586724936962
0.0566446930170059,-0.0279586724936962
-0.0882199108600616,0.0235857218503952
-0.0882199108600616,-0.0235857218503952
-0.0826544761657715,0.0250219497829676
-0.0826544761657715,-0.0250219497829676
-0.0943071693181992,0.0171976629644632
-0.0943071693181992,-0.0171976629644632
-0.0972809046506882,0.0138548566028476
-0.0972809046506882,-0.0138548566028476
-0.0991725921630859,0.0110772056505084
-0.0991725921630859,-0.0110772056505084
-0.1025245040655136,0.0071551823057234
-0.1025245040655136,-0.0071551823057234
-0.0872687995433807,0.0188241135329008
-0.0872687995433807,-0.0188241135329008
-0.1057517677545547,0.0000000000000000
-0.1027866229414940,0.0016130637377501
-0.1027866229414940,-0.0016130637377501
-0.1015609502792358,0.0000000000000000
-0.1037508845329285,0.0000000000000000
-0.1048115566372871,0.0000000000000000
0.0297788046300411,0.0465181209146976
0.0297788046300411,-0.0465181209146976
0.0724216774106026,0.0051142382435501
0.0724216774106026,-0.0051142382435501
0.0709264129400253,0.0081731434911489
0.0709264129400253,-0.0081731434911489
0.0366889759898186,0.0422709323465824
0.0366889759898186,-0.0422709323465824
0.0431182757019997,0.0375633575022221
0.0431182757019997,-0.0375633575022221
0.0496625006198883,0.0323980003595352
0.0496625006198883,-0.0323980003595352
-0.0028038518503308,0.0551616102457047
-0.0028038518503308,-0.0551616102457047
-0.0280465912073851,0.0531685985624790
-0.0280465912073851,-0.0531685985624790
-0.0622592754662037,0.0370682999491692
-0.0622592754662037,-0.0370682999491692
-0.0094436481595039,0.0548925101757050
-0.0094436481595039,-0.0548925101757050
0.0083299661055207,0.0521612353622913
0.0083299661055207,-0.0521612353622913
-0.0700584575533867,0.0277693029493093
-0.0700584575533867,-0.0277693029493093
-0.0641664564609528,0.0331895351409912
-0.0641664564609528,-0.0331895351409912
-0.0485223904252052,0.0437812097370625
-0.0485223904252052,-0.0437812097370625
-0.0561121255159378,0.0399475991725922
-0.0561121255159378,-0.0399475991725922
0.0051726475358009,0.0480136461555958
0.0051726475358009,-0.0480136461555958
-0.0386213101446629,0.0472331009805202
-0.0386213101446629,-0.0472331009805202
0.0717595294117928,0.0000000000000000
-0.0003516087308526,0.0502722859382629
-0.0003516087308526,-0.0502722859382629
-0.0917002558708191,0.0118735516443849
-0.0917002558708191,-0.0118735516443849
-0.0238030254840851,0.0507003553211689
-0.0238030254840851,-0.0507003553211689
-0.0238801110535860,0.0486896671354771
-0.0238801110535860,-0.0486896671354771
0.0521978102624416,0.0235289260745049
0.0521978102624416,-0.0235289260745049
-0.0123709887266159,0.0486478768289089
-0.0123709887266159,-0.0486478768289089
0.0647793710231781,0.0139675671234727
0.0647793710231781,-0.0139675671234727
0.0599372312426567,0.0130528546869755
0.0599372312426567,-0.0130528546869755
-0.0932347327470779,0.0096177300438285
-0.0932347327470779,-0.0096177300438285
0.0653210431337357,0.0044886250980198
0.0653210431337357,-0.0044886250980198
0.0660521090030670,0.0010595613857731
0.0660521090030670,-0.0010595613857731
0.0712905153632164,0.0000000000000000
0.0504583455622196,0.0161063019186258
0.0504583455622196,-0.0161063019186258
-0.0450640916824341,0.0435188524425030
-0.0450640916824341,-0.0435188524425030
-0.0502923503518105,0.0384413599967957
-0.0502923503518105,-0.0384413599967957
-0.0752454623579979,0.0228055678308010
-0.0752454623579979,-0.0228055678308010
-0.0546892657876015,0.0358290113508701
-0.0546892657876015,-0.0358290113508701
-0.0787696689367294,0.0181997753679752
-0.0787696689367294,-0.0181997753679752
-0.0840242356061935,0.0151349725201726
-0.0840242356061935,-0.0151349725201726
-0.0793554633855820,0.0161027126014233
-0.0793554633855820,-0.0161027126014233
-0.0985924229025841,0.0000000000000000
-0.0956006720662117,0.0030239878688008
-0.0956006720662117,-0.0030239878688008
-0.0965023785829544,0.0000000000000000
-0.0959422886371613,0.0019884018693119
-0.0959422886371613,-0.0019884018693119
-0.0875745564699173,0.0068821948952973
-0.0875745564699173,-0.0068821948952973
-0.0916838943958282,0.0048229219391942
-0.0916838943958282,-0.0048229219391942
-0.0884131118655205,0.0038040645886213
-0.0884131118655205,-0.0038040645886213
-0.0946901962161064,0.0000000000000000
-0.0894343405961990,0.0000000000000000
-0.0933964848518372,0.0001501592778368
-0.0933964848518372,-0.0001501592778368
-0.0913542285561562,0.0000000000000000
-0.0924500599503517,0.0000000000000000
-0.0885031670331955,0.0000000000000000
0.0425167456269264,0.0323324017226696
0.0425167456269264,-0.0323324017226696
-0.0757418051362038,0.0203057751059532
-0.0757418051362038,-0.0203057751059532
-0.0835376605391502,0.0115723703056574
-0.0835376605391502,-0.0115723703056574
0.0391496494412422,0.0353603176772594
0.0391496494412422,-0.0353603176772594
0.0185417681932449,0.0453906580805779
0.0185417681932449,-0.0453906580805779
0.0563393682241440,0.0182776506990194
0.0563393682241440,-0.0182776506990194
0.0117542706429958,0.0463954396545887
0.0117542706429958,-0.0463954396545887
0.0566655062139034,0.0151036307215691
0.0566655062139034,-0.0151036307215691
0.0617312416434288,0.0000000000000000
0.0498852767050266,0.0226763095706701
0.0498852767050266,-0.0226763095706701
0.0590285882353783,0.0060738772153854
0.0590285882353783,-0.0060738772153854
-0.0846793055534363,0.0057562859728932
-0.0846793055534363,-0.0057562859728932
-0.0848331302404404,0.0007425598450936
-0.0848331302404404,-0.0007425598450936
0.0234769135713577,0.0420412756502628
0.0234769135713577,-0.0420412756502628
0.0298596788197756,0.0380164757370949
0.0298596788197756,-0.0380164757370949
-0.0399015620350838,0.0418793484568596
-0.0399015620350838,-0.0418793484568596
-0.0440140888094902,0.0384024456143379
-0.0440140888094902,-0.0384024456143379
-0.0502431616187096,0.0342300757765770
-0.0502431616187096,-0.0342300757765770
-0.0567663013935089,0.0316246449947357
-0.0567663013935089,-0.0316246449947357
-0.0556891039013863,0.0267434734851122
-0.0556891039013863,-0.0267434734851122
-0.0659128725528717,0.0248772576451302
-0.0659128725528717,-0.0248772576451302
-0.0671323463320732,0.0216607004404068
-0.0671323463320732,-0.0216607004404068
-0.0757076591253281,0.0141124734655023
-0.0757076591253281,-0.0141124734655023
-0.0804639458656311,0.0066646537743509
-0.0804639458656311,-0.0066646537743509
-0.0812778323888779,0.0037141882348806
-0.0812778323888779,-0.0037141882348806
0.0434351712465286,0.0259370896965265
0.0434351712465286,-0.0259370896965265
0.0577414035797119,0.0037765435408801
0.0577414035797119,-0.0037765435408801
0.0547664836049080,0.0106835309416056
0.0547664836049080,-0.0106835309416056
0.0334009900689125,0.0341000966727734
0.0334009900689125,-0.0341000966727734
0.0560355894267559,0.0032958800438792
0.0560355894267559,-0.0032958800438792
-0.0057999663986266,0.0463990196585655
-0.0057999663986266,-0.0463990196585655
-0.0112979877740145,0.0462353974580765
-0.0112979877740145,-0.0462353974580765
-0.0311276782304049,0.0423561073839664
-0.0311276782304049,-0.0423561073839664
-0.0434091351926327,0.0311793088912964
-0.0434091351926327,-0.0311793088912964
-0.0605941563844681,0.0257446784526110
-0.0605941563844681,-0.0257446784526110
-0.0810158774256706,0.0000000000000000
0.0506590679287910,0.0139848599210382
0.0506590679287910,-0.0139848599210382
0.0520150177180767,0.0092287808656693
0.0520150177180767,-0.0092287808656693
0.0246062092483044,0.0378376580774784
0.0246062092483044,-0.0378376580774784
0.0383373349905014,0.0247290674597025
0.0383373349905014,-0.0247290674597025
0.0167553331702948,0.0395357497036457
0.0167553331702948,-0.0395357497036457
0.0094812875613570,0.0421846844255924
0.0094812875613570,-0.0421846844255924
0.0326120406389236,0.0300305709242821
0.0326120406389236,-0.0300305709242821
-0.0150702763348818,0.0437590815126896
-0.0150702763348818,-0.0437590815126896
-0.0011445980053395,0.0429361574351788
-0.0011445980053395,-0.0429361574351788
0.0104227531701326,0.0402451716363430
0.0104227531701326,-0.0402451716363430
-0.0381327047944069,0.0386313386261463
-0.0381327047944069,-0.0386313386261463
-0.0654689967632294,0.0199274551123381
-0.0654689967632294,-0.0199274551123381
-0.0670568421483040,0.0181397423148155
-0.0670568421483040,-0.0181397423148155
-0.0699685662984848,0.0157126542180777
-0.0699685662984848,-0.0157126542180777
-0.0720794498920441,0.0135020650923252
-0.0720794498920441,-0.0135020650923252
-0.0771231800317764,0.0074003613553941
-0.0771231800317764,-0.0074003613553941
-0.0770518928766251,0.0004733816895168
-0.0770518928766251,-0.0004733816895168
0.0427424870431423,0.0200029090046883
0.0427424870431423,-0.0200029090046883
0.0465842559933662,0.0115827275440097
0.0465842559933662,-0.0115827275440097
0.0488818436861038,0.0048236730508506
0.0488818436861038,-0.0048236730508506
0.0502290464937687,0.0000000000000000
0.0499108470976353,0.0000000000000000
0.0228688083589077,0.0330388732254505
0.0228688083589077,-0.0330388732254505
0.0398995429277420,0.0178813189268112
0.0398995429277420,-0.0178813189268112
0.0473594926297665,0.0068488665856421
0.0473594926297665,-0.0068488665856421
0.0473330430686474,0.0065861223265529
0.0473330430686474,-0.0065861223265529
0.0165741741657257,0.0355503000319004
0.0165741741657257,-0.0355503000319004
-0.0270677842199802,0.0391539148986340
-0.0270677842199802,-0.0391539148986340
-0.0174401514232159,0.0407450050115585
-0.0174401514232159,-0.0407450050115585
-0.0053033325821161,0.0390482358634472
-0.0053033325821161,-0.0390482358634472
-0.0337811931967735,0.0338026173412800
-0.0337811931967735,-0.0338026173412800
-0.0095830345526338,0.0348504409193993
-0.0095830345526338,-0.0348504409193993
-0.0201687663793564,0.0377796366810799
-0.0201687663793564,-0.0377796366810799
-0.0600627735257149,0.0216289591044188
-0.0600627735257149,-0.0216289591044188
-0.0152160078287125,0.0370959453284740
-0.0152160078287125,-0.0370959453284740
-0.0484476462006569,0.0265305172652006
-0.0484476462006569,-0.0265305172652006
-0.0726614147424698,0.0096100186929107
-0.0726614147424698,-0.0096100186929107
-0.0565289035439491,0.0214207749813795
-0.0565289035439491,-0.0214207749813795
-0.0636835396289825,0.0144980819895864
-0.0636835396289825,-0.0144980819895864
-0.0745300948619843,0.0030851466581225
-0.0745300948619843,-0.0030851466581225
0.0378168895840645,0.0201313383877277
0.0378168895840645,-0.0201313383877277
0.0300281010568142,0.0272100903093815
0.0300281010568142,-0.0272100903093815
0.0418025478720665,0.0140082929283381
0.0418025478720665,-0.0140082929283381
0.0258870609104633,0.0303136259317398
0.0258870609104633,-0.0303136259317398
0.0041071604937315,0.0381075777113438
0.0041071604937315,-0.0381075777113438
-0.0024574995040894,0.0340022370219231
-0.0024574995040894,-0.0340022370219231
-0.0405047759413719,0.0300685875117779
-0.0405047759413719,-0.0300685875117779
-0.0285741426050663,0.0323822088539600
-0.0285741426050663,-0.0323822088539600
-0.0530078895390034,0.0223212260752916
-0.0530078895390034,-0.0223212260752916
-0.0362353324890137,0.0296352449804544
-0.0362353324890137,-0.0296352449804544
-0.0349043123424053,0.0283627044409513
-0.0349043123424053,-0.0283627044409513
-0.0487478747963905,0.0238382592797279
-0.0487478747963905,-0.0238382592797279
-0.0715203732252121,0.0055555952712893
-0.0715203732252121,-0.0055555952712893
-0.0653964206576347,0.0117201730608940
-0.0653964206576347,-0.0117201730608940
-0.0424833148717880,0.0244632121175528
-0.0424833148717880,-0.0244632121175528
-0.0485705137252808,0.0217433348298073
-0.0485705137252808,-0.0217433348298073
-0.0563626140356064,0.0156767070293427
-0.0563626140356064,-0.0156767070293427
-0.0603057742118835,0.0110396482050419
-0.0603057742118835,-0.0110396482050419
-0.0696476697921753,0.0000000000000000
-0.0667275339365005,0.0057772262953222
-0.0667275339365005,-0.0057772262953222
-0.0685281604528427,0.0022498350590467
-0.0685281604528427,-0.0022498350590467
-0.0676255151629448,0.0014390368014574
-0.0676255151629448,-0.0014390368014574
-0.0565467923879623,0.0109500754624605
-0.0565467923879623,-0.0109500754624605
-0.0618029274046421,0.0069710840471089
-0.0618029274046421,-0.0069710840471089
-0.0642543211579323,0.0000000000000000
-0.0617680139839649,0.0034102376084775
-0.0617680139839649,-0.0034102376084775
-0.0630822479724884,0.0043387315236032
-0.0630822479724884,-0.0043387315236032
0.0435555465519428,0.0000000000000000
0.0428846031427383,0.0047442321665585
0.0428846031427383,-0.0047442321665585
0.0430036447942257,0.0021807756274939
0.0430036447942257,-0.0021807756274939
0.0247990936040878,0.0242679715156555
0.0247990936040878,-0.0242679715156555
0.0086670331656933,0.0357154570519924
0.0086670331656933,-0.0357154570519924
0.0102776195853949,0.0343489646911621
0.0102776195853949,-0.0343489646911621
-0.0066171707585454,0.0327956862747669
-0.0066171707585454,-0.0327956862747669
0.5946045517921448,0.0000000000000000
-0.5946038961410522,0.0000000000000000
0.0319462828338146,0.0210306253284216
0.0319462828338146,-0.0210306253284216
0.0358445495367050,0.0168842263519764
0.0358445495367050,-0.0168842263519764
0.0414613708853722,0.0088383611291647
0.0414613708853722,-0.0088383611291647
0.0391382947564125,0.0118151018396020
0.0391382947564125,-0.0118151018396020
0.0353832617402077,0.0121022081002593
0.0353832617402077,-0.0121022081002593
0.0377887189388275,0.0080640055239201
0.0377887189388275,-0.0080640055239201
-0.0241153873503208,0.0328965261578560
-0.0241153873503208,-0.0328965261578560
-0.0201362818479538,0.0310883708298206
-0.0201362818479538,-0.0310883708298206
-0.0501016266644001,0.0167313367128372
-0.0501016266644001,-0.0167313367128372
-0.0541279315948486,0.0116499019786716
-0.0541279315948486,-0.0116499019786716
0.0201572440564632,0.0282057709991932
0.0201572440564632,-0.0282057709991932
0.0407586619257927,0.0000000000000000
0.0389379225671291,0.0000000000000000
-0.0331193506717682,0.0266778171062469
-0.0331193506717682,-0.0266778171062469
-0.0372418910264969,0.0249709170311689
-0.0372418910264969,-0.0249709170311689
-0.0391038656234741,0.0225937906652689
-0.0391038656234741,-0.0225937906652689
-0.0503835007548332,0.0139676788821816
-0.0503835007548332,-0.0139676788821816
-0.0468251407146454,0.0153715582564473
-0.0468251407146454,-0.0153715582564473
-0.0586434230208397,0.0000000000000000
-0.0522610917687416,0.0085009438917041
-0.0522610917687416,-0.0085009438917041
-0.0534200891852379,0.0055644554086030
-0.0534200891852379,-0.0055644554086030
-0.0561932362616062,0.0017222443129867
-0.0561932362616062,-0.0017222443129867
-0.0567205548286438,0.0009182320791297
-0.0567205548286438,-0.0009182320791297
0.0258334819227457,0.0216737017035484
0.0258334819227457,-0.0216737017035484
0.0131382858380675,0.0287139993160963
0.0131382858380675,-0.0287139993160963
0.0298999827355146,0.0168141573667526
0.0298999827355146,-0.0168141573667526
0.0062975618056953,0.0310788508504629
0.0062975618056953,-0.0310788508504629
0.0330619364976883,0.0128783127292991
0.0330619364976883,-0.0128783127292991
0.0219262130558491,0.0210777428001165
0.0219262130558491,-0.0210777428001165
0.0374227315187454,0.0047268294729292
0.0374227315187454,-0.0047268294729292
0.0142217800021172,0.0260116681456566
0.0142217800021172,-0.0260116681456566
0.0273690298199654,0.0140858078375459
0.0273690298199654,-0.0140858078375459
0.0032966139260679,0.0288019347935915
0.0032966139260679,-0.0288019347935915
0.0026015047915280,0.0278428364545107
0.0026015047915280,-0.0278428364545107
0.0362813733518124,0.0040563857182860
0.0362813733518124,-0.0040563857182860
-0.0105640254914761,0.0304907970130444
-0.0105640254914761,-0.0304907970130444
-0.0090288184583187,0.0281318537890911
-0.0090288184583187,-0.0281318537890911
-0.0133961290121078,0.0297475028783083
-0.0133961290121078,-0.0297475028783083
-0.0184429828077555,0.0285627599805593
-0.0184429828077555,-0.0285627599805593
-0.0232642143964767,0.0274256467819214
-0.0232642143964767,-0.0274256467819214
-0.0274151898920536,0.0256321113556623
-0.0274151898920536,-0.0256321113556623
-0.0332297012209892,0.0234506633132696
-0.0332297012209892,-0.0234506633132696
-0.0217683166265488,0.0258451253175735
-0.0217683166265488,-0.0258451253175735
0.0348606258630753,0.0012412593932822
0.0348606258630753,-0.0012412593932822
0.0325651988387108,0.0000000000000000
0.0325818546116352,0.0024505301844329
0.0325818546116352,-0.0024505301844329
-0.0473140478134155,0.0113908788189292
-0.0473140478134155,-0.0113908788189292
-0.0492675974965096,0.0093609485775232
-0.0492675974965096,-0.0093609485775232
-0.0528387725353241,0.0032903093378991
-0.0528387725353241,-0.0032903093378991
-0.0538932234048843,0.0000000000000000
0.0312801003456116,0.0097435265779495
0.0312801003456116,-0.0097435265779495
-0.0303217954933643,0.0211493000388145
-0.0303217954933643,-0.0211493000388145
-0.0388349443674088,0.0179698970168829
-0.0388349443674088,-0.0179698970168829
-0.0429289713501930,0.0153496610000730
-0.0429289713501930,-0.0153496610000730
-0.0449633896350861,0.0138679891824722
-0.0449633896350861,-0.0138679891824722
-0.0495371595025063,0.0024798912927508
-0.0495371595025063,-0.0024798912927508
-0.0514862909913063,0.0014148066984490
-0.0514862909913063,-0.0014148066984490
0.0339209735393524,0.0052757849916816
0.0339209735393524,-0.0052757849916816
0.0257825590670109,0.0168165508657694
0.0257825590670109,-0.0168165508657694
0.0295672602951527,0.0081900879740715
0.0295672602951527,-0.0081900879740715
-0.0304856654256582,0.0204948894679546
-0.0304856654256582,-0.0204948894679546
-0.0437776744365692,0.0113951647654176
-0.0437776744365692,-0.0113951647654176
-0.0348372086882591,0.0171634536236525
-0.0348372086882591,-0.0171634536236525
-0.0478073433041573,0.0061506703495979
-0.0478073433041573,-0.0061506703495979
-0.0493881814181805,0.0000000000000000
-0.0472101941704750,0.0018160176696256
-0.0472101941704750,-0.0018160176696256
0.0158268660306931,0.0219194553792477
0.0158268660306931,-0.0219194553792477
0.0284376628696918,0.0071606528945267
0.0284376628696918,-0.0071606528945267
0.0303045790642500,0.0000000000000000
0.0183991119265556,0.0196298379451036
0.0183991119265556,-0.0196298379451036
0.0255767852067947,0.0083802239969373
0.0255767852067947,-0.0083802239969373
0.0273473598062992,0.0023128890898079
0.0273473598062992,-0.0023128890898079
0.0213376805186272,0.0153884878382087
0.0213376805186272,-0.0153884878382087
0.0088076991960406,0.0239133238792419
0.0088076991960406,-0.0239133238792419
-0.0205395631492138,0.0235095657408237
-0.0205395631492138,-0.0235095657408237
-0.0232665799558163,0.0223999153822660
-0.0232665799558163,-0.0223999153822660
-0.0014827863778919,0.0259793791919947
-0.0014827863778919,-0.0259793791919947
-0.0143386637791991,0.0244189873337746
-0.0143386637791991,-0.0244189873337746
-0.0123741338029504,0.0246739368885756
-0.0123741338029504,-0.0246739368885756
0.0172529183328152,0.0153585830703378
0.0172529183328152,-0.0153585830703378
-0.0031728206668049,0.0259763970971107
-0.0031728206668049,-0.0259763970971107
0.0101921856403351,0.0201428961008787
0.0101921856403351,-0.0201428961008787
0.0034533715806901,0.0235786009579897
0.0034533715806901,-0.0235786009579897
-0.0408449769020081,0.0110013689845800
-0.0408449769020081,-0.0110013689845800
-0.0221680253744125,0.0208468679338694
-0.0221680253744125,-0.0208468679338694
-0.0411431305110455,0.0091824634000659
-0.0411431305110455,-0.0091824634000659
-0.0049782944843173,0.0243708062916994
-0.0049782944843173,-0.0243708062916994
-0.0424467250704765,0.0066550062038004
-0.0424467250704765,-0.0066550062038004
-0.0459732562303543,0.0020016240887344
-0.0459732562303543,-0.0020016240887344
-0.0456648543477058,0.0000000000000000
-0.0423705838620663,0.0048638256266713
-0.0423705838620663,-0.0048638256266713
-0.0434982143342495,0.0021913363598287
-0.0434982143342495,-0.0021913363598287
0.0098779490217566,0.0221404042094946
0.0098779490217566,-0.0221404042094946
0.0245910771191120,0.0100201778113842
0.0245910771191120,-0.0100201778113842
0.0265649147331715,0.0000000000000000
0.0195998344570398,0.0131720127537847
0.0195998344570398,-0.0131720127537847
-0.0052455598488450,0.0231113750487566
-0.0052455598488450,-0.0231113750487566
0.0243879538029432,0.0049688615836203
0.0243879538029432,-0.0049688615836203
-0.0136082293465734,0.0218904241919518
-0.0136082293465734,-0.0218904241919518
-0.0242283716797829,0.0189822688698769
-0.0242283716797829,-0.0189822688698769
0.0208385214209557,0.0101164290681481
0.0208385214209557,-0.0101164290681481
-0.0104426098987460,0.0214360319077969
-0.0104426098987460,-0.0214360319077969
-0.0339120626449585,0.0124988723546267
-0.0339120626449585,-0.0124988723546267
-0.0282162502408028,0.0150354215875268
-0.0282162502408028,-0.0150354215875268
-0.0253318045288324,0.0161961410194635
-0.0253318045288324,-0.0161961410194635
0.0241682305932045,0.0005506962188520
0.0241682305932045,-0.0005506962188520
-0.0282543674111366,0.0130529301241040
-0.0282543674111366,-0.0130529301241040
-0.0389951467514038,0.0047238902188838
-0.0389951467514038,-0.0047238902188838
-0.0344020277261734,0.0082521736621857
-0.0344020277261734,-0.0082521736621857
-0.0413775518536568,0.0000000000000000
-0.0233183242380619,0.0147911524400115
-0.0233183242380619,-0.0147911524400115
-0.0347034931182861,0.0070555359125137
-0.0347034931182861,-0.0070555359125137
-0.0405736640095711,0.0001456491008867
-0.0405736640095711,-0.0001456491008867
-0.0405522361397743,0.0000000000000000
-0.0387497022747993,0.0016813277034089
-0.0387497022747993,-0.0016813277034089
-0.0393790490925312,0.0000000000000000
-0.0392740964889526,0.0000000000000000
-0.0143383089452982,0.0195528343319893
-0.0143383089452982,-0.0195528343319893
-0.0292634554207325,0.0100139025598764
-0.0292634554207325,-0.0100139025598764
-0.0197274181991816,0.0155579494312406
-0.0197274181991816,-0.0155579494312406
0.0230174511671066,0.0029947985894978
0.0230174511671066,-0.0029947985894978
-0.0365576595067978,0.0033956202678382
-0.0365576595067978,-0.0033956202678382
-0.0330361202359200,0.0057853381149471
-0.0330361202359200,-0.0057853381149471
0.0206774137914181,0.0077571067959070
0.0206774137914181,-0.0077571067959070
-0.0298207756131887,0.0080146994441748
-0.0298207756131887,-0.0080146994441748
0.0027418688405305,0.0195852871984243
0.0027418688405305,-0.0195852871984243
-0.0044365944340825,0.0178763009607792
-0.0044365944340825,-0.0178763009607792
0.0085757728666067,0.0181424934417009
0.0085757728666067,-0.0181424934417009
-0.0365969166159630,0.0000000000000000
0.0173067227005959,0.0118724396452308
0.0173067227005959,-0.0118724396452308
-0.0024016269017011,0.0186053495854139
-0.0024016269017011,-0.0186053495854139
0.0068947919644415,0.0180671177804470
0.0068947919644415,-0.0180671177804470
0.0206683948636055,0.0033103134483099
0.0206683948636055,-0.0033103134483099
-0.0008707157103345,0.0171427950263023
-0.0008707157103345,-0.0171427950263023
0.0144066484645009,0.0126109328120947
0.0144066484645009,-0.0126109328120947
0.0168584473431110,0.0089074857532978
0.0168584473431110,-0.0089074857532978
0.0176976956427097,0.0000000000000000
-0.0353213772177696,0.0025876234285533
-0.0353213772177696,-0.0025876234285533
0.0085642430931330,0.0152282584458590
0.0085642430931330,-0.0152282584458590
0.0170110911130905,0.0038591660559177
0.0170110911130905,-0.0038591660559177
0.0100529622286558,0.0131575437262654
0.0100529622286558,-0.0131575437262654
0.0050748153589666,0.0123143708333373
0.0050748153589666,-0.0123143708333373
-0.0300614386796951,0.0056390371173620
-0.0300614386796951,-0.0056390371173620
0.0020405596587807,0.0145510006695986
0.0020405596587807,-0.0145510006695986
0.0147531572729349,0.0067556677386165
0.0147531572729349,-0.0067556677386165
0.0027983775362372,0.0129197901114821
0.0027983775362372,-0.0129197901114821
0.0130422376096249,0.0082322470843792
0.0130422376096249,-0.0082322470843792
-0.0336624979972839,0.0025597515050322
-0.0336624979972839,-0.0025597515050322
-0.0300616584718227,0.0030472471844405
-0.0300616584718227,-0.0030472471844405
-0.0331348702311516,0.0000000000000000
-0.0304319765418768,0.0012822039425373
-0.0304319765418768,-0.0012822039425373
-0.0320813767611980,0.0000000000000000
-0.0313451103866100,0.0000000000000000
-0.0099310437217355,0.0158022623509169
-0.0099310437217355,-0.0158022623509169
-0.0189121887087822,0.0135122481733561
-0.0189121887087822,-0.0135122481733561
-0.0254807323217392,0.0084446491673589
-0.0254807323217392,-0.0084446491673589
-0.0260808281600475,0.0068790428340435
-0.0260808281600475,-0.0068790428340435
0.0186063367873430,0.0000000000000000
-0.0101447012275457,0.0167955141514540
-0.0101447012275457,-0.0167955141514540
0.0103423064574599,0.0111406343057752
0.0103423064574599,-0.0111406343057752
0.0112597849220037,0.0067087071947753
0.0112597849220037,-0.0067087071947753
-0.0147159080952406,0.0137652046978474
-0.0147159080952406,-0.0137652046978474
0.0142052108421922,0.0013047576649114
0.0142052108421922,-0.0013047576649114
-0.0219358690083027,0.0104554593563080
-0.0219358690083027,-0.0104554593563080
0.0126563357189298,0.0000000000000000
-0.0177212636917830,0.0105095636099577
-0.0177212636917830,-0.0105095636099577
-0.0196329951286316,0.0086296889930964
-0.0196329951286316,-0.0086296889930964
-0.0238418392837048,0.0049561620689929
-0.0238418392837048,-0.0049561620689929
-0.0214793086051941,0.0072972523048520
-0.0214793086051941,-0.0072972523048520
-0.0274168439209461,0.0012356973020360
-0.0274168439209461,-0.0012356973020360
-0.0243207961320877,0.0030128399375826
-0.0243207961320877,-0.0030128399375826
0.0121066085994244,0.0040943343192339
0.0121066085994244,-0.0040943343192339
0.0051982346922159,0.0111857941374183
0.0051982346922159,-0.0111857941374183
-0.0002194088301621,0.0131777869537473
-0.0002194088301621,-0.0131777869537473
-0.0098250377923250,0.0138643402606249
-0.0098250377923250,-0.0138643402606249
0.0085609667003155,0.0085089970380068
0.0085609667003155,-0.0085089970380068
0.0109794940799475,0.0025377585552633
0.0109794940799475,-0.0025377585552633
0.0092450985684991,0.0054093804210424
0.0092450985684991,-0.0054093804210424
-0.0113697648048401,0.0120401689782739
-0.0113697648048401,-0.0120401689782739
-0.0173685513436794,0.0093932235613465
-0.0173685513436794,-0.0093932235613465
-0.0119281876832247,0.0108885522931814
-0.0119281876832247,-0.0108885522931814
-0.0231384001672268,0.0011076682712883
-0.0231384001672268,-0.0011076682712883
-0.0046009561046958,0.0117531567811966
-0.0046009561046958,-0.0117531567811966
-0.0197416730225086,0.0055742692202330
-0.0197416730225086,-0.0055742692202330
-0.0233402736485004,0.0000000000000000
-0.0167889185249805,0.0074895876459777
-0.0167889185249805,-0.0074895876459777
-0.0092105586081743,0.0107291759923100
-0.0092105586081743,-0.0107291759923100
-0.0177868697792292,0.0055750836618245
-0.0177868697792292,-0.0055750836618245
-0.0213024597615004,0.0010100626386702
-0.0213024597615004,-0.0010100626386702
-0.0197903811931610,0.0028361896984279
-0.0197903811931610,-0.0028361896984279
-0.0121164545416832,0.0091558881103992
-0.0121164545416832,-0.0091558881103992
-0.0058167022652924,0.0111292684450746
-0.0058167022652924,-0.0111292684450746
-0.0148017182946205,0.0073884371668100
-0.0148017182946205,-0.0073884371668100
-0.0192543715238571,0.0000000000000000
-0.0205527041107416,0.0000000000000000
-0.0202653650194407,0.0000000000000000
-0.0168563015758991,0.0000000000000000
0.0098378239199519,0.0000000000000000
0.0049690837040544,0.0091701922938228
0.0049690837040544,-0.0091701922938228
0.0075832139700651,0.0053515695035458
0.0075832139700651,-0.0053515695035458
-0.0014896509237587,0.0109347952529788
-0.0014896509237587,-0.0109347952529788
0.0023515084758401,0.0097669977694750
0.0023515084758401,-0.0097669977694750
-0.0096526909619570,0.0095552112907171
-0.0096526909619570,-0.0095552112907171
0.0077640730887651,0.0020065237767994
0.0077640730887651,-0.0020065237767994
-0.0156985558569431,0.0042836735956371
-0.0156985558569431,-0.0042836735956371
0.0046585043892264,0.0067297611385584
0.0046585043892264,-0.0067297611385584
-0.0163295269012451,0.0017714399145916
-0.0163295269012451,-0.0017714399145916
-0.0161699950695038,0.0010776568669826
-0.0161699950695038,-0.0010776568669826
-0.0111777503043413,0.0069486568681896
-0.0111777503043413,-0.0069486568681896
-0.0022954992018640,0.0087319081649184
-0.0022954992018640,-0.0087319081649184
-0.0147079424932599,0.0035710714291781
-0.0147079424932599,-0.0035710714291781
-0.0158240962773561,0.0000000000000000
-0.0003557824238669,0.0081655140966177
-0.0003557824238669,-0.0081655140966177
0.0030192860867828,0.0067117484286427
0.0030192860867828,-0.0067117484286427
-0.0080460468307137,0.0076569938100874
-0.0080460468307137,-0.0076569938100874
-0.0128887379541993,0.0047795255668461
-0.0128887379541993,-0.0047795255668461
-0.0056299958378077,0.0079812528565526
-0.0056299958378077,-0.0079812528565526
-0.0147466026246548,0.0013366237981245
-0.0147466026246548,-0.0013366237981245
0.0048490930348635,0.0046444959007204
0.0048490930348635,-0.0046444959007204
-0.0146867129951715,0.0000000000000000
-0.0126363998278975,0.0027496721595526
-0.0126363998278975,-0.0027496721595526
-0.0139695089310408,0.0000000000000000
-0.0137298535555601,0.0001048857011483
-0.0137298535555601,-0.0001048857011483
-0.0101130008697510,0.0042764712125063
-0.0101130008697510,-0.0042764712125063
-0.0044815866276622,0.0070134447887540
-0.0044815866276622,-0.0070134447887540
-0.0076009081676602,0.0057540815323591
-0.0076009081676602,-0.0057540815323591
-0.0125484447926283,0.0016166864661500
-0.0125484447926283,-0.0016166864661500
-0.0090413577854633,0.0046926457434893
-0.0090413577854633,-0.0046926457434893
-0.0126630300655961,0.0000000000000000
-0.0023395689204335,0.0070347380824387
-0.0023395689204335,-0.0070347380824387
-0.0109209362417459,0.0023555373772979
-0.0109209362417459,-0.0023555373772979
-0.0123413661494851,0.0000000000000000
-0.0110119841992855,0.0015208276454359
-0.0110119841992855,-0.0015208276454359
-0.0103804655373096,0.0000000000000000
0.0055285091511905,0.0020535413641483
0.0055285091511905,-0.0020535413641483
0.0052683008834720,0.0010383346816525
0.0052683008834720,-0.0010383346816525
-0.0006716785719618,0.0057166991755366
-0.0006716785719618,-0.0057166991755366
-0.0007008633692749,0.0054575335234404
-0.0007008633692749,-0.0054575335234404
-0.0080715809017420,0.0034634761977941
-0.0080715809017420,-0.0034634761977941
-0.0092223649844527,0.0009995579021052
-0.0092223649844527,-0.0009995579021052
-0.0046462332829833,0.0045499000698328
-0.0046462332829833,-0.0045499000698328
-0.0076388427987695,0.0030680510681123
-0.0076388427987695,-0.0030680510681123
-0.0090937232598662,0.0000000000000000
-0.0085259452462196,0.0013890184927732
-0.0085259452462196,-0.0013890184927732
-0.0087124183773994,0.0000000000000000
0.0020122283603996,0.0037827368360013
0.0020122283603996,-0.0037827368360013
0.0031490419059992,0.0024382655974478
0.0031490419059992,-0.0024382655974478
-0.0059245629236102,0.0035171650815755
-0.0059245629236102,-0.0035171650815755
-0.0027505136094987,0.0044741127640009
-0.0027505136094987,-0.0044741127640009
-0.0061972620896995,0.0028710106853396
-0.0061972620896995,-0.0028710106853396
-0.0081403590738773,0.0001021902135108
-0.0081403590738773,-0.0001021902135108
-0.0077133919112384,0.0008899890235625
-0.0077133919112384,-0.0008899890235625
-0.0039285533130169,0.0035363044589758
-0.0039285533130169,-0.0035363044589758
-0.0062657650560141,0.0019725433085114
-0.0062657650560141,-0.0019725433085114
-0.0052299723029137,0.0027055896352977
-0.0052299723029137,-0.0027055896352977
-0.0002870442694984,0.0036923312582076
-0.0002870442694984,-0.0036923312582076
-0.0067458557896316,0.0000000000000000
-0.0024897675029933,0.0033718589693308
-0.0024897675029933,-0.0033718589693308
-0.0066346754319966,0.0000000000000000
-0.0061889132484794,0.0002459929964971
-0.0061889132484794,-0.0002459929964971
-0.0049787736497819,0.0007040168857202
-0.0049787736497819,-0.0007040168857202
-0.0057592648081481,0.0000000000000000
-0.0051609962247312,0.0002529261983000
-0.0051609962247312,-0.0002529261983000
-0.0054662683978677,0.0001715802936815
-0.0054662683978677,-0.0001715802936815
-0.0053068422712386,0.0000284384732367
-0.0053068422712386,-0.0000284384732367
-0.0055661411024630,0.0000000000000000
-0.0055435248650610,0.0000000000000000
-0.0055348002351820,0.0000000000000000
-0.0055020255967975,0.0000381981408282
-0.0055020255967975,-0.0000381981408282
-0.0053948652930558,0.0000000000000000
-0.0054059792309999,0.0000000000000000
-0.0055178469046950,0.0000000000000000
-0.0055106319487095,0.0000000000000000
-0.0055077057331800,0.0000000000000000
-0.0054243537597358,0.0000000000000000
-0.0054302262142301,0.0000000000000000
-0.0054312050342560,0.0000000000000000
-0.0054343673400581,0.0000000000000000
-0.0054891756735742,0.0000000000000000
-0.0054498212412000,0.0000000000000000
-0.0054818484932184,0.0000000311305968
-0.0054818484932184,-0.0000000311305968
-0.0054824720136821,0.0000000000000000
-0.0054649114608765,0.0000004195235874
-0.0054649114608765,-0.0000004195235874
-0.0054560666903853,0.0000000000000000
-0.0054564056918025,0.0000000000000000
-0.0054564336314797,0.0000000000000000
-0.0054564327001572,0.0000000000000000
0.0029374163132161,0.0000000000000000
0.0027617423329502,0.0009916782146320
0.0027617423329502,-0.0009916782146320
-0.0000133416942845,0.0030381404794753
-0.0000133416942845,-0.0030381404794753
0.0014690130483359,0.0020621959120035
0.0014690130483359,-0.0020621959120035
0.0009191017015837,0.0024131394457072
0.0009191017015837,-0.0024131394457072
-0.0014392228331417,0.0026854891330004
-0.0014392228331417,-0.0026854891330004
-0.0029699131846428,0.0022845331113786
-0.0029699131846428,-0.0022845331113786
0.0019222702831030,0.0006498153670691
0.0019222702831030,-0.0006498153670691
-0.0041459044441581,0.0011777975596488
-0.0041459044441581,-0.0011777975596488
-0.0016678550746292,0.0020123913418502
-0.0016678550746292,-0.0020123913418502
0.0015941687161103,0.0000000000000000
-0.0041493158787489,0.0005314298323356
-0.0041493158787489,-0.0005314298323356
-0.0045926682651043,0.0003455680562183
-0.0045926682651043,-0.0003455680562183
-0.0042832666076720,0.0000000000000000
-0.0050065829418600,0.0000907266949071
-0.0050065829418600,-0.0000907266949071
-0.0029870211146772,0.0010950453579426
-0.0029870211146772,-0.0010950453579426
0.0007704399758950,0.0012388599570841
0.0007704399758950,-0.0012388599570841
-0.0027037370018661,0.0009144566138275
-0.0027037370018661,-0.0009144566138275
-0.0013330252841115,0.0013852629344910
-0.0013330252841115,-0.0013852629344910
-0.0036373550537974,0.0000000000000000
-0.0032160808332264,0.0005413561593741
-0.0032160808332264,-0.0005413561593741
-0.0003075272543356,0.0014448458096012
-0.0003075272543356,-0.0014448458096012
-0.0033419625833631,0.0000875371988514
-0.0033419625833631,-0.0000875371988514
-0.0026503112167120,0.0005324301309884
-0.0026503112167120,-0.0005324301309884
-0.0020131724886596,0.0006600434426218
-0.0020131724886596,-0.0006600434426218
-0.0028076563030481,0.0001015070083668
-0.0028076563030481,-0.0001015070083668
-0.0029900760855526,0.0000195188476937
-0.0029900760855526,-0.0000195188476937
-0.0029718496371061,0.0000000000000000
-0.0027484379243106,0.0000000000000000
-0.0029086649883538,0.0000000000000000
-0.0028922744095325,0.0000000000000000
-0.0023114383220673,0.0000000000000000
-0.0021583882626146,0.0000000000000000
0.0010270193452016,0.0000000000000000
-0.0004858801839873,0.0010626404546201
-0.0004858801839873,-0.0010626404546201
-0.0011657180730253,0.0000000000000000
-0.0002952926733997,0.0002589849173091
-0.0002952926733997,-0.0002589849173091
-0.0004377719596960,0.0000000000000000
0.0000368982255168,0.0002994507958647
0.0000368982255168,-0.0002994507958647
0.0001677240070421,0.0001501765800640
0.0001677240070421,-0.0001501765800640
0.0003038684953935,0.0000000000000000
-0.0001842060009949,0.0001177211379400
-0.0001842060009949,-0.0001177211379400
0.0001611093612155,0.0000000000000000
-0.0000089048444352,0.0001209156471305
-0.0000089048444352,-0.0001209156471305
0.0001130004602601,0.0000000000000000
-0.0001295737893088,0.0000000000000000
-0.0000338418103638,0.0000830626086099
-0.0000338418103638,-0.0000830626086099
-0.0000583952278248,0.0000285078494926
-0.0000583952278248,-0.0000285078494926
0.0000369043482351,0.0000070368050729
0.0000369043482351,-0.0000070368050729
-0.0000010956110827,0.0000395142633351
-0.0000010956110827,-0.0000395142633351
-0.0000145853682625,0.0000175573259185
-0.0000145853682625,-0.0000175573259185
0.0000087063253886,0.0000050218122851
0.0000087063253886,-0.0000050218122851
-0.0000053265248425,0.0000086742847998
-0.0000053265248425,-0.0000086742847998
0.0000029857224035,0.0000011352988167
0.0000029857224035,-0.0000011352988167
-0.0000001456602234,0.0000024478908927
-0.0000001456602234,-0.0000024478908927
-0.0000017340925069,0.0000015878966906
-0.0000017340925069,-0.0000015878966906
-0.0000014768797882,0.0000004509342375
-0.0000014768797882,-0.0000004509342375
-0.0000010870878668,0.0000000000000000
0.0000007307623378,0.0000000000000000
-0.0000000425466027,0.0000006685664857
-0.0000000425466027,-0.0000006685664857
-0.0000003698390287,0.0000004425875773
-0.0000003698390287,-0.0000004425875773
0.0000004123046438,0.0000003525035197
0.0000004123046438,-0.0000003525035197
0.0000005224106303,0.0000000000000000
-0.0000004642290037,0.0000001738306565
-0.0000004642290037,-0.0000001738306565
0.0000003739053227,0.0000001609848113
0.0000003739053227,-0.0000001609848113
-0.0000000168740879,0.0000003719330834
-0.0000000168740879,-0.0000003719330834
0.0000002081447548,0.0000002651867135
0.0000002081447548,-0.0000002651867135
0.0000000992250477,0.0000003368394630
0.0000000992250477,-0.0000003368394630
0.0000002875437985,0.0000000933930835
0.0000002875437985,-0.0000000933930835
-0.0000002676558779,0.0000001480242275
-0.0000002676558779,-0.0000001480242275
-0.0000000147424615,0.0000002670191179
-0.0000000147424615,-0.0000002670191179
-0.0000002834374584,0.0000000000000000
0.0000000893299159,0.0000001682317503
0.0000000893299159,-0.0000001682317503
-0.0000000285479249,0.0000001699503969
-0.0000000285479249,-0.0000001699503969
-0.0000001411858648,0.0000000991786848
-0.0000001411858648,-0.0000000991786848
-0.0000000939395619,0.0000001326461359
-0.0000000939395619,-0.0000001326461359
0.0000001884957044,0.0000000000000000
-0.0000001746843594,0.0000000000000000
-0.0000001497000426,0.0000000367043569
-0.0000001497000426,-0.0000000367043569
0.0000000406471159,0.0000001463451866
0.0000000406471159,-0.0000001463451866
0.0000001233183298,0.0000000849506137
0.0000001233183298,-0.0000000849506137
0.0000001487849346,0.0000000348191342
0.0000001487849346,-0.0000000348191342
-0.0000001418571429,0.0000000000000000
-0.0000000488969150,0.0000001232118763
-0.0000000488969150,-0.0000001232118763
0.0000001241801186,0.0000000121788473
0.0000001241801186,-0.0000000121788473
-0.0000000515205230,0.0000000996818912
-0.0000000515205230,-0.0000000996818912
0.0000000487153216,0.0000000967618092
0.0000000487153216,-0.0000000967618092
-0.0000000009110099,0.0000001091394495
-0.0000000009110099,-0.0000001091394495
0.0000000822879755,0.0000000430051408
0.0000000822879755,-0.0000000430051408
-0.0000000336934249,0.0000000780323148
-0.0000000336934249,-0.0000000780323148
-0.0000000822782766,0.0000000219634320
-0.0000000822782766,-0.0000000219634320
-0.0000000723473477,0.0000000451634676
-0.0000000723473477,-0.0000000451634676
0.0000000571880747,0.0000000613709901
0.0000000571880747,-0.0000000613709901
-0.0000000063634289,0.0000001198074813
-0.0000000063634289,-0.0000001198074813
-0.0000000749971321,0.0000000000000000
-0.0000000436028813,0.0000000597656964
-0.0000000436028813,-0.0000000597656964
-0.0000000118721815,0.0000000629509529
-0.0000000118721815,-0.0000000629509529
-0.0000000506286142,0.0000000404768059
-0.0000000506286142,-0.0000000404768059
0.0000000431014726,0.0000000476761528
0.0000000431014726,-0.0000000476761528
0.0000000637556496,0.0000000034092313
0.0000000637556496,-0.0000000034092313
0.0000000241916069,0.0000000511730249
0.0000000241916069,-0.0000000511730249
0.0000000446510242,0.0000000331482113
0.0000000446510242,-0.0000000331482113
0.0000000526153947,0.0000000000000000
-0.0000000417124610,0.0000000114154526
-0.0000000417124610,-0.0000000114154526
-0.0000000150670303,0.0000000376639591
-0.0000000150670303,-0.0000000376639591
0.0000000063512489,0.0000000399294926
0.0000000063512489,-0.0000000399294926
-0.0000000313510000,0.0000000091104484
-0.0000000313510000,-0.0000000091104484
0.0000000407033056,0.0000000102799484
0.0000000407033056,-0.0000000102799484
-0.0000000032819669,0.0000000336686909
-0.0000000032819669,-0.0000000336686909
-0.0000000234229542,0.0000000173136439
-0.0000000234229542,-0.0000000173136439
0.0000000167224314,0.0000000238790268
0.0000000167224314,-0.0000000238790268
-0.0000000236142235,0.0000000000000000
-0.0000000032136958,0.0000000245619045
-0.0000000032136958,-0.0000000245619045
0.0000000281849282,0.0000000045449760
0.0000000281849282,-0.0000000045449760
-0.0000000147214267,0.0000000177884552
-0.0000000147214267,-0.0000000177884552
0.0000000171734058,0.0000000082623215
0.0000000171734058,-0.0000000082623215
0.0000000053611560,0.0000000125165833
0.0000000053611560,-0.0000000125165833
-0.0000000128713600,0.0000000000000000
0.0000000054580678,0.0000000072778281
0.0000000054580678,-0.0000000072778281
-0.0000000020286643,0.0000000043123887
-0.0000000020286643,-0.0000000043123887
0.0000000048576680,0.0000000017474410
0.0000000048576680,-0.0000000017474410
-0.0000000051611457,0.0000000000000000
-0.0000000025196560,0.0000000000000000
0.3779644966125488,0.0000000000000000
0.0000000000000000,0.0000000000000000
0.7071067690849304,0.0000000000000000
0.0000000000000000,0.0000000000000000
0.0000000000000000,0.0000000000000000
0.0000000000000000,0.0000000000000000
0.4472135901451111,0.0000000000000000

==> tables/squirrel_sparsity/explained_variance.dat <==
1 0.0044461688958108425
2 0.00889233686029911
4 0.01778467185795307
8 0.035569336265325546
15 0.06957606226205826
32 0.13006840646266937
64 0.2324577122926712
128 0.39338475465774536
256 0.6082832217216492
512 0.8308896422386169
1024 0.9729839563369751
1600 0.9989882111549377
2048 0.9999998211860657
4096 0.9999998211860657
5201 0.9999998211860657

==> tables/squirrel_sparsity/explained_variance_all.dat <==
0 0.0044461688958108425
1 0.00889233686029911
2 0.013338505290448666
3 0.01778467185795307
4 0.022230839356780052
5 0.026677004992961884
6 0.031123172491788864
7 0.035569336265325546
8 0.04001550003886223
9 0.04446166381239891
10 0.048907823860645294
11 0.05335397645831108
12 0.05750371888279915
13 0.061555396765470505
14 0.06556615233421326
15 0.06957606226205826
16 0.07357925176620483
17 0.07757271081209183
18 0.08153556287288666
19 0.08545057475566864
20 0.08935017883777618
21 0.09318605810403824
22 0.09699179232120514
23 0.10075850784778595
24 0.10450737923383713
25 0.10823075473308563
26 0.11194664984941483
27 0.11565614491701126
28 0.11929681152105331
29 0.12291235476732254
30 0.12650229036808014
31 0.13006840646266937
32 0.13358111679553986
33 0.13705913722515106
34 0.14051783084869385
35 0.14396938681602478
36 0.14741571247577667
37 0.15085840225219727
38 0.15427663922309875
39 0.15766048431396484
40 0.16097791492938995
41 0.16428445279598236
42 0.16755908727645874
43 0.1708182841539383
44 0.17407052218914032
45 0.1773015260696411
46 0.18051135540008545
47 0.18369783461093903
48 0.18687033653259277
49 0.19003430008888245
50 0.19317248463630676
51 0.19630306959152222
52 0.19939948618412018
53 0.2024575173854828
54 0.20550952851772308
55 0.20855151116847992
56 0.21158137917518616
57 0.21460366249084473
58 0.21759699285030365
59 0.2205854207277298
60 0.22357061505317688
61 0.22654730081558228
62 0.22951112687587738
63 0.2324577122926712
64 0.23539060354232788
65 0.23828284442424774
66 0.24116107821464539
67 0.2440301775932312
68 0.24688474833965302
69 0.24973706901073456
70 0.2525825798511505
71 0.25541654229164124
72 0.2582477033138275
73 0.2610715329647064
74 0.26389044523239136
75 0.2666959762573242
76 0.26948556303977966
77 0.27226781845092773
78 0.2750248908996582
79 0.27776312828063965
80 0.2804827392101288
81 0.28317713737487793
82 0.28584495186805725
83 0.2885007858276367
84 0.2911178767681122
85 0.29372909665107727
86 0.29632508754730225
87 0.29891371726989746
88 0.30149343609809875
89 0.3040541112422943
90 0.3065844476222992
91 0.30910924077033997
92 0.3116186559200287
93 0.31412073969841003
94 0.31661128997802734
95 0.31909239292144775
96 0.32156261801719666
97 0.3240305781364441
98 0.3264879584312439
99 0.3289279341697693
100 0.3313596844673157
101 0.3337829113006592
102 0.3361957371234894
103 0.3385971784591675
104 0.34099340438842773
105 0.3433660566806793
106 0.3457261621952057
107 0.34808388352394104
108 0.35042980313301086
109 0.35276588797569275
110 0.3550820052623749
111 0.3573966324329376
112 0.3597027063369751
113 0.3620075583457947
114 0.3642970621585846
115 0.36657488346099854
116 0.36884182691574097
117 0.3711055517196655
118 0.37335819005966187
119 0.3755991458892822
120 0.3778320252895355
121 0.38005927205085754
122 0.38228318095207214
123 0.3845062553882599
124 0.38672932982444763
125 0.38895243406295776
126 0.3911736011505127
127 0.39338475465774536
128 0.3955884873867035
129 0.39778751134872437
130 0.3999820351600647
131 0.4021696150302887
132 0.4043484628200531
133 0.40651682019233704
134 0.4086775779724121
135 0.4108196198940277
136 0.41293641924858093
137 0.41505107283592224
138 0.4171495735645294
139 0.419240802526474
140 0.42132773995399475
141 0.42340755462646484
142 0.42547884583473206
143 0.42754241824150085
144 0.42959535121917725
145 0.4316451847553253
146 0.43368086218833923
147 0.4357067346572876
148 0.4377204179763794
149 0.43973174691200256
150 0.4417355954647064
151 0.44372695684432983
152 0.44571420550346375
153 0.4476730227470398
154 0.4496234953403473
155 0.45156362652778625
156 0.4534910023212433
157 0.4554067850112915
158 0.4573092460632324
159 0.45919889211654663
160 0.461073100566864
161 0.46293604373931885
162 0.4647971987724304
163 0.4666547477245331
164 0.46850672364234924
165 0.4703371226787567
166 0.47215017676353455
167 0.473957896232605
168 0.4757613241672516
169 0.47755879163742065
170 0.47935351729393005
171 0.4811452329158783
172 0.4829351603984833
173 0.4847201704978943
174 0.4864996075630188
175 0.48827502131462097
176 0.49004927277565
177 0.4918084144592285
178 0.4935612082481384
179 0.4953097403049469
180 0.49705466628074646
181 0.4987833797931671
182 0.5005083680152893
183 0.5022212266921997
184 0.5039253234863281
185 0.5056276321411133
186 0.5073271989822388
187 0.5090117454528809
188 0.5106942057609558
189 0.5123636722564697
190 0.5140212178230286
191 0.5156720280647278
192 0.5173150897026062
193 0.5189513564109802
194 0.5205767154693604
195 0.5221917629241943
196 0.5237982869148254
197 0.5253857374191284
198 0.5269521474838257
199 0.528510332107544
200 0.5300571322441101
201 0.5316017270088196
202 0.5331439971923828
203 0.5346810221672058
204 0.5362153053283691
205 0.5377422571182251
206 0.5392678380012512
207 0.5407902002334595
208 0.5423081517219543
209 0.5438238382339478
210 0.5453364849090576
211 0.5468294024467468
212 0.5483209490776062
213 0.5498104095458984
214 0.551298201084137
215 0.5527851581573486
216 0.5542696118354797
217 0.5557535886764526
218 0.5572275519371033
219 0.5586969256401062
220 0.5601639151573181
221 0.5616238117218018
222 0.5630738139152527
223 0.5645177960395813
224 0.5659609436988831
225 0.5674000978469849
226 0.5688295960426331
227 0.5702512264251709
228 0.571670651435852
229 0.5730842351913452
230 0.5744965076446533
231 0.5759023427963257
232 0.5773031711578369
233 0.5787023901939392
234 0.5800939798355103
235 0.5814841389656067
236 0.5828649997711182
237 0.584244966506958
238 0.5856205821037292
239 0.5869942307472229
240 0.5883597731590271
241 0.589723527431488
242 0.5910787582397461
243 0.5924287438392639
244 0.5937755703926086
245 0.5951176881790161
246 0.5964518785476685
247 0.5977838039398193
248 0.5991086959838867
249 0.6004303693771362
250 0.6017476320266724
251 0.6030619740486145
252 0.6043749451637268
253 0.6056843996047974
254 0.6069857478141785
255 0.6082832217216492
256 0.6095762848854065
257 0.6108661890029907
258 0.6121516823768616
259 0.6134316325187683
260 0.6147079467773438
261 0.6159788370132446
262 0.6172463893890381
263 0.6185088753700256
264 0.619767963886261
265 0.6210229396820068
266 0.6222736239433289
267 0.6235237121582031
268 0.6247684955596924
269 0.6260103583335876
270 0.6272475719451904
271 0.6284782290458679
272 0.6297067999839783
273 0.6309270858764648
274 0.6321412920951843
275 0.6333484649658203
276 0.6345514059066772
277 0.635753870010376
278 0.6369466781616211
279 0.6381381750106812
280 0.6393280625343323
281 0.640511691570282
282 0.6416915655136108
283 0.6428698301315308
284 0.6440399289131165
285 0.6452061533927917
286 0.646369218826294
287 0.6475292444229126
288 0.6486871242523193
289 0.6498435735702515
290 0.6509944796562195
291 0.6521382927894592
292 0.6532818675041199
293 0.6544202566146851
294 0.6555532217025757
295 0.6566816568374634
296 0.6578059792518616
297 0.6589246988296509
298 0.6600393652915955
299 0.6611535549163818
300 0.6622658967971802
301 0.6633740067481995
302 0.6644770503044128
303 0.6655754446983337
304 0.6666705012321472
305 0.6677603721618652
306 0.6688444018363953
307 0.6699273586273193
308 0.6710078716278076
309 0.6720844507217407
310 0.6731593608856201
311 0.6742250323295593
312 0.6752891540527344
313 0.6763489842414856
314 0.6774083375930786
315 0.6784642338752747
316 0.6795169115066528
317 0.680566132068634
318 0.6816131472587585
319 0.6826567053794861
320 0.6836925148963928
321 0.6847251653671265
322 0.6857492327690125
323 0.6867690086364746
324 0.6877834796905518
325 0.6887969374656677
326 0.6898082494735718
327 0.6908173561096191
328 0.6918246746063232
329 0.6928274631500244
330 0.6938245296478271
331 0.6948184370994568
332 0.6958100199699402
333 0.6967955231666565
334 0.6977775692939758
335 0.6987559795379639
336 0.6997331976890564
337 0.700702965259552
338 0.7016715407371521
339 0.7026370167732239
340 0.7036004066467285
341 0.7045612931251526
342 0.7055194973945618
343 0.706473708152771
344 0.7074262499809265
345 0.708375096321106
346 0.7093227505683899
347 0.7102660536766052
348 0.7112061381340027
349 0.7121425867080688
350 0.7130741477012634
351 0.7140030264854431
352 0.7149307727813721
353 0.715857207775116
354 0.7167820930480957
355 0.7177042365074158
356 0.7186239957809448
357 0.7195419669151306
358 0.7204585671424866
359 0.7213708758354187
360 0.722276508808136
361 0.72318035364151
362 0.724082887172699
363 0.7249831557273865
364 0.7258788347244263
365 0.7267721891403198
366 0.7276614308357239
367 0.7285481691360474
368 0.7294328212738037
369 0.7303112149238586
370 0.7311875820159912
371 0.732060432434082
372 0.7329279780387878
373 0.7337946891784668
374 0.7346574068069458
375 0.7355170249938965
376 0.7363753318786621
377 0.7372298836708069
378 0.7380822896957397
379 0.7389337420463562
380 0.739781379699707
381 0.740628182888031
382 0.7414724826812744
383 0.7423126101493835
384 0.743151843547821
385 0.7439863085746765
386 0.7448195815086365
387 0.7456499934196472
388 0.7464780211448669
389 0.7473053336143494
390 0.748130202293396
391 0.7489519715309143
392 0.7497711777687073
393 0.7505875825881958
394 0.7514025568962097
395 0.7522129416465759
396 0.7530180215835571
397 0.7538231015205383
398 0.7546246647834778
399 0.7554241418838501
400 0.7562207579612732
401 0.7570139765739441
402 0.7578065991401672
403 0.7585961818695068
404 0.7593821883201599
405 0.7601662278175354
406 0.7609458565711975
407 0.7617220878601074
408 0.7624977231025696
409 0.7632700800895691
410 0.7640389800071716
411 0.7648066878318787
412 0.7655718326568604
413 0.7663342952728271
414 0.7670949697494507
415 0.7678531408309937
416 0.7686077356338501
417 0.7693601250648499
418 0.7701110243797302
419 0.7708603143692017
420 0.7716066241264343
421 0.7723500728607178
422 0.7730916738510132
423 0.7738324999809265
424 0.7745717167854309
425 0.7753106355667114
426 0.7760486006736755
427 0.7767844200134277
428 0.777516782283783
429 0.7782486081123352
430 0.7789760231971741
431 0.7797006964683533
432 0.7804240584373474
433 0.7811457514762878
434 0.7818646430969238
435 0.78258216381073
436 0.7832984924316406
437 0.7840116620063782
438 0.784724235534668
439 0.7854330539703369
440 0.7861402034759521
441 0.7868449687957764
442 0.7875460386276245
443 0.7882448434829712
444 0.7889417409896851
445 0.7896367907524109
446 0.7903311252593994
447 0.7910219430923462
448 0.7917104363441467
449 0.7923948764801025
450 0.7930779457092285
451 0.7937577962875366
452 0.7944362759590149
453 0.7951123714447021
454 0.7957862615585327
455 0.7964588403701782
456 0.7971311211585999
457 0.7978011965751648
458 0.7984692454338074
459 0.7991334199905396
460 0.7997943162918091
461 0.8004538416862488
462 0.8011125326156616
463 0.8017674088478088
464 0.8024219274520874
465 0.8030706644058228
466 0.8037180304527283
467 0.8043649196624756
468 0.8050069808959961
469 0.8056488037109375
470 0.8062888979911804
471 0.8069276213645935
472 0.8075647950172424
473 0.8081998229026794
474 0.8088338971138
475 0.8094654679298401
476 0.8100955486297607
477 0.8107208609580994
478 0.811345636844635
479 0.8119651675224304
480 0.8125833868980408
481 0.8132007718086243
482 0.8138171434402466
483 0.8144328594207764
484 0.8150463700294495
485 0.8156590461730957
486 0.8162708878517151
487 0.8168811202049255
488 0.8174871802330017
489 0.8180921673774719
490 0.8186947703361511
491 0.8192926049232483
492 0.8198899626731873
493 0.8204832673072815
494 0.8210756778717041
495 0.8216668963432312
496 0.8222570419311523
497 0.8228459358215332
498 0.8234325647354126
499 0.824017345905304
500 0.8245995044708252
501 0.825180172920227
502 0.8257593512535095
503 0.8263381719589233
504 0.8269125819206238
505 0.8274860978126526
506 0.8280584216117859
507 0.8286281824111938
508 0.8291954398155212
509 0.8297613859176636
510 0.8303266167640686
511 0.8308896422386169
512 0.8314504623413086
513 0.8320108652114868
514 0.8325706720352173
515 0.8331271409988403
516 0.8336830139160156
517 0.8342350125312805
518 0.8347861766815186
519 0.8353367447853088
520 0.8358843326568604
521 0.8364289402961731
522 0.8369691967964172
523 0.8375070095062256
524 0.8380438685417175
525 0.8385800123214722
526 0.8391134142875671
527 0.8396456241607666
528 0.8401743173599243
529 0.8407025337219238
530 0.8412297964096069
531 0.841755211353302
532 0.842279314994812
533 0.8428006768226624
534 0.8433219194412231
535 0.8438423275947571
536 0.8443610668182373
537 0.8448763489723206
538 0.8453899621963501
539 0.8459008932113647
540 0.8464111685752869
541 0.8469197154045105
542 0.8474264144897461
543 0.8479328751564026
544 0.8484370708465576
545 0.848938524723053
546 0.849438488483429
547 0.8499369621276855
548 0.8504341244697571
549 0.8509299755096436
550 0.851425290107727
551 0.8519184589385986
552 0.852410078048706
553 0.8528996109962463
554 0.8533871173858643
555 0.8538734316825867
556 0.854358434677124
557 0.8548421859741211
558 0.855322539806366
559 0.8558021187782288
560 0.8562802076339722
561 0.8567549586296082
562 0.8572278022766113
563 0.8576996922492981
564 0.8581696152687073
565 0.8586376309394836
566 0.8591051697731018
567 0.8595722913742065
568 0.860038161277771
569 0.8605020046234131
570 0.8609641790390015
571 0.8614252209663391
572 0.8618855476379395
573 0.8623438477516174
574 0.8627997040748596
575 0.8632548451423645
576 0.8637075424194336
577 0.864158570766449
578 0.8646079301834106
579 0.8650564551353455
580 0.8655040264129639
581 0.8659512400627136
582 0.8663958311080933
583 0.8668396472930908
584 0.8672814965248108
585 0.8677228689193726
586 0.8681634068489075
587 0.8686015605926514
588 0.8690390586853027
589 0.8694736361503601
590 0.8699072003364563
591 0.8703404068946838
592 0.8707717061042786
593 0.87120121717453
594 0.8716296553611755
595 0.8720555305480957
596 0.872480034828186
597 0.8729031085968018
598 0.8733258247375488
599 0.8737467527389526
600 0.8741665482521057
601 0.8745844960212708
602 0.8750017285346985
603 0.8754175901412964
604 0.8758330345153809
605 0.8762471079826355
606 0.8766605854034424
607 0.8770722150802612
608 0.8774821758270264
609 0.8778918385505676
610 0.878300130367279
611 0.8787072896957397
612 0.8791126012802124
613 0.8795174956321716
614 0.879920482635498
615 0.880323052406311
616 0.880723774433136
617 0.8811240792274475
618 0.8815225958824158
619 0.8819197416305542
620 0.8823162317276001
621 0.8827111124992371
622 0.8831058144569397
623 0.8834984302520752
624 0.8838900923728943
625 0.8842800855636597
626 0.88466876745224
627 0.8850562572479248
628 0.8854416012763977
629 0.8858265280723572
630 0.8862102031707764
631 0.8865920305252075
632 0.8869727849960327
633 0.8873528242111206
634 0.8877312541007996
635 0.8881088495254517
636 0.8884853720664978
637 0.8888610601425171
638 0.8892361521720886
639 0.8896097540855408
640 0.8899825215339661
641 0.8903546929359436
642 0.8907257914543152
643 0.8910947442054749
644 0.8914616107940674
645 0.8918273448944092
646 0.8921927809715271
647 0.8925556540489197
648 0.8929171562194824
649 0.8932781219482422
650 0.8936383128166199
651 0.89399653673172
652 0.8943536281585693
653 0.8947091698646545
654 0.8950640559196472
655 0.8954183459281921
656 0.8957719206809998
657 0.8961247205734253
658 0.8964746594429016
659 0.8968242406845093
660 0.8971736431121826
661 0.897522509098053
662 0.8978695869445801
663 0.8982163667678833
664 0.8985603451728821
665 0.898904025554657
666 0.8992465734481812
667 0.899588406085968
668 0.8999297022819519
669 0.9002698659896851
670 0.9006081223487854
671 0.9009455442428589
672 0.9012815952301025
673 0.9016172885894775
674 0.9019525051116943
675 0.9022870659828186
676 0.9026197195053101
677 0.9029523134231567
678 0.9032831192016602
679 0.9036136865615845
680 0.9039424657821655
681 0.904270350933075
682 0.9045974612236023
683 0.9049238562583923
684 0.9052488207817078
685 0.9055733680725098
686 0.9058967232704163
687 0.9062188267707825
688 0.9065398573875427
689 0.9068600535392761
690 0.9071795344352722
691 0.9074978232383728
692 0.9078153967857361
693 0.9081320762634277
694 0.9084467887878418
695 0.9087611436843872
696 0.9090745449066162
697 0.9093868136405945
698 0.9096978902816772
699 0.9100083112716675
700 0.9103171825408936
701 0.910625159740448
702 0.9109324216842651
703 0.9112390279769897
704 0.911544919013977
705 0.9118494987487793
706 0.9121538400650024
707 0.9124564528465271
708 0.9127581715583801
709 0.913058876991272
710 0.9133578538894653
711 0.9136554598808289
712 0.9139528870582581
713 0.914249062538147
714 0.914544403553009
715 0.9148390293121338
716 0.9151320457458496
717 0.9154247641563416
718 0.9157158732414246
719 0.9160068035125732
720 0.9162969589233398
721 0.916586697101593
722 0.9168744087219238
723 0.9171610474586487
724 0.9174464344978333
725 0.9177310466766357
726 0.9180150628089905
727 0.9182981252670288
728 0.9185802340507507
729 0.9188621044158936
730 0.9191426038742065
731 0.9194225668907166
732 0.9197019934654236
733 0.9199808835983276
734 0.9202588200569153
735 0.9205366969108582
736 0.9208136200904846
737 0.9210900664329529
738 0.9213657379150391
739 0.9216399788856506
740 0.9219136238098145
741 0.9221868515014648
742 0.9224593043327332
743 0.9227312207221985
744 0.9230015277862549
745 0.9232715964317322
746 0.9235407710075378
747 0.9238089323043823
748 0.9240767359733582
749 0.9243428707122803
750 0.9246086478233337
751 0.9248731732368469
752 0.9251372218132019
753 0.9254007339477539
754 0.9256638884544373
755 0.9259262681007385
756 0.9261870980262756
757 0.9264475703239441
758 0.9267069101333618
759 0.9269651770591736
760 0.9272223711013794
761 0.9274792075157166
762 0.9277353882789612
763 0.9279906749725342
764 0.9282444715499878
765 0.9284974932670593
766 0.9287500977516174
767 0.9290012717247009
768 0.9292517304420471
769 0.9295014142990112
770 0.9297502636909485
771 0.9299982190132141
772 0.9302454590797424
773 0.9304922819137573
774 0.9307378530502319
775 0.9309828877449036
776 0.9312268495559692
777 0.9314701557159424
778 0.9317123889923096
779 0.9319544434547424
780 0.9321960210800171
781 0.9324369430541992
782 0.9326761960983276
783 0.9329152703285217
784 0.9331541061401367
785 0.9333920478820801
786 0.9336292147636414
787 0.9338657855987549
788 0.9341017007827759
789 0.9343374967575073
790 0.934572160243988
791 0.9348054528236389
792 0.9350376725196838
793 0.935268759727478
794 0.935499370098114
795 0.9357297420501709
796 0.9359593987464905
797 0.9361880421638489
798 0.9364159107208252
799 0.9366431832313538
800 0.9368703961372375
801 0.9370964169502258
802 0.937322199344635
803 0.9375478029251099
804 0.9377729296684265
805 0.9379972219467163
806 0.9382202625274658
807 0.9384428858757019
808 0.9386648535728455
809 0.9388861060142517
810 0.9391070008277893
811 0.9393272399902344
812 0.9395471811294556
813 0.9397661089897156
814 0.9399843811988831
815 0.9402023553848267
816 0.9404194951057434
817 0.9406356811523438
818 0.9408515691757202
819 0.9410666227340698
820 0.941281259059906
821 0.9414951205253601
822 0.9417086243629456
823 0.9419217705726624
824 0.9421344995498657
825 0.9423461556434631
826 0.9425575137138367
827 0.9427682757377625
828 0.9429781436920166
829 0.9431874752044678
830 0.943395733833313
831 0.9436038732528687
832 0.9438112378120422
833 0.9440175294876099
834 0.9442227482795715
835 0.944427490234375
836 0.9446309804916382
837 0.9448337554931641
838 0.9450355172157288
839 0.9452369213104248
840 0.9454377293586731
841 0.9456379413604736
842 0.9458375573158264
843 0.946036696434021
844 0.9462347030639648
845 0.9464326500892639
846 0.9466291666030884
847 0.9468249082565308
848 0.947020411491394
849 0.9472144246101379
850 0.9474081993103027
851 0.9476016759872437
852 0.9477941989898682
853 0.9479864835739136
854 0.9481776356697083
855 0.9483678936958313
856 0.9485574960708618
857 0.9487466812133789
858 0.948935329914093
859 0.9491233825683594
860 0.9493109583854675
861 0.9494984149932861
862 0.9496856927871704
863 0.9498717188835144
864 0.9500575661659241
865 0.9502426385879517
866 0.9504275321960449
867 0.9506117105484009
868 0.9507946968078613
869 0.9509772062301636
870 0.9511589407920837
871 0.9513400197029114
872 0.9515208601951599
873 0.9517008066177368
874 0.9518802762031555
875 0.9520591497421265
876 0.9522377848625183
877 0.9524158239364624
878 0.9525924324989319
879 0.9527688026428223
880 0.9529440402984619
881 0.9531190991401672
882 0.95329350233078
883 0.9534675478935242
884 0.9536414742469788
885 0.9538144469261169
886 0.9539872407913208
887 0.9541597366333008
888 0.9543315768241882
889 0.9545028209686279
890 0.9546728134155273
891 0.9548426270484924
892 0.9550109505653381
893 0.9551790952682495
894 0.9553465247154236
895 0.9555137157440186
896 0.9556806683540344
897 0.9558472037315369
898 0.9560132026672363
899 0.956178605556488
900 0.9563432931900024
901 0.9565076231956482
902 0.9566711783409119
903 0.9568345546722412
904 0.9569970965385437
905 0.9571590423583984
906 0.9573206901550293
907 0.9574817419052124
908 0.957642138004303
909 0.9578019976615906
910 0.9579613208770752
911 0.9581198692321777
912 0.9582778811454773
913 0.9584353566169739
914 0.9585927128791809
915 0.9587494134902954
916 0.9589057564735413
917 0.9590616822242737
918 0.9592171311378479
919 0.9593721628189087
920 0.9595267176628113
921 0.9596803784370422
922 0.9598336815834045
923 0.9599865674972534
924 0.9601387977600098
925 0.9602907299995422
926 0.9604426026344299
927 0.960594117641449
928 0.9607446789741516
929 0.9608948230743408
930 0.9610438942909241
931 0.9611927270889282
932 0.9613413214683533
933 0.9614895582199097
934 0.9616374969482422
935 0.9617844223976135
936 0.9619311690330505
937 0.9620769023895264
938 0.9622223377227783
939 0.9623676538467407
940 0.962512195110321
941 0.9626564383506775
942 0.9628002047538757
943 0.9629436135292053
944 0.9630868434906006
945 0.9632295966148376
946 0.9633718132972717
947 0.9635133743286133
948 0.9636543393135071
949 0.9637947678565979
950 0.9639350771903992
951 0.9640745520591736
952 0.9642136693000793
953 0.9643521308898926
954 0.9644902348518372
955 0.9646278619766235
956 0.9647650122642517
957 0.9649017453193665
958 0.9650378823280334
959 0.9651737809181213
960 0.965308666229248
961 0.9654434323310852
962 0.9655777812004089
963 0.9657118320465088
964 0.9658452272415161
965 0.9659784436225891
966 0.966111421585083
967 0.9662439823150635
968 0.9663753509521484
969 0.9665065407752991
970 0.9666374325752258
971 0.9667677283287048
972 0.9668979644775391
973 0.9670276641845703
974 0.967156708240509
975 0.9672854542732239
976 0.9674138426780701
977 0.967541515827179
978 0.9676690697669983
979 0.9677959084510803
980 0.9679223299026489
981 0.9680482149124146
982 0.9681739211082458
983 0.9682995676994324
984 0.9684244990348816
985 0.9685490131378174
986 0.9686734080314636
987 0.9687973856925964
988 0.9689208269119263
989 0.9690437912940979
990 0.9691660404205322
991 0.969288170337677
992 0.9694101214408875
993 0.9695315361022949
994 0.9696526527404785
995 0.9697731137275696
996 0.969893217086792
997 0.970012903213501
998 0.9701323509216309
999 0.970251202583313
1000 0.9703697562217712
1001 0.9704875349998474
1002 0.9706050753593445
1003 0.9707221984863281
1004 0.9708389043807983
1005 0.970954954624176
1006 0.9710708856582642
1007 0.9711865186691284
1008 0.9713014364242554
1009 0.9714156985282898
1010 0.9715296626091003
1011 0.9716435670852661
1012 0.9717570543289185
1013 0.9718703627586365
1014 0.9719834327697754
1015 0.9720961451530457
1016 0.9722084403038025
1017 0.9723204374313354
1018 0.9724319577217102
1019 0.9725428819656372
1020 0.9726535677909851
1021 0.9727641344070435
1022 0.972874104976654
1023 0.9729839563369751
1024 0.9730932712554932
1025 0.9732018709182739
1026 0.9733103513717651
1027 0.9734185934066772
1028 0.9735264182090759
1029 0.9736340045928955
1030 0.9737409949302673
1031 0.9738478660583496
1032 0.9739543795585632
1033 0.9740602970123291
1034 0.9741659760475159
1035 0.9742711782455444
1036 0.9743762016296387
1037 0.9744806885719299
1038 0.9745849370956421
1039 0.9746887683868408
1040 0.97479248046875
1041 0.9748954176902771
1042 0.9749979376792908
1043 0.9751001000404358
1044 0.9752018451690674
1045 0.9753031134605408
1046 0.9754038453102112
1047 0.9755042791366577
1048 0.9756046533584595
1049 0.9757047295570374
1050 0.975804328918457
1051 0.9759036302566528
1052 0.9760024547576904
1053 0.9761009812355042
1054 0.976199209690094
1055 0.97629714012146
1056 0.9763948321342468
1057 0.9764921069145203
1058 0.9765893220901489
1059 0.9766863584518433
1060 0.9767828583717346
1061 0.9768792986869812
1062 0.9769752621650696
1063 0.9770707488059998
1064 0.977165937423706
1065 0.9772610664367676
1066 0.9773556590080261
1067 0.9774497151374817
1068 0.9775435924530029
1069 0.9776374101638794
1070 0.9777308702468872
1071 0.9778239727020264
1072 0.977916419506073
1073 0.9780083298683167
1074 0.9780998229980469
1075 0.9781913161277771
1076 0.9782825708389282
1077 0.9783734679222107
1078 0.9784640073776245
1079 0.978553831577301
1080 0.9786434769630432
1081 0.9787330031394958
1082 0.9788222312927246
1083 0.9789113998413086
1084 0.9790002703666687
1085 0.979088306427002
1086 0.97917640209198
1087 0.9792643189430237
1088 0.9793520569801331
1089 0.9794396162033081
1090 0.9795268774032593
1091 0.9796140193939209
1092 0.9797009229660034
1093 0.979787290096283
1094 0.9798734784126282
1095 0.9799594283103943
1096 0.9800449013710022
1097 0.980130136013031
1098 0.9802151322364807
1099 0.9802997708320618
1100 0.9803840517997742
1101 0.9804680943489075
1102 0.9805518984794617
1103 0.9806353449821472
1104 0.9807185530662537
1105 0.9808014035224915
1106 0.9808840751647949
1107 0.9809662699699402
1108 0.9810484051704407
1109 0.9811304211616516
1110 0.9812120795249939
1111 0.9812936186790466
1112 0.9813744425773621
1113 0.9814550876617432
1114 0.9815356731414795
1115 0.9816154837608337
1116 0.9816950559616089
1117 0.9817743897438049
1118 0.9818533062934875
1119 0.9819322824478149
1120 0.9820108413696289
1121 0.9820892810821533
1122 0.9821673631668091
1123 0.982245147228241
1124 0.9823226928710938
1125 0.9823997616767883
1126 0.982476532459259
1127 0.9825531244277954
1128 0.9826295375823975
1129 0.9827057719230652
1130 0.982781708240509
1131 0.9828572273254395
1132 0.9829326272010803
1133 0.9830078482627869
1134 0.9830828309059143
1135 0.9831575751304626
1136 0.9832319617271423
1137 0.9833061099052429
1138 0.983380138874054
1139 0.9834540486335754
1140 0.9835277795791626
1141 0.983600914478302
1142 0.9836738109588623
1143 0.9837464690208435
1144 0.9838189482688904
1145 0.9838911294937134
1146 0.983962893486023
1147 0.984034538269043
1148 0.9841059446334839
1149 0.9841769337654114
1150 0.9842478036880493
1151 0.9843184947967529
1152 0.9843889474868774
1153 0.9844589829444885
1154 0.9845288395881653
1155 0.9845982789993286
1156 0.9846675992012024
1157 0.9847367405891418
1158 0.9848055839538574
1159 0.9848741292953491
1160 0.9849424958229065
1161 0.9850107431411743
1162 0.9850785732269287
1163 0.985146164894104
1164 0.985213577747345
1165 0.9852809906005859
1166 0.9853478670120239
1167 0.9854146242141724
1168 0.9854810237884521
1169 0.9855474829673767
1170 0.9856134653091431
1171 0.9856792688369751
1172 0.9857450127601624
1173 0.9858106374740601
1174 0.9858760237693787
1175 0.9859411120414734
1176 0.9860060214996338
1177 0.9860707521438599
1178 0.9861351847648621
1179 0.9861994981765747
1180 0.986263632774353
1181 0.9863274097442627
1182 0.9863909482955933
1183 0.9864543676376343
1184 0.9865174889564514
1185 0.9865802526473999
1186 0.9866428971290588
1187 0.9867051839828491
1188 0.9867672920227051
1189 0.9868290424346924
1190 0.9868904948234558
1191 0.9869518280029297
1192 0.9870128035545349
1193 0.9870736598968506
1194 0.9871343970298767
1195 0.9871948957443237
1196 0.9872552156448364
1197 0.9873151183128357
1198 0.9873749017715454
1199 0.9874345064163208
1200 0.9874938726425171
1201 0.987553060054779
1202 0.9876120686531067
1203 0.9876707196235657
1204 0.9877293109893799
1205 0.9877874851226807
1206 0.9878454804420471
1207 0.9879032373428345
1208 0.9879607558250427
1209 0.9880181550979614
1210 0.9880753755569458
1211 0.9881322979927063
1212 0.988189160823822
1213 0.9882457852363586
1214 0.9883021116256714
1215 0.988358199596405
1216 0.9884141683578491
1217 0.9884695410728455
1218 0.9885246753692627
1219 0.9885796308517456
1220 0.9886342883110046
1221 0.9886889457702637
1222 0.9887434244155884
1223 0.9887978434562683
1224 0.9888517260551453
1225 0.9889055490493774
1226 0.9889591932296753
1227 0.9890126585960388
1228 0.9890658855438232
1229 0.9891189336776733
1230 0.9891716241836548
1231 0.9892241954803467
1232 0.9892764687538147
1233 0.9893285632133484
1234 0.9893805980682373
1235 0.9894325137138367
1236 0.9894840717315674
1237 0.9895355701446533
1238 0.9895866513252258
1239 0.989637553691864
1240 0.9896882772445679
1241 0.9897388815879822
1242 0.9897893667221069
1243 0.989839494228363
1244 0.9898894429206848
1245 0.989939272403717
1246 0.9899888634681702
1247 0.9900384545326233
1248 0.9900878667831421
1249 0.9901371598243713
1250 0.9901863932609558
1251 0.9902352094650269
1252 0.9902838468551636
1253 0.9903321862220764
1254 0.9903802871704102
1255 0.9904282093048096
1256 0.9904758930206299
1257 0.9905235171318054
1258 0.9905709624290466
1259 0.9906182289123535
1260 0.9906654953956604
1261 0.9907126426696777
1262 0.9907594323158264
1263 0.9908060431480408
1264 0.9908525347709656
1265 0.9908987879753113
1266 0.9909448623657227
1267 0.9909906387329102
1268 0.9910363554954529
1269 0.991081953048706
1270 0.9911274909973145
1271 0.9911726713180542
1272 0.9912175536155701
1273 0.9912624359130859
1274 0.9913070797920227
1275 0.991351306438446
1276 0.9913954734802246
1277 0.9914395213127136
1278 0.9914833903312683
1279 0.9915271401405334
1280 0.9915707111358643
1281 0.9916139841079712
1282 0.9916572570800781
1283 0.991700291633606
1284 0.9917430281639099
1285 0.9917857646942139
1286 0.9918283820152283
1287 0.9918707013130188
1288 0.9919129014015198
1289 0.9919549226760864
1290 0.9919968247413635
1291 0.9920386075973511
1292 0.9920800924301147
1293 0.9921213984489441
1294 0.9921625256538391
1295 0.9922035336494446
1296 0.9922441840171814
1297 0.9922847747802734
1298 0.9923251867294312
1299 0.9923654794692993
1300 0.9924055933952332
1301 0.9924454092979431
1302 0.9924851059913635
1303 0.9925248026847839
1304 0.9925642609596252
1305 0.992603600025177
1306 0.9926426410675049
1307 0.9926814436912537
1308 0.9927201271057129
1309 0.9927587509155273
1310 0.9927971959114075
1311 0.992835283279419
1312 0.9928733706474304
1313 0.9929112792015076
1314 0.9929491281509399
1315 0.992986798286438
1316 0.9930242896080017
1317 0.9930615425109863
1318 0.9930987358093262
1319 0.9931358695030212
1320 0.9931727647781372
1321 0.9932096004486084
1322 0.9932461380958557
1323 0.9932827353477478
1324 0.993319034576416
1325 0.9933550953865051
1326 0.9933911561965942
1327 0.9934268593788147
1328 0.9934624433517456
1329 0.993497908115387
1330 0.9935332536697388
1331 0.9935684204101562
1332 0.9936034679412842
1333 0.9936385154724121
1334 0.9936734437942505
1335 0.9937083125114441
1336 0.9937431216239929
1337 0.9937777519226074
1338 0.9938122630119324
1339 0.9938465356826782
1340 0.9938807487487793
1341 0.9939147233963013
1342 0.9939485192298889
1343 0.9939822554588318
1344 0.9940158724784851
1345 0.9940493702888489
1346 0.9940827488899231
1347 0.994115948677063
1348 0.9941490888595581
1349 0.9941819310188293
1350 0.9942145943641663
1351 0.9942472577095032
1352 0.9942797422409058
1353 0.9943121075630188
1354 0.9943444132804871
1355 0.9943765997886658
1356 0.9944087266921997
1357 0.9944406747817993
1358 0.9944725036621094
1359 0.9945042133331299
1360 0.9945358633995056
1361 0.994567334651947
1362 0.9945987462997437
1363 0.9946298599243164
1364 0.9946607947349548
1365 0.9946916103363037
1366 0.994722306728363
1367 0.9947528839111328
1368 0.994783341884613
1369 0.9948136806488037
1370 0.9948438405990601
1371 0.9948738217353821
1372 0.9949037432670593
1373 0.9949336051940918
1374 0.9949633479118347
1375 0.9949929714202881
1376 0.9950224161148071
1377 0.9950517416000366
1378 0.9950808882713318
1379 0.9951098561286926
1380 0.9951387643814087
1381 0.9951675534248352
1382 0.9951962232589722
1383 0.9952248930931091
1384 0.9952532649040222
1385 0.9952815771102905
1386 0.9953098297119141
1387 0.9953379034996033
1388 0.9953659176826477
1389 0.9953936338424683
1390 0.9954213500022888
1391 0.995448887348175
1392 0.9954763650894165
1393 0.9955037832260132
1394 0.9955310225486755
1395 0.9955582022666931
1396 0.9955853223800659
1397 0.9956122636795044
1398 0.9956390857696533
1399 0.9956658482551575
1400 0.9956923723220825
1401 0.9957187175750732
1402 0.9957448840141296
1403 0.9957709908485413
1404 0.9957970380783081
1405 0.9958229064941406
1406 0.9958486557006836
1407 0.9958744645118713
1408 0.99590003490448
1409 0.99592524766922
1410 0.99595046043396
1411 0.9959755539894104
1412 0.9960005283355713
1413 0.9960252642631531
1414 0.9960500001907349
1415 0.9960745573043823
1416 0.9960991144180298
1417 0.9961236119270325
1418 0.9961479902267456
1419 0.9961723685264587
1420 0.9961965084075928
1421 0.9962206482887268
1422 0.9962445497512817
1423 0.9962683320045471
1424 0.9962920546531677
1425 0.9963156580924988
1426 0.9963391423225403
1427 0.9963624477386475
1428 0.9963856339454651
1429 0.9964088201522827
1430 0.9964318871498108
1431 0.9964547753334045
1432 0.9964776635169983
1433 0.9965004324913025
1434 0.9965230822563171
1435 0.9965455532073975
1436 0.996567964553833
1437 0.996590256690979
1438 0.996612548828125
1439 0.9966346621513367
1440 0.996656596660614
1441 0.9966785311698914
1442 0.9967002272605896
1443 0.9967218041419983
1444 0.996743381023407
1445 0.9967648386955261
1446 0.9967861175537109
1447 0.9968073964118958
1448 0.9968284964561462
1449 0.9968494772911072
1450 0.9968704581260681
1451 0.9968913793563843
1452 0.9969121217727661
1453 0.9969327449798584
1454 0.9969533085823059
1455 0.9969738125801086
1456 0.9969941973686218
1457 0.997014582157135
1458 0.9970347285270691
1459 0.9970547556877136
1460 0.9970746636390686
1461 0.9970945119857788
1462 0.9971140623092651
1463 0.9971335530281067
1464 0.9971530437469482
1465 0.9971724152565002
1466 0.9971917867660522
1467 0.9972110390663147
1468 0.9972301721572876
1469 0.997249186038971
1470 0.9972681403160095
1471 0.9972869157791138
1472 0.9973054528236389
1473 0.9973239898681641
1474 0.9973424673080444
1475 0.9973608255386353
1476 0.9973791837692261
1477 0.9973973631858826
1478 0.9974154233932495
1479 0.9974335432052612
1480 0.9974514842033386
1481 0.9974693059921265
1482 0.9974870681762695
1483 0.9975047707557678
1484 0.9975223541259766
1485 0.9975398778915405
1486 0.9975574016571045
1487 0.9975746870040894
1488 0.9975919723510742
1489 0.9976091384887695
1490 0.9976261854171753
1491 0.9976431131362915
1492 0.9976599812507629
1493 0.9976767897605896
1494 0.9976935386657715
1495 0.997710108757019
1496 0.997726559638977
1497 0.9977430105209351
1498 0.9977592825889587
1499 0.9977754950523376
1500 0.9977916479110718
1501 0.9978077411651611
1502 0.9978236556053162
1503 0.9978393912315369
1504 0.9978551268577576
1505 0.9978708028793335
1506 0.9978863596916199
1507 0.9979018568992615
1508 0.9979173541069031
1509 0.9979327321052551
1510 0.9979479312896729
1511 0.997963011264801
1512 0.9979780316352844
1513 0.9979929327964783
1514 0.9980077147483826
1515 0.9980224370956421
1516 0.9980371594429016
1517 0.9980517625808716
1518 0.9980663657188416
1519 0.9980807900428772
1520 0.9980950951576233
1521 0.9981093406677246
1522 0.9981235861778259
1523 0.9981377720832825
1524 0.9981518983840942
1525 0.9981658458709717
1526 0.9981797933578491
1527 0.9981935620307922
1528 0.9982072710990906
1529 0.9982209801673889
1530 0.9982345700263977
1531 0.9982481002807617
1532 0.9982614517211914
1533 0.9982747435569763
1534 0.9982879757881165
1535 0.9983011484146118
1536 0.9983142614364624
1537 0.9983271956443787
1538 0.9983401298522949
1539 0.9983530640602112
1540 0.9983658194541931
1541 0.9983784556388855
1542 0.9983910918235779
1543 0.9984036684036255
1544 0.9984161257743835
1545 0.9984286427497864
1546 0.9984409213066101
1547 0.9984530806541443
1548 0.9984651803970337
1549 0.9984772205352783
1550 0.9984891414642334
1551 0.9985010027885437
1552 0.9985128045082092
1553 0.99852454662323
1554 0.998536229133606
1555 0.9985477924346924
1556 0.9985593557357788
1557 0.9985708594322205
1558 0.9985823035240173
1559 0.9985934495925903
1560 0.9986046552658081
1561 0.9986158609390259
1562 0.9986269474029541
1563 0.998637855052948
1564 0.9986487030982971
1565 0.9986594915390015
1566 0.998670220375061
1567 0.9986807703971863
1568 0.9986913204193115
1569 0.998701810836792
1570 0.9987122416496277
1571 0.9987227320671082
1572 0.9987330436706543
1573 0.9987432956695557
1574 0.9987533688545227
1575 0.9987635016441345
1576 0.9987735748291016
1577 0.9987835884094238
1578 0.9987934827804565
1579 0.9988033771514893
1580 0.9988131523132324
1581 0.9988228678703308
1582 0.9988325834274292
1583 0.998842179775238
1584 0.9988517761230469
1585 0.9988612532615662
1586 0.9988706707954407
1587 0.9988800883293152
1588 0.9988895058631897
1589 0.9988987445831299
1590 0.9989079833030701
1591 0.9989172220230103
1592 0.9989264011383057
1593 0.9989354014396667
1594 0.9989443421363831
1595 0.9989532232284546
1596 0.9989620447158813
1597 0.9989708065986633
1598 0.9989795684814453
1599 0.9989882111549377
1600 0.9989967942237854
1601 0.9990053772926331
1602 0.9990139007568359
1603 0.999022364616394
1604 0.9990307688713074
1605 0.9990391135215759
1606 0.9990473985671997
1607 0.9990556836128235
1608 0.9990639090538025
1609 0.9990720152854919
1610 0.9990801215171814
1611 0.9990881085395813
1612 0.9990960359573364
1613 0.9991039037704468
1614 0.9991117119789124
1615 0.9991194605827332
1616 0.999127209186554
1617 0.9991347789764404
1618 0.9991424083709717
1619 0.9991499185562134
1620 0.9991573691368103
1621 0.9991647601127625
1622 0.9991721510887146
1623 0.999179482460022
1624 0.9991868138313293
1625 0.9991940259933472
1626 0.9992011189460754
1627 0.9992082118988037
1628 0.9992152452468872
1629 0.9992223381996155
1630 0.9992293119430542
1631 0.9992362260818481
1632 0.9992430806159973
1633 0.9992498755455017
1634 0.9992566704750061
1635 0.999263346195221
1636 0.9992700815200806
1637 0.9992766976356506
1638 0.9992833137512207
1639 0.999289870262146
1640 0.9992964267730713
1641 0.9993029236793518
1642 0.9993093609809875
1643 0.9993157386779785
1644 0.9993221163749695
1645 0.9993284344673157
1646 0.9993346333503723
1647 0.9993408918380737
1648 0.9993470907211304
1649 0.9993531703948975
1650 0.9993592500686646
1651 0.9993652701377869
1652 0.9993712306022644
1653 0.9993771910667419
1654 0.9993830919265747
1655 0.9993889331817627
1656 0.9993947744369507
1657 0.9994005560874939
1658 0.9994062781333923
1659 0.9994120597839355
1660 0.9994177222251892
1661 0.9994233250617981
1662 0.9994288682937622
1663 0.9994344115257263
1664 0.9994398951530457
1665 0.999445378780365
1666 0.9994508028030396
1667 0.9994561672210693
1668 0.9994614720344543
1669 0.9994667768478394
1670 0.9994719624519348
1671 0.999477207660675
1672 0.9994823336601257
1673 0.9994875192642212
1674 0.9994926452636719
1675 0.9994977712631226
1676 0.9995027780532837
1677 0.9995077848434448
1678 0.9995127320289612
1679 0.9995176792144775
1680 0.9995225667953491
1681 0.9995273947715759
1682 0.999532163143158
1683 0.99953693151474
1684 0.9995415806770325
1685 0.9995462894439697
1686 0.9995508790016174
1687 0.9995554685592651
1688 0.9995600581169128
1689 0.999564528465271
1690 0.9995689988136292
1691 0.9995734691619873
1692 0.9995778799057007
1693 0.9995822906494141
1694 0.9995867013931274
1695 0.999591052532196
1696 0.9995954036712646
1697 0.9995996356010437
1698 0.9996039271354675
1699 0.9996081590652466
1700 0.9996123313903809
1701 0.9996165037155151
1702 0.9996205568313599
1703 0.9996246099472046
1704 0.9996286034584045
1705 0.9996326565742493
1706 0.9996365904808044
1707 0.9996405243873596
1708 0.9996443390846252
1709 0.9996482133865356
1710 0.9996520280838013
1711 0.9996558427810669
1712 0.9996596574783325
1713 0.9996633529663086
1714 0.9996671080589294
1715 0.9996707439422607
1716 0.9996744394302368
1717 0.9996780157089233
1718 0.9996815919876099
1719 0.9996852278709412
1720 0.9996887445449829
1721 0.9996922016143799
1722 0.9996956586837769
1723 0.999699056148529
1724 0.9997024536132812
1725 0.9997057914733887
1726 0.9997090697288513
1727 0.9997124075889587
1728 0.9997157454490662
1729 0.9997190237045288
1730 0.9997222423553467
1731 0.9997254610061646
1732 0.9997286200523376
1733 0.999731719493866
1734 0.9997348785400391
1735 0.9997379183769226
1736 0.9997409582138062
1737 0.9997439384460449
1738 0.9997469186782837
1739 0.9997498393058777
1740 0.9997527599334717
1741 0.9997556805610657
1742 0.9997585415840149
1743 0.9997614026069641
1744 0.9997642040252686
1745 0.9997669458389282
1746 0.9997697472572327
1747 0.9997724294662476
1748 0.9997751712799072
1749 0.9997777938842773
1750 0.9997804760932922
1751 0.9997830986976624
1752 0.9997857809066772
1753 0.9997883439064026
1754 0.9997909069061279
1755 0.9997934699058533
1756 0.9997959733009338
1757 0.9997984766960144
1758 0.9998010396957397
1759 0.9998034834861755
1760 0.9998058080673218
1761 0.9998081922531128
1762 0.9998105764389038
1763 0.9998129606246948
1764 0.9998152852058411
1765 0.9998175501823425
1766 0.9998198747634888
1767 0.9998221397399902
1768 0.9998243451118469
1769 0.9998266100883484
1770 0.9998287558555603
1771 0.999830961227417
1772 0.9998331069946289
1773 0.9998352527618408
1774 0.9998373985290527
1775 0.9998394846916199
1776 0.999841570854187
1777 0.9998435974121094
1778 0.9998456835746765
1779 0.9998477101325989
1780 0.9998497366905212
1781 0.9998517036437988
1782 0.9998536705970764
1783 0.999855637550354
1784 0.9998575448989868
1785 0.9998594522476196
1786 0.9998612999916077
1787 0.9998632073402405
1788 0.9998650550842285
1789 0.9998669028282166
1790 0.9998687505722046
1791 0.9998704791069031
1792 0.9998722672462463
1793 0.9998739957809448
1794 0.9998757243156433
1795 0.999877393245697
1796 0.9998791217803955
1797 0.9998807907104492
1798 0.9998824000358582
1799 0.9998840689659119
1800 0.9998856782913208
1801 0.999887228012085
1802 0.9998887777328491
1803 0.9998903870582581
1804 0.9998919367790222
1805 0.9998934268951416
1806 0.999894917011261
1807 0.9998964071273804
1808 0.9998978972434998
1809 0.9998993277549744
1810 0.999900758266449
1811 0.9999021887779236
1812 0.9999036192893982
1813 0.9999049305915833
1814 0.9999063014984131
1815 0.9999076724052429
1816 0.9999090433120728
1817 0.999910295009613
1818 0.9999116063117981
1819 0.9999129176139832
1820 0.9999141693115234
1821 0.9999154210090637
1822 0.9999166131019592
1823 0.9999178647994995
1824 0.999919056892395
1825 0.9999201893806458
1826 0.9999213814735413
1827 0.999922513961792
1828 0.9999237060546875
1829 0.9999248385429382
1830 0.999925971031189
1831 0.9999270439147949
1832 0.9999281764030457
1833 0.9999292492866516
1834 0.9999303221702576
1835 0.9999313354492188
1836 0.9999323487281799
1837 0.9999333620071411
1838 0.9999343752861023
1839 0.9999353885650635
1840 0.9999363422393799
1841 0.9999372959136963
1842 0.9999382495880127
1843 0.9999392032623291
1844 0.9999401569366455
1845 0.9999411106109619
1846 0.9999420642852783
1847 0.9999430179595947
1848 0.9999439120292664
1849 0.9999447464942932
1850 0.9999456405639648
1851 0.9999465346336365
1852 0.9999474287033081
1853 0.9999483227729797
1854 0.9999490976333618
1855 0.9999499320983887
1856 0.9999507665634155
1857 0.9999515414237976
1858 0.9999523758888245
1859 0.9999532103538513
1860 0.9999539852142334
1861 0.9999547600746155
1862 0.9999554753303528
1863 0.9999562501907349
1864 0.9999569654464722
1865 0.9999577403068542
1866 0.9999584555625916
1867 0.9999591708183289
1868 0.9999598264694214
1869 0.9999605417251587
1870 0.9999611973762512
1871 0.9999618530273438
1872 0.999962568283081
1873 0.9999631643295288
1874 0.9999637603759766
1875 0.9999643564224243
1876 0.9999650120735168
1877 0.9999656081199646
1878 0.9999662041664124
1879 0.9999668002128601
1880 0.9999674558639526
1881 0.9999680519104004
1882 0.9999685883522034
1883 0.9999691247940063
1884 0.9999696612358093
1885 0.9999701976776123
1886 0.9999707341194153
1887 0.999971330165863
1888 0.999971866607666
1889 0.9999723434448242
1890 0.9999728202819824
1891 0.9999732971191406
1892 0.9999737739562988
1893 0.9999741911888123
1894 0.9999746680259705
1895 0.9999751448631287
1896 0.9999756217002869
1897 0.9999760985374451
1898 0.9999765753746033
1899 0.9999769926071167
1900 0.9999774098396301
1901 0.9999778270721436
1902 0.999978244304657
1903 0.9999786019325256
1904 0.9999790191650391
1905 0.9999794363975525
1906 0.9999798536300659
1907 0.9999802708625793
1908 0.9999805688858032
1909 0.9999809265136719
1910 0.9999812841415405
1911 0.9999816417694092
1912 0.9999819397926331
1913 0.9999822974205017
1914 0.9999826550483704
1915 0.9999829530715942
1916 0.9999833106994629
1917 0.9999836683273315
1918 0.9999839663505554
1919 0.9999843239784241
1920 0.9999846816062927
1921 0.9999849796295166
1922 0.9999852776527405
1923 0.9999855756759644
1924 0.9999858140945435
1925 0.9999861121177673
1926 0.9999863505363464
1927 0.9999866485595703
1928 0.9999868869781494
1929 0.9999871850013733
1930 0.9999874234199524
1931 0.9999877214431763
1932 0.9999880194664001
1933 0.9999882578849792
1934 0.9999885559082031
1935 0.9999887943267822
1936 0.9999890327453613
1937 0.9999892115592957
1938 0.99998939037323
1939 0.9999896287918091
1940 0.9999898076057434
1941 0.9999900460243225
1942 0.9999902248382568
1943 0.9999904632568359
1944 0.9999906420707703
1945 0.9999908208847046
1946 0.9999910593032837
1947 0.999991238117218
1948 0.9999914765357971
1949 0.9999916553497314
1950 0.9999918341636658
1951 0.9999920725822449
1952 0.9999922513961792
1953 0.9999924898147583
1954 0.9999926686286926
1955 0.9999927878379822
1956 0.9999929666519165
1957 0.999993085861206
1958 0.9999932050704956
1959 0.9999933242797852
1960 0.9999935030937195
1961 0.999993622303009
1962 0.9999937415122986
1963 0.9999939203262329
1964 0.9999940395355225
1965 0.999994158744812
1966 0.9999942779541016
1967 0.9999944567680359
1968 0.9999945759773254
1969 0.999994695186615
1970 0.9999948143959045
1971 0.9999949932098389
1972 0.9999951124191284
1973 0.999995231628418
1974 0.9999954104423523
1975 0.9999955296516418
1976 0.9999956488609314
1977 0.999995768070221
1978 0.9999959468841553
1979 0.9999960660934448
1980 0.9999961853027344
1981 0.9999963641166687
1982 0.9999964833259583
1983 0.9999966025352478
1984 0.9999967217445374
1985 0.9999969005584717
1986 0.9999970197677612
1987 0.9999971389770508
1988 0.9999972581863403
1989 0.9999973773956299
1990 0.9999974370002747
1991 0.9999974966049194
1992 0.9999975562095642
1993 0.999997615814209
1994 0.9999976754188538
1995 0.9999977350234985
1996 0.9999978542327881
1997 0.9999979138374329
1998 0.9999979734420776
1999 0.9999980330467224
2000 0.9999980926513672
2001 0.999998152256012
2002 0.9999982118606567
2003 0.9999983310699463
2004 0.9999983906745911
2005 0.9999984502792358
2006 0.9999985098838806
2007 0.9999985694885254
2008 0.9999986290931702
2009 0.9999986886978149
2010 0.9999988079071045
2011 0.9999988675117493
2012 0.999998927116394
2013 0.9999989867210388
2014 0.9999990463256836
2015 0.9999991059303284
2016 0.9999991655349731
2017 0.9999992251396179
2018 0.9999993443489075
2019 0.9999994039535522
2020 0.999999463558197
2021 0.9999995231628418
2022 0.9999995827674866
2023 0.9999996423721313
2024 0.9999997019767761
2025 0.9999998211860657
2026 0.9999998211860657
2027 0.9999998211860657
2028 0.9999998211860657
2029 0.9999998211860657
2030 0.9999998211860657
2031 0.9999998211860657
2032 0.9999998211860657
2033 0.9999998211860657
2034 0.9999998211860657
2035 0.9999998211860657
2036 0.9999998211860657
2037 0.9999998211860657
2038 0.9999998211860657
2039 0.9999998211860657
2040 0.9999998211860657
2041 0.9999998211860657
2042 0.9999998211860657
2043 0.9999998211860657
2044 0.9999998211860657
2045 0.9999998211860657
2046 0.9999998211860657
2047 0.9999998211860657
2048 0.9999998211860657
2049 0.9999998211860657
2050 0.9999998211860657
2051 0.9999998211860657
2052 0.9999998211860657
2053 0.9999998211860657
2054 0.9999998211860657
2055 0.9999998211860657
2056 0.9999998211860657
2057 0.9999998211860657
2058 0.9999998211860657
2059 0.9999998211860657
2060 0.9999998211860657
2061 0.9999998211860657
2062 0.9999998211860657
2063 0.9999998211860657
2064 0.9999998211860657
2065 0.9999998211860657
2066 0.9999998211860657
2067 0.9999998211860657
2068 0.9999998211860657
2069 0.9999998211860657
2070 0.9999998211860657
2071 0.9999998211860657
2072 0.9999998211860657
2073 0.9999998211860657
2074 0.9999998211860657
2075 0.9999998211860657
2076 0.9999998211860657
2077 0.9999998211860657
2078 0.9999998211860657
2079 0.9999998211860657
2080 0.9999998211860657
2081 0.9999998211860657
2082 0.9999998211860657
2083 0.9999998211860657
2084 0.9999998211860657
2085 0.9999998211860657
2086 0.9999998211860657
2087 0.9999998211860657
2088 0.9999998211860657
2089 0.9999998211860657
2090 0.9999998211860657
2091 0.9999998211860657
2092 0.9999998211860657
2093 0.9999998211860657
2094 0.9999998211860657
2095 0.9999998211860657
2096 0.9999998211860657
2097 0.9999998211860657
2098 0.9999998211860657
2099 0.9999998211860657
2100 0.9999998211860657
2101 0.9999998211860657
2102 0.9999998211860657
2103 0.9999998211860657
2104 0.9999998211860657
2105 0.9999998211860657
2106 0.9999998211860657
2107 0.9999998211860657
2108 0.9999998211860657
2109 0.9999998211860657
2110 0.9999998211860657
2111 0.9999998211860657
2112 0.9999998211860657
2113 0.9999998211860657
2114 0.9999998211860657
2115 0.9999998211860657
2116 0.9999998211860657
2117 0.9999998211860657
2118 0.9999998211860657
2119 0.9999998211860657
2120 0.9999998211860657
2121 0.9999998211860657
2122 0.9999998211860657
2123 0.9999998211860657
2124 0.9999998211860657
2125 0.9999998211860657
2126 0.9999998211860657
2127 0.9999998211860657
2128 0.9999998211860657
2129 0.9999998211860657
2130 0.9999998211860657
2131 0.9999998211860657
2132 0.9999998211860657
2133 0.9999998211860657
2134 0.9999998211860657
2135 0.9999998211860657
2136 0.9999998211860657
2137 0.9999998211860657
2138 0.9999998211860657
2139 0.9999998211860657
2140 0.9999998211860657
2141 0.9999998211860657
2142 0.9999998211860657
2143 0.9999998211860657
2144 0.9999998211860657
2145 0.9999998211860657
2146 0.9999998211860657
2147 0.9999998211860657
2148 0.9999998211860657
2149 0.9999998211860657
2150 0.9999998211860657
2151 0.9999998211860657
2152 0.9999998211860657
2153 0.9999998211860657
2154 0.9999998211860657
2155 0.9999998211860657
2156 0.9999998211860657
2157 0.9999998211860657
2158 0.9999998211860657
2159 0.9999998211860657
2160 0.9999998211860657
2161 0.9999998211860657
2162 0.9999998211860657
2163 0.9999998211860657
2164 0.9999998211860657
2165 0.9999998211860657
2166 0.9999998211860657
2167 0.9999998211860657
2168 0.9999998211860657
2169 0.9999998211860657
2170 0.9999998211860657
2171 0.9999998211860657
2172 0.9999998211860657
2173 0.9999998211860657
2174 0.9999998211860657
2175 0.9999998211860657
2176 0.9999998211860657
2177 0.9999998211860657
2178 0.9999998211860657
2179 0.9999998211860657
2180 0.9999998211860657
2181 0.9999998211860657
2182 0.9999998211860657
2183 0.9999998211860657
2184 0.9999998211860657
2185 0.9999998211860657
2186 0.9999998211860657
2187 0.9999998211860657
2188 0.9999998211860657
2189 0.9999998211860657
2190 0.9999998211860657
2191 0.9999998211860657
2192 0.9999998211860657
2193 0.9999998211860657
2194 0.9999998211860657
2195 0.9999998211860657
2196 0.9999998211860657
2197 0.9999998211860657
2198 0.9999998211860657
2199 0.9999998211860657
2200 0.9999998211860657
2201 0.9999998211860657
2202 0.9999998211860657
2203 0.9999998211860657
2204 0.9999998211860657
2205 0.9999998211860657
2206 0.9999998211860657
2207 0.9999998211860657
2208 0.9999998211860657
2209 0.9999998211860657
2210 0.9999998211860657
2211 0.9999998211860657
2212 0.9999998211860657
2213 0.9999998211860657
2214 0.9999998211860657
2215 0.9999998211860657
2216 0.9999998211860657
2217 0.9999998211860657
2218 0.9999998211860657
2219 0.9999998211860657
2220 0.9999998211860657
2221 0.9999998211860657
2222 0.9999998211860657
2223 0.9999998211860657
2224 0.9999998211860657
2225 0.9999998211860657
2226 0.9999998211860657
2227 0.9999998211860657
2228 0.9999998211860657
2229 0.9999998211860657
2230 0.9999998211860657
2231 0.9999998211860657
2232 0.9999998211860657
2233 0.9999998211860657
2234 0.9999998211860657
2235 0.9999998211860657
2236 0.9999998211860657
2237 0.9999998211860657
2238 0.9999998211860657
2239 0.9999998211860657
2240 0.9999998211860657
2241 0.9999998211860657
2242 0.9999998211860657
2243 0.9999998211860657
2244 0.9999998211860657
2245 0.9999998211860657
2246 0.9999998211860657
2247 0.9999998211860657
2248 0.9999998211860657
2249 0.9999998211860657
2250 0.9999998211860657
2251 0.9999998211860657
2252 0.9999998211860657
2253 0.9999998211860657
2254 0.9999998211860657
2255 0.9999998211860657
2256 0.9999998211860657
2257 0.9999998211860657
2258 0.9999998211860657
2259 0.9999998211860657
2260 0.9999998211860657
2261 0.9999998211860657
2262 0.9999998211860657
2263 0.9999998211860657
2264 0.9999998211860657
2265 0.9999998211860657
2266 0.9999998211860657
2267 0.9999998211860657
2268 0.9999998211860657
2269 0.9999998211860657
2270 0.9999998211860657
2271 0.9999998211860657
2272 0.9999998211860657
2273 0.9999998211860657
2274 0.9999998211860657
2275 0.9999998211860657
2276 0.9999998211860657
2277 0.9999998211860657
2278 0.9999998211860657
2279 0.9999998211860657
2280 0.9999998211860657
2281 0.9999998211860657
2282 0.9999998211860657
2283 0.9999998211860657
2284 0.9999998211860657
2285 0.9999998211860657
2286 0.9999998211860657
2287 0.9999998211860657
2288 0.9999998211860657
2289 0.9999998211860657
2290 0.9999998211860657
2291 0.9999998211860657
2292 0.9999998211860657
2293 0.9999998211860657
2294 0.9999998211860657
2295 0.9999998211860657
2296 0.9999998211860657
2297 0.9999998211860657
2298 0.9999998211860657
2299 0.9999998211860657
2300 0.9999998211860657
2301 0.9999998211860657
2302 0.9999998211860657
2303 0.9999998211860657
2304 0.9999998211860657
2305 0.9999998211860657
2306 0.9999998211860657
2307 0.9999998211860657
2308 0.9999998211860657
2309 0.9999998211860657
2310 0.9999998211860657
2311 0.9999998211860657
2312 0.9999998211860657
2313 0.9999998211860657
2314 0.9999998211860657
2315 0.9999998211860657
2316 0.9999998211860657
2317 0.9999998211860657
2318 0.9999998211860657
2319 0.9999998211860657
2320 0.9999998211860657
2321 0.9999998211860657
2322 0.9999998211860657
2323 0.9999998211860657
2324 0.9999998211860657
2325 0.9999998211860657
2326 0.9999998211860657
2327 0.9999998211860657
2328 0.9999998211860657
2329 0.9999998211860657
2330 0.9999998211860657
2331 0.9999998211860657
2332 0.9999998211860657
2333 0.9999998211860657
2334 0.9999998211860657
2335 0.9999998211860657
2336 0.9999998211860657
2337 0.9999998211860657
2338 0.9999998211860657
2339 0.9999998211860657
2340 0.9999998211860657
2341 0.9999998211860657
2342 0.9999998211860657
2343 0.9999998211860657
2344 0.9999998211860657
2345 0.9999998211860657
2346 0.9999998211860657
2347 0.9999998211860657
2348 0.9999998211860657
2349 0.9999998211860657
2350 0.9999998211860657
2351 0.9999998211860657
2352 0.9999998211860657
2353 0.9999998211860657
2354 0.9999998211860657
2355 0.9999998211860657
2356 0.9999998211860657
2357 0.9999998211860657
2358 0.9999998211860657
2359 0.9999998211860657
2360 0.9999998211860657
2361 0.9999998211860657
2362 0.9999998211860657
2363 0.9999998211860657
2364 0.9999998211860657
2365 0.9999998211860657
2366 0.9999998211860657
2367 0.9999998211860657
2368 0.9999998211860657
2369 0.9999998211860657
2370 0.9999998211860657
2371 0.9999998211860657
2372 0.9999998211860657
2373 0.9999998211860657
2374 0.9999998211860657
2375 0.9999998211860657
2376 0.9999998211860657
2377 0.9999998211860657
2378 0.9999998211860657
2379 0.9999998211860657
2380 0.9999998211860657
2381 0.9999998211860657
2382 0.9999998211860657
2383 0.9999998211860657
2384 0.9999998211860657
2385 0.9999998211860657
2386 0.9999998211860657
2387 0.9999998211860657
2388 0.9999998211860657
2389 0.9999998211860657
2390 0.9999998211860657
2391 0.9999998211860657
2392 0.9999998211860657
2393 0.9999998211860657
2394 0.9999998211860657
2395 0.9999998211860657
2396 0.9999998211860657
2397 0.9999998211860657
2398 0.9999998211860657
2399 0.9999998211860657
2400 0.9999998211860657
2401 0.9999998211860657
2402 0.9999998211860657
2403 0.9999998211860657
2404 0.9999998211860657
2405 0.9999998211860657
2406 0.9999998211860657
2407 0.9999998211860657
2408 0.9999998211860657
2409 0.9999998211860657
2410 0.9999998211860657
2411 0.9999998211860657
2412 0.9999998211860657
2413 0.9999998211860657
2414 0.9999998211860657
2415 0.9999998211860657
2416 0.9999998211860657
2417 0.9999998211860657
2418 0.9999998211860657
2419 0.9999998211860657
2420 0.9999998211860657
2421 0.9999998211860657
2422 0.9999998211860657
2423 0.9999998211860657
2424 0.9999998211860657
2425 0.9999998211860657
2426 0.9999998211860657
2427 0.9999998211860657
2428 0.9999998211860657
2429 0.9999998211860657
2430 0.9999998211860657
2431 0.9999998211860657
2432 0.9999998211860657
2433 0.9999998211860657
2434 0.9999998211860657
2435 0.9999998211860657
2436 0.9999998211860657
2437 0.9999998211860657
2438 0.9999998211860657
2439 0.9999998211860657
2440 0.9999998211860657
2441 0.9999998211860657
2442 0.9999998211860657
2443 0.9999998211860657
2444 0.9999998211860657
2445 0.9999998211860657
2446 0.9999998211860657
2447 0.9999998211860657
2448 0.9999998211860657
2449 0.9999998211860657
2450 0.9999998211860657
2451 0.9999998211860657
2452 0.9999998211860657
2453 0.9999998211860657
2454 0.9999998211860657
2455 0.9999998211860657
2456 0.9999998211860657
2457 0.9999998211860657
2458 0.9999998211860657
2459 0.9999998211860657
2460 0.9999998211860657
2461 0.9999998211860657
2462 0.9999998211860657
2463 0.9999998211860657
2464 0.9999998211860657
2465 0.9999998211860657
2466 0.9999998211860657
2467 0.9999998211860657
2468 0.9999998211860657
2469 0.9999998211860657
2470 0.9999998211860657
2471 0.9999998211860657
2472 0.9999998211860657
2473 0.9999998211860657
2474 0.9999998211860657
2475 0.9999998211860657
2476 0.9999998211860657
2477 0.9999998211860657
2478 0.9999998211860657
2479 0.9999998211860657
2480 0.9999998211860657
2481 0.9999998211860657
2482 0.9999998211860657
2483 0.9999998211860657
2484 0.9999998211860657
2485 0.9999998211860657
2486 0.9999998211860657
2487 0.9999998211860657
2488 0.9999998211860657
2489 0.9999998211860657
2490 0.9999998211860657
2491 0.9999998211860657
2492 0.9999998211860657
2493 0.9999998211860657
2494 0.9999998211860657
2495 0.9999998211860657
2496 0.9999998211860657
2497 0.9999998211860657
2498 0.9999998211860657
2499 0.9999998211860657
2500 0.9999998211860657
2501 0.9999998211860657
2502 0.9999998211860657
2503 0.9999998211860657
2504 0.9999998211860657
2505 0.9999998211860657
2506 0.9999998211860657
2507 0.9999998211860657
2508 0.9999998211860657
2509 0.9999998211860657
2510 0.9999998211860657
2511 0.9999998211860657
2512 0.9999998211860657
2513 0.9999998211860657
2514 0.9999998211860657
2515 0.9999998211860657
2516 0.9999998211860657
2517 0.9999998211860657
2518 0.9999998211860657
2519 0.9999998211860657
2520 0.9999998211860657
2521 0.9999998211860657
2522 0.9999998211860657
2523 0.9999998211860657
2524 0.9999998211860657
2525 0.9999998211860657
2526 0.9999998211860657
2527 0.9999998211860657
2528 0.9999998211860657
2529 0.9999998211860657
2530 0.9999998211860657
2531 0.9999998211860657
2532 0.9999998211860657
2533 0.9999998211860657
2534 0.9999998211860657
2535 0.9999998211860657
2536 0.9999998211860657
2537 0.9999998211860657
2538 0.9999998211860657
2539 0.9999998211860657
2540 0.9999998211860657
2541 0.9999998211860657
2542 0.9999998211860657
2543 0.9999998211860657
2544 0.9999998211860657
2545 0.9999998211860657
2546 0.9999998211860657
2547 0.9999998211860657
2548 0.9999998211860657
2549 0.9999998211860657
2550 0.9999998211860657
2551 0.9999998211860657
2552 0.9999998211860657
2553 0.9999998211860657
2554 0.9999998211860657
2555 0.9999998211860657
2556 0.9999998211860657
2557 0.9999998211860657
2558 0.9999998211860657
2559 0.9999998211860657
2560 0.9999998211860657
2561 0.9999998211860657
2562 0.9999998211860657
2563 0.9999998211860657
2564 0.9999998211860657
2565 0.9999998211860657
2566 0.9999998211860657
2567 0.9999998211860657
2568 0.9999998211860657
2569 0.9999998211860657
2570 0.9999998211860657
2571 0.9999998211860657
2572 0.9999998211860657
2573 0.9999998211860657
2574 0.9999998211860657
2575 0.9999998211860657
2576 0.9999998211860657
2577 0.9999998211860657
2578 0.9999998211860657
2579 0.9999998211860657
2580 0.9999998211860657
2581 0.9999998211860657
2582 0.9999998211860657
2583 0.9999998211860657
2584 0.9999998211860657
2585 0.9999998211860657
2586 0.9999998211860657
2587 0.9999998211860657
2588 0.9999998211860657
2589 0.9999998211860657
2590 0.9999998211860657
2591 0.9999998211860657
2592 0.9999998211860657
2593 0.9999998211860657
2594 0.9999998211860657
2595 0.9999998211860657
2596 0.9999998211860657
2597 0.9999998211860657
2598 0.9999998211860657
2599 0.9999998211860657
2600 0.9999998211860657
2601 0.9999998211860657
2602 0.9999998211860657
2603 0.9999998211860657
2604 0.9999998211860657
2605 0.9999998211860657
2606 0.9999998211860657
2607 0.9999998211860657
2608 0.9999998211860657
2609 0.9999998211860657
2610 0.9999998211860657
2611 0.9999998211860657
2612 0.9999998211860657
2613 0.9999998211860657
2614 0.9999998211860657
2615 0.9999998211860657
2616 0.9999998211860657
2617 0.9999998211860657
2618 0.9999998211860657
2619 0.9999998211860657
2620 0.9999998211860657
2621 0.9999998211860657
2622 0.9999998211860657
2623 0.9999998211860657
2624 0.9999998211860657
2625 0.9999998211860657
2626 0.9999998211860657
2627 0.9999998211860657
2628 0.9999998211860657
2629 0.9999998211860657
2630 0.9999998211860657
2631 0.9999998211860657
2632 0.9999998211860657
2633 0.9999998211860657
2634 0.9999998211860657
2635 0.9999998211860657
2636 0.9999998211860657
2637 0.9999998211860657
2638 0.9999998211860657
2639 0.9999998211860657
2640 0.9999998211860657
2641 0.9999998211860657
2642 0.9999998211860657
2643 0.9999998211860657
2644 0.9999998211860657
2645 0.9999998211860657
2646 0.9999998211860657
2647 0.9999998211860657
2648 0.9999998211860657
2649 0.9999998211860657
2650 0.9999998211860657
2651 0.9999998211860657
2652 0.9999998211860657
2653 0.9999998211860657
2654 0.9999998211860657
2655 0.9999998211860657
2656 0.9999998211860657
2657 0.9999998211860657
2658 0.9999998211860657
2659 0.9999998211860657
2660 0.9999998211860657
2661 0.9999998211860657
2662 0.9999998211860657
2663 0.9999998211860657
2664 0.9999998211860657
2665 0.9999998211860657
2666 0.9999998211860657
2667 0.9999998211860657
2668 0.9999998211860657
2669 0.9999998211860657
2670 0.9999998211860657
2671 0.9999998211860657
2672 0.9999998211860657
2673 0.9999998211860657
2674 0.9999998211860657
2675 0.9999998211860657
2676 0.9999998211860657
2677 0.9999998211860657
2678 0.9999998211860657
2679 0.9999998211860657
2680 0.9999998211860657
2681 0.9999998211860657
2682 0.9999998211860657
2683 0.9999998211860657
2684 0.9999998211860657
2685 0.9999998211860657
2686 0.9999998211860657
2687 0.9999998211860657
2688 0.9999998211860657
2689 0.9999998211860657
2690 0.9999998211860657
2691 0.9999998211860657
2692 0.9999998211860657
2693 0.9999998211860657
2694 0.9999998211860657
2695 0.9999998211860657
2696 0.9999998211860657
2697 0.9999998211860657
2698 0.9999998211860657
2699 0.9999998211860657
2700 0.9999998211860657
2701 0.9999998211860657
2702 0.9999998211860657
2703 0.9999998211860657
2704 0.9999998211860657
2705 0.9999998211860657
2706 0.9999998211860657
2707 0.9999998211860657
2708 0.9999998211860657
2709 0.9999998211860657
2710 0.9999998211860657
2711 0.9999998211860657
2712 0.9999998211860657
2713 0.9999998211860657
2714 0.9999998211860657
2715 0.9999998211860657
2716 0.9999998211860657
2717 0.9999998211860657
2718 0.9999998211860657
2719 0.9999998211860657
2720 0.9999998211860657
2721 0.9999998211860657
2722 0.9999998211860657
2723 0.9999998211860657
2724 0.9999998211860657
2725 0.9999998211860657
2726 0.9999998211860657
2727 0.9999998211860657
2728 0.9999998211860657
2729 0.9999998211860657
2730 0.9999998211860657
2731 0.9999998211860657
2732 0.9999998211860657
2733 0.9999998211860657
2734 0.9999998211860657
2735 0.9999998211860657
2736 0.9999998211860657
2737 0.9999998211860657
2738 0.9999998211860657
2739 0.9999998211860657
2740 0.9999998211860657
2741 0.9999998211860657
2742 0.9999998211860657
2743 0.9999998211860657
2744 0.9999998211860657
2745 0.9999998211860657
2746 0.9999998211860657
2747 0.9999998211860657
2748 0.9999998211860657
2749 0.9999998211860657
2750 0.9999998211860657
2751 0.9999998211860657
2752 0.9999998211860657
2753 0.9999998211860657
2754 0.9999998211860657
2755 0.9999998211860657
2756 0.9999998211860657
2757 0.9999998211860657
2758 0.9999998211860657
2759 0.9999998211860657
2760 0.9999998211860657
2761 0.9999998211860657
2762 0.9999998211860657
2763 0.9999998211860657
2764 0.9999998211860657
2765 0.9999998211860657
2766 0.9999998211860657
2767 0.9999998211860657
2768 0.9999998211860657
2769 0.9999998211860657
2770 0.9999998211860657
2771 0.9999998211860657
2772 0.9999998211860657
2773 0.9999998211860657
2774 0.9999998211860657
2775 0.9999998211860657
2776 0.9999998211860657
2777 0.9999998211860657
2778 0.9999998211860657
2779 0.9999998211860657
2780 0.9999998211860657
2781 0.9999998211860657
2782 0.9999998211860657
2783 0.9999998211860657
2784 0.9999998211860657
2785 0.9999998211860657
2786 0.9999998211860657
2787 0.9999998211860657
2788 0.9999998211860657
2789 0.9999998211860657
2790 0.9999998211860657
2791 0.9999998211860657
2792 0.9999998211860657
2793 0.9999998211860657
2794 0.9999998211860657
2795 0.9999998211860657
2796 0.9999998211860657
2797 0.9999998211860657
2798 0.9999998211860657
2799 0.9999998211860657
2800 0.9999998211860657
2801 0.9999998211860657
2802 0.9999998211860657
2803 0.9999998211860657
2804 0.9999998211860657
2805 0.9999998211860657
2806 0.9999998211860657
2807 0.9999998211860657
2808 0.9999998211860657
2809 0.9999998211860657
2810 0.9999998211860657
2811 0.9999998211860657
2812 0.9999998211860657
2813 0.9999998211860657
2814 0.9999998211860657
2815 0.9999998211860657
2816 0.9999998211860657
2817 0.9999998211860657
2818 0.9999998211860657
2819 0.9999998211860657
2820 0.9999998211860657
2821 0.9999998211860657
2822 0.9999998211860657
2823 0.9999998211860657
2824 0.9999998211860657
2825 0.9999998211860657
2826 0.9999998211860657
2827 0.9999998211860657
2828 0.9999998211860657
2829 0.9999998211860657
2830 0.9999998211860657
2831 0.9999998211860657
2832 0.9999998211860657
2833 0.9999998211860657
2834 0.9999998211860657
2835 0.9999998211860657
2836 0.9999998211860657
2837 0.9999998211860657
2838 0.9999998211860657
2839 0.9999998211860657
2840 0.9999998211860657
2841 0.9999998211860657
2842 0.9999998211860657
2843 0.9999998211860657
2844 0.9999998211860657
2845 0.9999998211860657
2846 0.9999998211860657
2847 0.9999998211860657
2848 0.9999998211860657
2849 0.9999998211860657
2850 0.9999998211860657
2851 0.9999998211860657
2852 0.9999998211860657
2853 0.9999998211860657
2854 0.9999998211860657
2855 0.9999998211860657
2856 0.9999998211860657
2857 0.9999998211860657
2858 0.9999998211860657
2859 0.9999998211860657
2860 0.9999998211860657
2861 0.9999998211860657
2862 0.9999998211860657
2863 0.9999998211860657
2864 0.9999998211860657
2865 0.9999998211860657
2866 0.9999998211860657
2867 0.9999998211860657
2868 0.9999998211860657
2869 0.9999998211860657
2870 0.9999998211860657
2871 0.9999998211860657
2872 0.9999998211860657
2873 0.9999998211860657
2874 0.9999998211860657
2875 0.9999998211860657
2876 0.9999998211860657
2877 0.9999998211860657
2878 0.9999998211860657
2879 0.9999998211860657
2880 0.9999998211860657
2881 0.9999998211860657
2882 0.9999998211860657
2883 0.9999998211860657
2884 0.9999998211860657
2885 0.9999998211860657
2886 0.9999998211860657
2887 0.9999998211860657
2888 0.9999998211860657
2889 0.9999998211860657
2890 0.9999998211860657
2891 0.9999998211860657
2892 0.9999998211860657
2893 0.9999998211860657
2894 0.9999998211860657
2895 0.9999998211860657
2896 0.9999998211860657
2897 0.9999998211860657
2898 0.9999998211860657
2899 0.9999998211860657
2900 0.9999998211860657
2901 0.9999998211860657
2902 0.9999998211860657
2903 0.9999998211860657
2904 0.9999998211860657
2905 0.9999998211860657
2906 0.9999998211860657
2907 0.9999998211860657
2908 0.9999998211860657
2909 0.9999998211860657
2910 0.9999998211860657
2911 0.9999998211860657
2912 0.9999998211860657
2913 0.9999998211860657
2914 0.9999998211860657
2915 0.9999998211860657
2916 0.9999998211860657
2917 0.9999998211860657
2918 0.9999998211860657
2919 0.9999998211860657
2920 0.9999998211860657
2921 0.9999998211860657
2922 0.9999998211860657
2923 0.9999998211860657
2924 0.9999998211860657
2925 0.9999998211860657
2926 0.9999998211860657
2927 0.9999998211860657
2928 0.9999998211860657
2929 0.9999998211860657
2930 0.9999998211860657
2931 0.9999998211860657
2932 0.9999998211860657
2933 0.9999998211860657
2934 0.9999998211860657
2935 0.9999998211860657
2936 0.9999998211860657
2937 0.9999998211860657
2938 0.9999998211860657
2939 0.9999998211860657
2940 0.9999998211860657
2941 0.9999998211860657
2942 0.9999998211860657
2943 0.9999998211860657
2944 0.9999998211860657
2945 0.9999998211860657
2946 0.9999998211860657
2947 0.9999998211860657
2948 0.9999998211860657
2949 0.9999998211860657
2950 0.9999998211860657
2951 0.9999998211860657
2952 0.9999998211860657
2953 0.9999998211860657
2954 0.9999998211860657
2955 0.9999998211860657
2956 0.9999998211860657
2957 0.9999998211860657
2958 0.9999998211860657
2959 0.9999998211860657
2960 0.9999998211860657
2961 0.9999998211860657
2962 0.9999998211860657
2963 0.9999998211860657
2964 0.9999998211860657
2965 0.9999998211860657
2966 0.9999998211860657
2967 0.9999998211860657
2968 0.9999998211860657
2969 0.9999998211860657
2970 0.9999998211860657
2971 0.9999998211860657
2972 0.9999998211860657
2973 0.9999998211860657
2974 0.9999998211860657
2975 0.9999998211860657
2976 0.9999998211860657
2977 0.9999998211860657
2978 0.9999998211860657
2979 0.9999998211860657
2980 0.9999998211860657
2981 0.9999998211860657
2982 0.9999998211860657
2983 0.9999998211860657
2984 0.9999998211860657
2985 0.9999998211860657
2986 0.9999998211860657
2987 0.9999998211860657
2988 0.9999998211860657
2989 0.9999998211860657
2990 0.9999998211860657
2991 0.9999998211860657
2992 0.9999998211860657
2993 0.9999998211860657
2994 0.9999998211860657
2995 0.9999998211860657
2996 0.9999998211860657
2997 0.9999998211860657
2998 0.9999998211860657
2999 0.9999998211860657
3000 0.9999998211860657
3001 0.9999998211860657
3002 0.9999998211860657
3003 0.9999998211860657
3004 0.9999998211860657
3005 0.9999998211860657
3006 0.9999998211860657
3007 0.9999998211860657
3008 0.9999998211860657
3009 0.9999998211860657
3010 0.9999998211860657
3011 0.9999998211860657
3012 0.9999998211860657
3013 0.9999998211860657
3014 0.9999998211860657
3015 0.9999998211860657
3016 0.9999998211860657
3017 0.9999998211860657
3018 0.9999998211860657
3019 0.9999998211860657
3020 0.9999998211860657
3021 0.9999998211860657
3022 0.9999998211860657
3023 0.9999998211860657
3024 0.9999998211860657
3025 0.9999998211860657
3026 0.9999998211860657
3027 0.9999998211860657
3028 0.9999998211860657
3029 0.9999998211860657
3030 0.9999998211860657
3031 0.9999998211860657
3032 0.9999998211860657
3033 0.9999998211860657
3034 0.9999998211860657
3035 0.9999998211860657
3036 0.9999998211860657
3037 0.9999998211860657
3038 0.9999998211860657
3039 0.9999998211860657
3040 0.9999998211860657
3041 0.9999998211860657
3042 0.9999998211860657
3043 0.9999998211860657
3044 0.9999998211860657
3045 0.9999998211860657
3046 0.9999998211860657
3047 0.9999998211860657
3048 0.9999998211860657
3049 0.9999998211860657
3050 0.9999998211860657
3051 0.9999998211860657
3052 0.9999998211860657
3053 0.9999998211860657
3054 0.9999998211860657
3055 0.9999998211860657
3056 0.9999998211860657
3057 0.9999998211860657
3058 0.9999998211860657
3059 0.9999998211860657
3060 0.9999998211860657
3061 0.9999998211860657
3062 0.9999998211860657
3063 0.9999998211860657
3064 0.9999998211860657
3065 0.9999998211860657
3066 0.9999998211860657
3067 0.9999998211860657
3068 0.9999998211860657
3069 0.9999998211860657
3070 0.9999998211860657
3071 0.9999998211860657
3072 0.9999998211860657
3073 0.9999998211860657
3074 0.9999998211860657
3075 0.9999998211860657
3076 0.9999998211860657
3077 0.9999998211860657
3078 0.9999998211860657
3079 0.9999998211860657
3080 0.9999998211860657
3081 0.9999998211860657
3082 0.9999998211860657
3083 0.9999998211860657
3084 0.9999998211860657
3085 0.9999998211860657
3086 0.9999998211860657
3087 0.9999998211860657
3088 0.9999998211860657
3089 0.9999998211860657
3090 0.9999998211860657
3091 0.9999998211860657
3092 0.9999998211860657
3093 0.9999998211860657
3094 0.9999998211860657
3095 0.9999998211860657
3096 0.9999998211860657
3097 0.9999998211860657
3098 0.9999998211860657
3099 0.9999998211860657
3100 0.9999998211860657
3101 0.9999998211860657
3102 0.9999998211860657
3103 0.9999998211860657
3104 0.9999998211860657
3105 0.9999998211860657
3106 0.9999998211860657
3107 0.9999998211860657
3108 0.9999998211860657
3109 0.9999998211860657
3110 0.9999998211860657
3111 0.9999998211860657
3112 0.9999998211860657
3113 0.9999998211860657
3114 0.9999998211860657
3115 0.9999998211860657
3116 0.9999998211860657
3117 0.9999998211860657
3118 0.9999998211860657
3119 0.9999998211860657
3120 0.9999998211860657
3121 0.9999998211860657
3122 0.9999998211860657
3123 0.9999998211860657
3124 0.9999998211860657
3125 0.9999998211860657
3126 0.9999998211860657
3127 0.9999998211860657
3128 0.9999998211860657
3129 0.9999998211860657
3130 0.9999998211860657
3131 0.9999998211860657
3132 0.9999998211860657
3133 0.9999998211860657
3134 0.9999998211860657
3135 0.9999998211860657
3136 0.9999998211860657
3137 0.9999998211860657
3138 0.9999998211860657
3139 0.9999998211860657
3140 0.9999998211860657
3141 0.9999998211860657
3142 0.9999998211860657
3143 0.9999998211860657
3144 0.9999998211860657
3145 0.9999998211860657
3146 0.9999998211860657
3147 0.9999998211860657
3148 0.9999998211860657
3149 0.9999998211860657
3150 0.9999998211860657
3151 0.9999998211860657
3152 0.9999998211860657
3153 0.9999998211860657
3154 0.9999998211860657
3155 0.9999998211860657
3156 0.9999998211860657
3157 0.9999998211860657
3158 0.9999998211860657
3159 0.9999998211860657
3160 0.9999998211860657
3161 0.9999998211860657
3162 0.9999998211860657
3163 0.9999998211860657
3164 0.9999998211860657
3165 0.9999998211860657
3166 0.9999998211860657
3167 0.9999998211860657
3168 0.9999998211860657
3169 0.9999998211860657
3170 0.9999998211860657
3171 0.9999998211860657
3172 0.9999998211860657
3173 0.9999998211860657
3174 0.9999998211860657
3175 0.9999998211860657
3176 0.9999998211860657
3177 0.9999998211860657
3178 0.9999998211860657
3179 0.9999998211860657
3180 0.9999998211860657
3181 0.9999998211860657
3182 0.9999998211860657
3183 0.9999998211860657
3184 0.9999998211860657
3185 0.9999998211860657
3186 0.9999998211860657
3187 0.9999998211860657
3188 0.9999998211860657
3189 0.9999998211860657
3190 0.9999998211860657
3191 0.9999998211860657
3192 0.9999998211860657
3193 0.9999998211860657
3194 0.9999998211860657
3195 0.9999998211860657
3196 0.9999998211860657
3197 0.9999998211860657
3198 0.9999998211860657
3199 0.9999998211860657
3200 0.9999998211860657
3201 0.9999998211860657
3202 0.9999998211860657
3203 0.9999998211860657
3204 0.9999998211860657
3205 0.9999998211860657
3206 0.9999998211860657
3207 0.9999998211860657
3208 0.9999998211860657
3209 0.9999998211860657
3210 0.9999998211860657
3211 0.9999998211860657
3212 0.9999998211860657
3213 0.9999998211860657
3214 0.9999998211860657
3215 0.9999998211860657
3216 0.9999998211860657
3217 0.9999998211860657
3218 0.9999998211860657
3219 0.9999998211860657
3220 0.9999998211860657
3221 0.9999998211860657
3222 0.9999998211860657
3223 0.9999998211860657
3224 0.9999998211860657
3225 0.9999998211860657
3226 0.9999998211860657
3227 0.9999998211860657
3228 0.9999998211860657
3229 0.9999998211860657
3230 0.9999998211860657
3231 0.9999998211860657
3232 0.9999998211860657
3233 0.9999998211860657
3234 0.9999998211860657
3235 0.9999998211860657
3236 0.9999998211860657
3237 0.9999998211860657
3238 0.9999998211860657
3239 0.9999998211860657
3240 0.9999998211860657
3241 0.9999998211860657
3242 0.9999998211860657
3243 0.9999998211860657
3244 0.9999998211860657
3245 0.9999998211860657
3246 0.9999998211860657
3247 0.9999998211860657
3248 0.9999998211860657
3249 0.9999998211860657
3250 0.9999998211860657
3251 0.9999998211860657
3252 0.9999998211860657
3253 0.9999998211860657
3254 0.9999998211860657
3255 0.9999998211860657
3256 0.9999998211860657
3257 0.9999998211860657
3258 0.9999998211860657
3259 0.9999998211860657
3260 0.9999998211860657
3261 0.9999998211860657
3262 0.9999998211860657
3263 0.9999998211860657
3264 0.9999998211860657
3265 0.9999998211860657
3266 0.9999998211860657
3267 0.9999998211860657
3268 0.9999998211860657
3269 0.9999998211860657
3270 0.9999998211860657
3271 0.9999998211860657
3272 0.9999998211860657
3273 0.9999998211860657
3274 0.9999998211860657
3275 0.9999998211860657
3276 0.9999998211860657
3277 0.9999998211860657
3278 0.9999998211860657
3279 0.9999998211860657
3280 0.9999998211860657
3281 0.9999998211860657
3282 0.9999998211860657
3283 0.9999998211860657
3284 0.9999998211860657
3285 0.9999998211860657
3286 0.9999998211860657
3287 0.9999998211860657
3288 0.9999998211860657
3289 0.9999998211860657
3290 0.9999998211860657
3291 0.9999998211860657
3292 0.9999998211860657
3293 0.9999998211860657
3294 0.9999998211860657
3295 0.9999998211860657
3296 0.9999998211860657
3297 0.9999998211860657
3298 0.9999998211860657
3299 0.9999998211860657
3300 0.9999998211860657
3301 0.9999998211860657
3302 0.9999998211860657
3303 0.9999998211860657
3304 0.9999998211860657
3305 0.9999998211860657
3306 0.9999998211860657
3307 0.9999998211860657
3308 0.9999998211860657
3309 0.9999998211860657
3310 0.9999998211860657
3311 0.9999998211860657
3312 0.9999998211860657
3313 0.9999998211860657
3314 0.9999998211860657
3315 0.9999998211860657
3316 0.9999998211860657
3317 0.9999998211860657
3318 0.9999998211860657
3319 0.9999998211860657
3320 0.9999998211860657
3321 0.9999998211860657
3322 0.9999998211860657
3323 0.9999998211860657
3324 0.9999998211860657
3325 0.9999998211860657
3326 0.9999998211860657
3327 0.9999998211860657
3328 0.9999998211860657
3329 0.9999998211860657
3330 0.9999998211860657
3331 0.9999998211860657
3332 0.9999998211860657
3333 0.9999998211860657
3334 0.9999998211860657
3335 0.9999998211860657
3336 0.9999998211860657
3337 0.9999998211860657
3338 0.9999998211860657
3339 0.9999998211860657
3340 0.9999998211860657
3341 0.9999998211860657
3342 0.9999998211860657
3343 0.9999998211860657
3344 0.9999998211860657
3345 0.9999998211860657
3346 0.9999998211860657
3347 0.9999998211860657
3348 0.9999998211860657
3349 0.9999998211860657
3350 0.9999998211860657
3351 0.9999998211860657
3352 0.9999998211860657
3353 0.9999998211860657
3354 0.9999998211860657
3355 0.9999998211860657
3356 0.9999998211860657
3357 0.9999998211860657
3358 0.9999998211860657
3359 0.9999998211860657
3360 0.9999998211860657
3361 0.9999998211860657
3362 0.9999998211860657
3363 0.9999998211860657
3364 0.9999998211860657
3365 0.9999998211860657
3366 0.9999998211860657
3367 0.9999998211860657
3368 0.9999998211860657
3369 0.9999998211860657
3370 0.9999998211860657
3371 0.9999998211860657
3372 0.9999998211860657
3373 0.9999998211860657
3374 0.9999998211860657
3375 0.9999998211860657
3376 0.9999998211860657
3377 0.9999998211860657
3378 0.9999998211860657
3379 0.9999998211860657
3380 0.9999998211860657
3381 0.9999998211860657
3382 0.9999998211860657
3383 0.9999998211860657
3384 0.9999998211860657
3385 0.9999998211860657
3386 0.9999998211860657
3387 0.9999998211860657
3388 0.9999998211860657
3389 0.9999998211860657
3390 0.9999998211860657
3391 0.9999998211860657
3392 0.9999998211860657
3393 0.9999998211860657
3394 0.9999998211860657
3395 0.9999998211860657
3396 0.9999998211860657
3397 0.9999998211860657
3398 0.9999998211860657
3399 0.9999998211860657
3400 0.9999998211860657
3401 0.9999998211860657
3402 0.9999998211860657
3403 0.9999998211860657
3404 0.9999998211860657
3405 0.9999998211860657
3406 0.9999998211860657
3407 0.9999998211860657
3408 0.9999998211860657
3409 0.9999998211860657
3410 0.9999998211860657
3411 0.9999998211860657
3412 0.9999998211860657
3413 0.9999998211860657
3414 0.9999998211860657
3415 0.9999998211860657
3416 0.9999998211860657
3417 0.9999998211860657
3418 0.9999998211860657
3419 0.9999998211860657
3420 0.9999998211860657
3421 0.9999998211860657
3422 0.9999998211860657
3423 0.9999998211860657
3424 0.9999998211860657
3425 0.9999998211860657
3426 0.9999998211860657
3427 0.9999998211860657
3428 0.9999998211860657
3429 0.9999998211860657
3430 0.9999998211860657
3431 0.9999998211860657
3432 0.9999998211860657
3433 0.9999998211860657
3434 0.9999998211860657
3435 0.9999998211860657
3436 0.9999998211860657
3437 0.9999998211860657
3438 0.9999998211860657
3439 0.9999998211860657
3440 0.9999998211860657
3441 0.9999998211860657
3442 0.9999998211860657
3443 0.9999998211860657
3444 0.9999998211860657
3445 0.9999998211860657
3446 0.9999998211860657
3447 0.9999998211860657
3448 0.9999998211860657
3449 0.9999998211860657
3450 0.9999998211860657
3451 0.9999998211860657
3452 0.9999998211860657
3453 0.9999998211860657
3454 0.9999998211860657
3455 0.9999998211860657
3456 0.9999998211860657
3457 0.9999998211860657
3458 0.9999998211860657
3459 0.9999998211860657
3460 0.9999998211860657
3461 0.9999998211860657
3462 0.9999998211860657
3463 0.9999998211860657
3464 0.9999998211860657
3465 0.9999998211860657
3466 0.9999998211860657
3467 0.9999998211860657
3468 0.9999998211860657
3469 0.9999998211860657
3470 0.9999998211860657
3471 0.9999998211860657
3472 0.9999998211860657
3473 0.9999998211860657
3474 0.9999998211860657
3475 0.9999998211860657
3476 0.9999998211860657
3477 0.9999998211860657
3478 0.9999998211860657
3479 0.9999998211860657
3480 0.9999998211860657
3481 0.9999998211860657
3482 0.9999998211860657
3483 0.9999998211860657
3484 0.9999998211860657
3485 0.9999998211860657
3486 0.9999998211860657
3487 0.9999998211860657
3488 0.9999998211860657
3489 0.9999998211860657
3490 0.9999998211860657
3491 0.9999998211860657
3492 0.9999998211860657
3493 0.9999998211860657
3494 0.9999998211860657
3495 0.9999998211860657
3496 0.9999998211860657
3497 0.9999998211860657
3498 0.9999998211860657
3499 0.9999998211860657
3500 0.9999998211860657
3501 0.9999998211860657
3502 0.9999998211860657
3503 0.9999998211860657
3504 0.9999998211860657
3505 0.9999998211860657
3506 0.9999998211860657
3507 0.9999998211860657
3508 0.9999998211860657
3509 0.9999998211860657
3510 0.9999998211860657
3511 0.9999998211860657
3512 0.9999998211860657
3513 0.9999998211860657
3514 0.9999998211860657
3515 0.9999998211860657
3516 0.9999998211860657
3517 0.9999998211860657
3518 0.9999998211860657
3519 0.9999998211860657
3520 0.9999998211860657
3521 0.9999998211860657
3522 0.9999998211860657
3523 0.9999998211860657
3524 0.9999998211860657
3525 0.9999998211860657
3526 0.9999998211860657
3527 0.9999998211860657
3528 0.9999998211860657
3529 0.9999998211860657
3530 0.9999998211860657
3531 0.9999998211860657
3532 0.9999998211860657
3533 0.9999998211860657
3534 0.9999998211860657
3535 0.9999998211860657
3536 0.9999998211860657
3537 0.9999998211860657
3538 0.9999998211860657
3539 0.9999998211860657
3540 0.9999998211860657
3541 0.9999998211860657
3542 0.9999998211860657
3543 0.9999998211860657
3544 0.9999998211860657
3545 0.9999998211860657
3546 0.9999998211860657
3547 0.9999998211860657
3548 0.9999998211860657
3549 0.9999998211860657
3550 0.9999998211860657
3551 0.9999998211860657
3552 0.9999998211860657
3553 0.9999998211860657
3554 0.9999998211860657
3555 0.9999998211860657
3556 0.9999998211860657
3557 0.9999998211860657
3558 0.9999998211860657
3559 0.9999998211860657
3560 0.9999998211860657
3561 0.9999998211860657
3562 0.9999998211860657
3563 0.9999998211860657
3564 0.9999998211860657
3565 0.9999998211860657
3566 0.9999998211860657
3567 0.9999998211860657
3568 0.9999998211860657
3569 0.9999998211860657
3570 0.9999998211860657
3571 0.9999998211860657
3572 0.9999998211860657
3573 0.9999998211860657
3574 0.9999998211860657
3575 0.9999998211860657
3576 0.9999998211860657
3577 0.9999998211860657
3578 0.9999998211860657
3579 0.9999998211860657
3580 0.9999998211860657
3581 0.9999998211860657
3582 0.9999998211860657
3583 0.9999998211860657
3584 0.9999998211860657
3585 0.9999998211860657
3586 0.9999998211860657
3587 0.9999998211860657
3588 0.9999998211860657
3589 0.9999998211860657
3590 0.9999998211860657
3591 0.9999998211860657
3592 0.9999998211860657
3593 0.9999998211860657
3594 0.9999998211860657
3595 0.9999998211860657
3596 0.9999998211860657
3597 0.9999998211860657
3598 0.9999998211860657
3599 0.9999998211860657
3600 0.9999998211860657
3601 0.9999998211860657
3602 0.9999998211860657
3603 0.9999998211860657
3604 0.9999998211860657
3605 0.9999998211860657
3606 0.9999998211860657
3607 0.9999998211860657
3608 0.9999998211860657
3609 0.9999998211860657
3610 0.9999998211860657
3611 0.9999998211860657
3612 0.9999998211860657
3613 0.9999998211860657
3614 0.9999998211860657
3615 0.9999998211860657
3616 0.9999998211860657
3617 0.9999998211860657
3618 0.9999998211860657
3619 0.9999998211860657
3620 0.9999998211860657
3621 0.9999998211860657
3622 0.9999998211860657
3623 0.9999998211860657
3624 0.9999998211860657
3625 0.9999998211860657
3626 0.9999998211860657
3627 0.9999998211860657
3628 0.9999998211860657
3629 0.9999998211860657
3630 0.9999998211860657
3631 0.9999998211860657
3632 0.9999998211860657
3633 0.9999998211860657
3634 0.9999998211860657
3635 0.9999998211860657
3636 0.9999998211860657
3637 0.9999998211860657
3638 0.9999998211860657
3639 0.9999998211860657
3640 0.9999998211860657
3641 0.9999998211860657
3642 0.9999998211860657
3643 0.9999998211860657
3644 0.9999998211860657
3645 0.9999998211860657
3646 0.9999998211860657
3647 0.9999998211860657
3648 0.9999998211860657
3649 0.9999998211860657
3650 0.9999998211860657
3651 0.9999998211860657
3652 0.9999998211860657
3653 0.9999998211860657
3654 0.9999998211860657
3655 0.9999998211860657
3656 0.9999998211860657
3657 0.9999998211860657
3658 0.9999998211860657
3659 0.9999998211860657
3660 0.9999998211860657
3661 0.9999998211860657
3662 0.9999998211860657
3663 0.9999998211860657
3664 0.9999998211860657
3665 0.9999998211860657
3666 0.9999998211860657
3667 0.9999998211860657
3668 0.9999998211860657
3669 0.9999998211860657
3670 0.9999998211860657
3671 0.9999998211860657
3672 0.9999998211860657
3673 0.9999998211860657
3674 0.9999998211860657
3675 0.9999998211860657
3676 0.9999998211860657
3677 0.9999998211860657
3678 0.9999998211860657
3679 0.9999998211860657
3680 0.9999998211860657
3681 0.9999998211860657
3682 0.9999998211860657
3683 0.9999998211860657
3684 0.9999998211860657
3685 0.9999998211860657
3686 0.9999998211860657
3687 0.9999998211860657
3688 0.9999998211860657
3689 0.9999998211860657
3690 0.9999998211860657
3691 0.9999998211860657
3692 0.9999998211860657
3693 0.9999998211860657
3694 0.9999998211860657
3695 0.9999998211860657
3696 0.9999998211860657
3697 0.9999998211860657
3698 0.9999998211860657
3699 0.9999998211860657
3700 0.9999998211860657
3701 0.9999998211860657
3702 0.9999998211860657
3703 0.9999998211860657
3704 0.9999998211860657
3705 0.9999998211860657
3706 0.9999998211860657
3707 0.9999998211860657
3708 0.9999998211860657
3709 0.9999998211860657
3710 0.9999998211860657
3711 0.9999998211860657
3712 0.9999998211860657
3713 0.9999998211860657
3714 0.9999998211860657
3715 0.9999998211860657
3716 0.9999998211860657
3717 0.9999998211860657
3718 0.9999998211860657
3719 0.9999998211860657
3720 0.9999998211860657
3721 0.9999998211860657
3722 0.9999998211860657
3723 0.9999998211860657
3724 0.9999998211860657
3725 0.9999998211860657
3726 0.9999998211860657
3727 0.9999998211860657
3728 0.9999998211860657
3729 0.9999998211860657
3730 0.9999998211860657
3731 0.9999998211860657
3732 0.9999998211860657
3733 0.9999998211860657
3734 0.9999998211860657
3735 0.9999998211860657
3736 0.9999998211860657
3737 0.9999998211860657
3738 0.9999998211860657
3739 0.9999998211860657
3740 0.9999998211860657
3741 0.9999998211860657
3742 0.9999998211860657
3743 0.9999998211860657
3744 0.9999998211860657
3745 0.9999998211860657
3746 0.9999998211860657
3747 0.9999998211860657
3748 0.9999998211860657
3749 0.9999998211860657
3750 0.9999998211860657
3751 0.9999998211860657
3752 0.9999998211860657
3753 0.9999998211860657
3754 0.9999998211860657
3755 0.9999998211860657
3756 0.9999998211860657
3757 0.9999998211860657
3758 0.9999998211860657
3759 0.9999998211860657
3760 0.9999998211860657
3761 0.9999998211860657
3762 0.9999998211860657
3763 0.9999998211860657
3764 0.9999998211860657
3765 0.9999998211860657
3766 0.9999998211860657
3767 0.9999998211860657
3768 0.9999998211860657
3769 0.9999998211860657
3770 0.9999998211860657
3771 0.9999998211860657
3772 0.9999998211860657
3773 0.9999998211860657
3774 0.9999998211860657
3775 0.9999998211860657
3776 0.9999998211860657
3777 0.9999998211860657
3778 0.9999998211860657
3779 0.9999998211860657
3780 0.9999998211860657
3781 0.9999998211860657
3782 0.9999998211860657
3783 0.9999998211860657
3784 0.9999998211860657
3785 0.9999998211860657
3786 0.9999998211860657
3787 0.9999998211860657
3788 0.9999998211860657
3789 0.9999998211860657
3790 0.9999998211860657
3791 0.9999998211860657
3792 0.9999998211860657
3793 0.9999998211860657
3794 0.9999998211860657
3795 0.9999998211860657
3796 0.9999998211860657
3797 0.9999998211860657
3798 0.9999998211860657
3799 0.9999998211860657
3800 0.9999998211860657
3801 0.9999998211860657
3802 0.9999998211860657
3803 0.9999998211860657
3804 0.9999998211860657
3805 0.9999998211860657
3806 0.9999998211860657
3807 0.9999998211860657
3808 0.9999998211860657
3809 0.9999998211860657
3810 0.9999998211860657
3811 0.9999998211860657
3812 0.9999998211860657
3813 0.9999998211860657
3814 0.9999998211860657
3815 0.9999998211860657
3816 0.9999998211860657
3817 0.9999998211860657
3818 0.9999998211860657
3819 0.9999998211860657
3820 0.9999998211860657
3821 0.9999998211860657
3822 0.9999998211860657
3823 0.9999998211860657
3824 0.9999998211860657
3825 0.9999998211860657
3826 0.9999998211860657
3827 0.9999998211860657
3828 0.9999998211860657
3829 0.9999998211860657
3830 0.9999998211860657
3831 0.9999998211860657
3832 0.9999998211860657
3833 0.9999998211860657
3834 0.9999998211860657
3835 0.9999998211860657
3836 0.9999998211860657
3837 0.9999998211860657
3838 0.9999998211860657
3839 0.9999998211860657
3840 0.9999998211860657
3841 0.9999998211860657
3842 0.9999998211860657
3843 0.9999998211860657
3844 0.9999998211860657
3845 0.9999998211860657
3846 0.9999998211860657
3847 0.9999998211860657
3848 0.9999998211860657
3849 0.9999998211860657
3850 0.9999998211860657
3851 0.9999998211860657
3852 0.9999998211860657
3853 0.9999998211860657
3854 0.9999998211860657
3855 0.9999998211860657
3856 0.9999998211860657
3857 0.9999998211860657
3858 0.9999998211860657
3859 0.9999998211860657
3860 0.9999998211860657
3861 0.9999998211860657
3862 0.9999998211860657
3863 0.9999998211860657
3864 0.9999998211860657
3865 0.9999998211860657
3866 0.9999998211860657
3867 0.9999998211860657
3868 0.9999998211860657
3869 0.9999998211860657
3870 0.9999998211860657
3871 0.9999998211860657
3872 0.9999998211860657
3873 0.9999998211860657
3874 0.9999998211860657
3875 0.9999998211860657
3876 0.9999998211860657
3877 0.9999998211860657
3878 0.9999998211860657
3879 0.9999998211860657
3880 0.9999998211860657
3881 0.9999998211860657
3882 0.9999998211860657
3883 0.9999998211860657
3884 0.9999998211860657
3885 0.9999998211860657
3886 0.9999998211860657
3887 0.9999998211860657
3888 0.9999998211860657
3889 0.9999998211860657
3890 0.9999998211860657
3891 0.9999998211860657
3892 0.9999998211860657
3893 0.9999998211860657
3894 0.9999998211860657
3895 0.9999998211860657
3896 0.9999998211860657
3897 0.9999998211860657
3898 0.9999998211860657
3899 0.9999998211860657
3900 0.9999998211860657
3901 0.9999998211860657
3902 0.9999998211860657
3903 0.9999998211860657
3904 0.9999998211860657
3905 0.9999998211860657
3906 0.9999998211860657
3907 0.9999998211860657
3908 0.9999998211860657
3909 0.9999998211860657
3910 0.9999998211860657
3911 0.9999998211860657
3912 0.9999998211860657
3913 0.9999998211860657
3914 0.9999998211860657
3915 0.9999998211860657
3916 0.9999998211860657
3917 0.9999998211860657
3918 0.9999998211860657
3919 0.9999998211860657
3920 0.9999998211860657
3921 0.9999998211860657
3922 0.9999998211860657
3923 0.9999998211860657
3924 0.9999998211860657
3925 0.9999998211860657
3926 0.9999998211860657
3927 0.9999998211860657
3928 0.9999998211860657
3929 0.9999998211860657
3930 0.9999998211860657
3931 0.9999998211860657
3932 0.9999998211860657
3933 0.9999998211860657
3934 0.9999998211860657
3935 0.9999998211860657
3936 0.9999998211860657
3937 0.9999998211860657
3938 0.9999998211860657
3939 0.9999998211860657
3940 0.9999998211860657
3941 0.9999998211860657
3942 0.9999998211860657
3943 0.9999998211860657
3944 0.9999998211860657
3945 0.9999998211860657
3946 0.9999998211860657
3947 0.9999998211860657
3948 0.9999998211860657
3949 0.9999998211860657
3950 0.9999998211860657
3951 0.9999998211860657
3952 0.9999998211860657
3953 0.9999998211860657
3954 0.9999998211860657
3955 0.9999998211860657
3956 0.9999998211860657
3957 0.9999998211860657
3958 0.9999998211860657
3959 0.9999998211860657
3960 0.9999998211860657
3961 0.9999998211860657
3962 0.9999998211860657
3963 0.9999998211860657
3964 0.9999998211860657
3965 0.9999998211860657
3966 0.9999998211860657
3967 0.9999998211860657
3968 0.9999998211860657
3969 0.9999998211860657
3970 0.9999998211860657
3971 0.9999998211860657
3972 0.9999998211860657
3973 0.9999998211860657
3974 0.9999998211860657
3975 0.9999998211860657
3976 0.9999998211860657
3977 0.9999998211860657
3978 0.9999998211860657
3979 0.9999998211860657
3980 0.9999998211860657
3981 0.9999998211860657
3982 0.9999998211860657
3983 0.9999998211860657
3984 0.9999998211860657
3985 0.9999998211860657
3986 0.9999998211860657
3987 0.9999998211860657
3988 0.9999998211860657
3989 0.9999998211860657
3990 0.9999998211860657
3991 0.9999998211860657
3992 0.9999998211860657
3993 0.9999998211860657
3994 0.9999998211860657
3995 0.9999998211860657
3996 0.9999998211860657
3997 0.9999998211860657
3998 0.9999998211860657
3999 0.9999998211860657
4000 0.9999998211860657
4001 0.9999998211860657
4002 0.9999998211860657
4003 0.9999998211860657
4004 0.9999998211860657
4005 0.9999998211860657
4006 0.9999998211860657
4007 0.9999998211860657
4008 0.9999998211860657
4009 0.9999998211860657
4010 0.9999998211860657
4011 0.9999998211860657
4012 0.9999998211860657
4013 0.9999998211860657
4014 0.9999998211860657
4015 0.9999998211860657
4016 0.9999998211860657
4017 0.9999998211860657
4018 0.9999998211860657
4019 0.9999998211860657
4020 0.9999998211860657
4021 0.9999998211860657
4022 0.9999998211860657
4023 0.9999998211860657
4024 0.9999998211860657
4025 0.9999998211860657
4026 0.9999998211860657
4027 0.9999998211860657
4028 0.9999998211860657
4029 0.9999998211860657
4030 0.9999998211860657
4031 0.9999998211860657
4032 0.9999998211860657
4033 0.9999998211860657
4034 0.9999998211860657
4035 0.9999998211860657
4036 0.9999998211860657
4037 0.9999998211860657
4038 0.9999998211860657
4039 0.9999998211860657
4040 0.9999998211860657
4041 0.9999998211860657
4042 0.9999998211860657
4043 0.9999998211860657
4044 0.9999998211860657
4045 0.9999998211860657
4046 0.9999998211860657
4047 0.9999998211860657
4048 0.9999998211860657
4049 0.9999998211860657
4050 0.9999998211860657
4051 0.9999998211860657
4052 0.9999998211860657
4053 0.9999998211860657
4054 0.9999998211860657
4055 0.9999998211860657
4056 0.9999998211860657
4057 0.9999998211860657
4058 0.9999998211860657
4059 0.9999998211860657
4060 0.9999998211860657
4061 0.9999998211860657
4062 0.9999998211860657
4063 0.9999998211860657
4064 0.9999998211860657
4065 0.9999998211860657
4066 0.9999998211860657
4067 0.9999998211860657
4068 0.9999998211860657
4069 0.9999998211860657
4070 0.9999998211860657
4071 0.9999998211860657
4072 0.9999998211860657
4073 0.9999998211860657
4074 0.9999998211860657
4075 0.9999998211860657
4076 0.9999998211860657
4077 0.9999998211860657
4078 0.9999998211860657
4079 0.9999998211860657
4080 0.9999998211860657
4081 0.9999998211860657
4082 0.9999998211860657
4083 0.9999998211860657
4084 0.9999998211860657
4085 0.9999998211860657
4086 0.9999998211860657
4087 0.9999998211860657
4088 0.9999998211860657
4089 0.9999998211860657
4090 0.9999998211860657
4091 0.9999998211860657
4092 0.9999998211860657
4093 0.9999998211860657
4094 0.9999998211860657
4095 0.9999998211860657
4096 0.9999998211860657
4097 0.9999998211860657
4098 0.9999998211860657
4099 0.9999998211860657
4100 0.9999998211860657
4101 0.9999998211860657
4102 0.9999998211860657
4103 0.9999998211860657
4104 0.9999998211860657
4105 0.9999998211860657
4106 0.9999998211860657
4107 0.9999998211860657
4108 0.9999998211860657
4109 0.9999998211860657
4110 0.9999998211860657
4111 0.9999998211860657
4112 0.9999998211860657
4113 0.9999998211860657
4114 0.9999998211860657
4115 0.9999998211860657
4116 0.9999998211860657
4117 0.9999998211860657
4118 0.9999998211860657
4119 0.9999998211860657
4120 0.9999998211860657
4121 0.9999998211860657
4122 0.9999998211860657
4123 0.9999998211860657
4124 0.9999998211860657
4125 0.9999998211860657
4126 0.9999998211860657
4127 0.9999998211860657
4128 0.9999998211860657
4129 0.9999998211860657
4130 0.9999998211860657
4131 0.9999998211860657
4132 0.9999998211860657
4133 0.9999998211860657
4134 0.9999998211860657
4135 0.9999998211860657
4136 0.9999998211860657
4137 0.9999998211860657
4138 0.9999998211860657
4139 0.9999998211860657
4140 0.9999998211860657
4141 0.9999998211860657
4142 0.9999998211860657
4143 0.9999998211860657
4144 0.9999998211860657
4145 0.9999998211860657
4146 0.9999998211860657
4147 0.9999998211860657
4148 0.9999998211860657
4149 0.9999998211860657
4150 0.9999998211860657
4151 0.9999998211860657
4152 0.9999998211860657
4153 0.9999998211860657
4154 0.9999998211860657
4155 0.9999998211860657
4156 0.9999998211860657
4157 0.9999998211860657
4158 0.9999998211860657
4159 0.9999998211860657
4160 0.9999998211860657
4161 0.9999998211860657
4162 0.9999998211860657
4163 0.9999998211860657
4164 0.9999998211860657
4165 0.9999998211860657
4166 0.9999998211860657
4167 0.9999998211860657
4168 0.9999998211860657
4169 0.9999998211860657
4170 0.9999998211860657
4171 0.9999998211860657
4172 0.9999998211860657
4173 0.9999998211860657
4174 0.9999998211860657
4175 0.9999998211860657
4176 0.9999998211860657
4177 0.9999998211860657
4178 0.9999998211860657
4179 0.9999998211860657
4180 0.9999998211860657
4181 0.9999998211860657
4182 0.9999998211860657
4183 0.9999998211860657
4184 0.9999998211860657
4185 0.9999998211860657
4186 0.9999998211860657
4187 0.9999998211860657
4188 0.9999998211860657
4189 0.9999998211860657
4190 0.9999998211860657
4191 0.9999998211860657
4192 0.9999998211860657
4193 0.9999998211860657
4194 0.9999998211860657
4195 0.9999998211860657
4196 0.9999998211860657
4197 0.9999998211860657
4198 0.9999998211860657
4199 0.9999998211860657
4200 0.9999998211860657
4201 0.9999998211860657
4202 0.9999998211860657
4203 0.9999998211860657
4204 0.9999998211860657
4205 0.9999998211860657
4206 0.9999998211860657
4207 0.9999998211860657
4208 0.9999998211860657
4209 0.9999998211860657
4210 0.9999998211860657
4211 0.9999998211860657
4212 0.9999998211860657
4213 0.9999998211860657
4214 0.9999998211860657
4215 0.9999998211860657
4216 0.9999998211860657
4217 0.9999998211860657
4218 0.9999998211860657
4219 0.9999998211860657
4220 0.9999998211860657
4221 0.9999998211860657
4222 0.9999998211860657
4223 0.9999998211860657
4224 0.9999998211860657
4225 0.9999998211860657
4226 0.9999998211860657
4227 0.9999998211860657
4228 0.9999998211860657
4229 0.9999998211860657
4230 0.9999998211860657
4231 0.9999998211860657
4232 0.9999998211860657
4233 0.9999998211860657
4234 0.9999998211860657
4235 0.9999998211860657
4236 0.9999998211860657
4237 0.9999998211860657
4238 0.9999998211860657
4239 0.9999998211860657
4240 0.9999998211860657
4241 0.9999998211860657
4242 0.9999998211860657
4243 0.9999998211860657
4244 0.9999998211860657
4245 0.9999998211860657
4246 0.9999998211860657
4247 0.9999998211860657
4248 0.9999998211860657
4249 0.9999998211860657
4250 0.9999998211860657
4251 0.9999998211860657
4252 0.9999998211860657
4253 0.9999998211860657
4254 0.9999998211860657
4255 0.9999998211860657
4256 0.9999998211860657
4257 0.9999998211860657
4258 0.9999998211860657
4259 0.9999998211860657
4260 0.9999998211860657
4261 0.9999998211860657
4262 0.9999998211860657
4263 0.9999998211860657
4264 0.9999998211860657
4265 0.9999998211860657
4266 0.9999998211860657
4267 0.9999998211860657
4268 0.9999998211860657
4269 0.9999998211860657
4270 0.9999998211860657
4271 0.9999998211860657
4272 0.9999998211860657
4273 0.9999998211860657
4274 0.9999998211860657
4275 0.9999998211860657
4276 0.9999998211860657
4277 0.9999998211860657
4278 0.9999998211860657
4279 0.9999998211860657
4280 0.9999998211860657
4281 0.9999998211860657
4282 0.9999998211860657
4283 0.9999998211860657
4284 0.9999998211860657
4285 0.9999998211860657
4286 0.9999998211860657
4287 0.9999998211860657
4288 0.9999998211860657
4289 0.9999998211860657
4290 0.9999998211860657
4291 0.9999998211860657
4292 0.9999998211860657
4293 0.9999998211860657
4294 0.9999998211860657
4295 0.9999998211860657
4296 0.9999998211860657
4297 0.9999998211860657
4298 0.9999998211860657
4299 0.9999998211860657
4300 0.9999998211860657
4301 0.9999998211860657
4302 0.9999998211860657
4303 0.9999998211860657
4304 0.9999998211860657
4305 0.9999998211860657
4306 0.9999998211860657
4307 0.9999998211860657
4308 0.9999998211860657
4309 0.9999998211860657
4310 0.9999998211860657
4311 0.9999998211860657
4312 0.9999998211860657
4313 0.9999998211860657
4314 0.9999998211860657
4315 0.9999998211860657
4316 0.9999998211860657
4317 0.9999998211860657
4318 0.9999998211860657
4319 0.9999998211860657
4320 0.9999998211860657
4321 0.9999998211860657
4322 0.9999998211860657
4323 0.9999998211860657
4324 0.9999998211860657
4325 0.9999998211860657
4326 0.9999998211860657
4327 0.9999998211860657
4328 0.9999998211860657
4329 0.9999998211860657
4330 0.9999998211860657
4331 0.9999998211860657
4332 0.9999998211860657
4333 0.9999998211860657
4334 0.9999998211860657
4335 0.9999998211860657
4336 0.9999998211860657
4337 0.9999998211860657
4338 0.9999998211860657
4339 0.9999998211860657
4340 0.9999998211860657
4341 0.9999998211860657
4342 0.9999998211860657
4343 0.9999998211860657
4344 0.9999998211860657
4345 0.9999998211860657
4346 0.9999998211860657
4347 0.9999998211860657
4348 0.9999998211860657
4349 0.9999998211860657
4350 0.9999998211860657
4351 0.9999998211860657
4352 0.9999998211860657
4353 0.9999998211860657
4354 0.9999998211860657
4355 0.9999998211860657
4356 0.9999998211860657
4357 0.9999998211860657
4358 0.9999998211860657
4359 0.9999998211860657
4360 0.9999998211860657
4361 0.9999998211860657
4362 0.9999998211860657
4363 0.9999998211860657
4364 0.9999998211860657
4365 0.9999998211860657
4366 0.9999998211860657
4367 0.9999998211860657
4368 0.9999998211860657
4369 0.9999998211860657
4370 0.9999998211860657
4371 0.9999998211860657
4372 0.9999998211860657
4373 0.9999998211860657
4374 0.9999998211860657
4375 0.9999998211860657
4376 0.9999998211860657
4377 0.9999998211860657
4378 0.9999998211860657
4379 0.9999998211860657
4380 0.9999998211860657
4381 0.9999998211860657
4382 0.9999998211860657
4383 0.9999998211860657
4384 0.9999998211860657
4385 0.9999998211860657
4386 0.9999998211860657
4387 0.9999998211860657
4388 0.9999998211860657
4389 0.9999998211860657
4390 0.9999998211860657
4391 0.9999998211860657
4392 0.9999998211860657
4393 0.9999998211860657
4394 0.9999998211860657
4395 0.9999998211860657
4396 0.9999998211860657
4397 0.9999998211860657
4398 0.9999998211860657
4399 0.9999998211860657
4400 0.9999998211860657
4401 0.9999998211860657
4402 0.9999998211860657
4403 0.9999998211860657
4404 0.9999998211860657
4405 0.9999998211860657
4406 0.9999998211860657
4407 0.9999998211860657
4408 0.9999998211860657
4409 0.9999998211860657
4410 0.9999998211860657
4411 0.9999998211860657
4412 0.9999998211860657
4413 0.9999998211860657
4414 0.9999998211860657
4415 0.9999998211860657
4416 0.9999998211860657
4417 0.9999998211860657
4418 0.9999998211860657
4419 0.9999998211860657
4420 0.9999998211860657
4421 0.9999998211860657
4422 0.9999998211860657
4423 0.9999998211860657
4424 0.9999998211860657
4425 0.9999998211860657
4426 0.9999998211860657
4427 0.9999998211860657
4428 0.9999998211860657
4429 0.9999998211860657
4430 0.9999998211860657
4431 0.9999998211860657
4432 0.9999998211860657
4433 0.9999998211860657
4434 0.9999998211860657
4435 0.9999998211860657
4436 0.9999998211860657
4437 0.9999998211860657
4438 0.9999998211860657
4439 0.9999998211860657
4440 0.9999998211860657
4441 0.9999998211860657
4442 0.9999998211860657
4443 0.9999998211860657
4444 0.9999998211860657
4445 0.9999998211860657
4446 0.9999998211860657
4447 0.9999998211860657
4448 0.9999998211860657
4449 0.9999998211860657
4450 0.9999998211860657
4451 0.9999998211860657
4452 0.9999998211860657
4453 0.9999998211860657
4454 0.9999998211860657
4455 0.9999998211860657
4456 0.9999998211860657
4457 0.9999998211860657
4458 0.9999998211860657
4459 0.9999998211860657
4460 0.9999998211860657
4461 0.9999998211860657
4462 0.9999998211860657
4463 0.9999998211860657
4464 0.9999998211860657
4465 0.9999998211860657
4466 0.9999998211860657
4467 0.9999998211860657
4468 0.9999998211860657
4469 0.9999998211860657
4470 0.9999998211860657
4471 0.9999998211860657
4472 0.9999998211860657
4473 0.9999998211860657
4474 0.9999998211860657
4475 0.9999998211860657
4476 0.9999998211860657
4477 0.9999998211860657
4478 0.9999998211860657
4479 0.9999998211860657
4480 0.9999998211860657
4481 0.9999998211860657
4482 0.9999998211860657
4483 0.9999998211860657
4484 0.9999998211860657
4485 0.9999998211860657
4486 0.9999998211860657
4487 0.9999998211860657
4488 0.9999998211860657
4489 0.9999998211860657
4490 0.9999998211860657
4491 0.9999998211860657
4492 0.9999998211860657
4493 0.9999998211860657
4494 0.9999998211860657
4495 0.9999998211860657
4496 0.9999998211860657
4497 0.9999998211860657
4498 0.9999998211860657
4499 0.9999998211860657
4500 0.9999998211860657
4501 0.9999998211860657
4502 0.9999998211860657
4503 0.9999998211860657
4504 0.9999998211860657
4505 0.9999998211860657
4506 0.9999998211860657
4507 0.9999998211860657
4508 0.9999998211860657
4509 0.9999998211860657
4510 0.9999998211860657
4511 0.9999998211860657
4512 0.9999998211860657
4513 0.9999998211860657
4514 0.9999998211860657
4515 0.9999998211860657
4516 0.9999998211860657
4517 0.9999998211860657
4518 0.9999998211860657
4519 0.9999998211860657
4520 0.9999998211860657
4521 0.9999998211860657
4522 0.9999998211860657
4523 0.9999998211860657
4524 0.9999998211860657
4525 0.9999998211860657
4526 0.9999998211860657
4527 0.9999998211860657
4528 0.9999998211860657
4529 0.9999998211860657
4530 0.9999998211860657
4531 0.9999998211860657
4532 0.9999998211860657
4533 0.9999998211860657
4534 0.9999998211860657
4535 0.9999998211860657
4536 0.9999998211860657
4537 0.9999998211860657
4538 0.9999998211860657
4539 0.9999998211860657
4540 0.9999998211860657
4541 0.9999998211860657
4542 0.9999998211860657
4543 0.9999998211860657
4544 0.9999998211860657
4545 0.9999998211860657
4546 0.9999998211860657
4547 0.9999998211860657
4548 0.9999998211860657
4549 0.9999998211860657
4550 0.9999998211860657
4551 0.9999998211860657
4552 0.9999998211860657
4553 0.9999998211860657
4554 0.9999998211860657
4555 0.9999998211860657
4556 0.9999998211860657
4557 0.9999998211860657
4558 0.9999998211860657
4559 0.9999998211860657
4560 0.9999998211860657
4561 0.9999998211860657
4562 0.9999998211860657
4563 0.9999998211860657
4564 0.9999998211860657
4565 0.9999998211860657
4566 0.9999998211860657
4567 0.9999998211860657
4568 0.9999998211860657
4569 0.9999998211860657
4570 0.9999998211860657
4571 0.9999998211860657
4572 0.9999998211860657
4573 0.9999998211860657
4574 0.9999998211860657
4575 0.9999998211860657
4576 0.9999998211860657
4577 0.9999998211860657
4578 0.9999998211860657
4579 0.9999998211860657
4580 0.9999998211860657
4581 0.9999998211860657
4582 0.9999998211860657
4583 0.9999998211860657
4584 0.9999998211860657
4585 0.9999998211860657
4586 0.9999998211860657
4587 0.9999998211860657
4588 0.9999998211860657
4589 0.9999998211860657
4590 0.9999998211860657
4591 0.9999998211860657
4592 0.9999998211860657
4593 0.9999998211860657
4594 0.9999998211860657
4595 0.9999998211860657
4596 0.9999998211860657
4597 0.9999998211860657
4598 0.9999998211860657
4599 0.9999998211860657
4600 0.9999998211860657
4601 0.9999998211860657
4602 0.9999998211860657
4603 0.9999998211860657
4604 0.9999998211860657
4605 0.9999998211860657
4606 0.9999998211860657
4607 0.9999998211860657
4608 0.9999998211860657
4609 0.9999998211860657
4610 0.9999998211860657
4611 0.9999998211860657
4612 0.9999998211860657
4613 0.9999998211860657
4614 0.9999998211860657
4615 0.9999998211860657
4616 0.9999998211860657
4617 0.9999998211860657
4618 0.9999998211860657
4619 0.9999998211860657
4620 0.9999998211860657
4621 0.9999998211860657
4622 0.9999998211860657
4623 0.9999998211860657
4624 0.9999998211860657
4625 0.9999998211860657
4626 0.9999998211860657
4627 0.9999998211860657
4628 0.9999998211860657
4629 0.9999998211860657
4630 0.9999998211860657
4631 0.9999998211860657
4632 0.9999998211860657
4633 0.9999998211860657
4634 0.9999998211860657
4635 0.9999998211860657
4636 0.9999998211860657
4637 0.9999998211860657
4638 0.9999998211860657
4639 0.9999998211860657
4640 0.9999998211860657
4641 0.9999998211860657
4642 0.9999998211860657
4643 0.9999998211860657
4644 0.9999998211860657
4645 0.9999998211860657
4646 0.9999998211860657
4647 0.9999998211860657
4648 0.9999998211860657
4649 0.9999998211860657
4650 0.9999998211860657
4651 0.9999998211860657
4652 0.9999998211860657
4653 0.9999998211860657
4654 0.9999998211860657
4655 0.9999998211860657
4656 0.9999998211860657
4657 0.9999998211860657
4658 0.9999998211860657
4659 0.9999998211860657
4660 0.9999998211860657
4661 0.9999998211860657
4662 0.9999998211860657
4663 0.9999998211860657
4664 0.9999998211860657
4665 0.9999998211860657
4666 0.9999998211860657
4667 0.9999998211860657
4668 0.9999998211860657
4669 0.9999998211860657
4670 0.9999998211860657
4671 0.9999998211860657
4672 0.9999998211860657
4673 0.9999998211860657
4674 0.9999998211860657
4675 0.9999998211860657
4676 0.9999998211860657
4677 0.9999998211860657
4678 0.9999998211860657
4679 0.9999998211860657
4680 0.9999998211860657
4681 0.9999998211860657
4682 0.9999998211860657
4683 0.9999998211860657
4684 0.9999998211860657
4685 0.9999998211860657
4686 0.9999998211860657
4687 0.9999998211860657
4688 0.9999998211860657
4689 0.9999998211860657
4690 0.9999998211860657
4691 0.9999998211860657
4692 0.9999998211860657
4693 0.9999998211860657
4694 0.9999998211860657
4695 0.9999998211860657
4696 0.9999998211860657
4697 0.9999998211860657
4698 0.9999998211860657
4699 0.9999998211860657
4700 0.9999998211860657
4701 0.9999998211860657
4702 0.9999998211860657
4703 0.9999998211860657
4704 0.9999998211860657
4705 0.9999998211860657
4706 0.9999998211860657
4707 0.9999998211860657
4708 0.9999998211860657
4709 0.9999998211860657
4710 0.9999998211860657
4711 0.9999998211860657
4712 0.9999998211860657
4713 0.9999998211860657
4714 0.9999998211860657
4715 0.9999998211860657
4716 0.9999998211860657
4717 0.9999998211860657
4718 0.9999998211860657
4719 0.9999998211860657
4720 0.9999998211860657
4721 0.9999998211860657
4722 0.9999998211860657
4723 0.9999998211860657
4724 0.9999998211860657
4725 0.9999998211860657
4726 0.9999998211860657
4727 0.9999998211860657
4728 0.9999998211860657
4729 0.9999998211860657
4730 0.9999998211860657
4731 0.9999998211860657
4732 0.9999998211860657
4733 0.9999998211860657
4734 0.9999998211860657
4735 0.9999998211860657
4736 0.9999998211860657
4737 0.9999998211860657
4738 0.9999998211860657
4739 0.9999998211860657
4740 0.9999998211860657
4741 0.9999998211860657
4742 0.9999998211860657
4743 0.9999998211860657
4744 0.9999998211860657
4745 0.9999998211860657
4746 0.9999998211860657
4747 0.9999998211860657
4748 0.9999998211860657
4749 0.9999998211860657
4750 0.9999998211860657
4751 0.9999998211860657
4752 0.9999998211860657
4753 0.9999998211860657
4754 0.9999998211860657
4755 0.9999998211860657
4756 0.9999998211860657
4757 0.9999998211860657
4758 0.9999998211860657
4759 0.9999998211860657
4760 0.9999998211860657
4761 0.9999998211860657
4762 0.9999998211860657
4763 0.9999998211860657
4764 0.9999998211860657
4765 0.9999998211860657
4766 0.9999998211860657
4767 0.9999998211860657
4768 0.9999998211860657
4769 0.9999998211860657
4770 0.9999998211860657
4771 0.9999998211860657
4772 0.9999998211860657
4773 0.9999998211860657
4774 0.9999998211860657
4775 0.9999998211860657
4776 0.9999998211860657
4777 0.9999998211860657
4778 0.9999998211860657
4779 0.9999998211860657
4780 0.9999998211860657
4781 0.9999998211860657
4782 0.9999998211860657
4783 0.9999998211860657
4784 0.9999998211860657
4785 0.9999998211860657
4786 0.9999998211860657
4787 0.9999998211860657
4788 0.9999998211860657
4789 0.9999998211860657
4790 0.9999998211860657
4791 0.9999998211860657
4792 0.9999998211860657
4793 0.9999998211860657
4794 0.9999998211860657
4795 0.9999998211860657
4796 0.9999998211860657
4797 0.9999998211860657
4798 0.9999998211860657
4799 0.9999998211860657
4800 0.9999998211860657
4801 0.9999998211860657
4802 0.9999998211860657
4803 0.9999998211860657
4804 0.9999998211860657
4805 0.9999998211860657
4806 0.9999998211860657
4807 0.9999998211860657
4808 0.9999998211860657
4809 0.9999998211860657
4810 0.9999998211860657
4811 0.9999998211860657
4812 0.9999998211860657
4813 0.9999998211860657
4814 0.9999998211860657
4815 0.9999998211860657
4816 0.9999998211860657
4817 0.9999998211860657
4818 0.9999998211860657
4819 0.9999998211860657
4820 0.9999998211860657
4821 0.9999998211860657
4822 0.9999998211860657
4823 0.9999998211860657
4824 0.9999998211860657
4825 0.9999998211860657
4826 0.9999998211860657
4827 0.9999998211860657
4828 0.9999998211860657
4829 0.9999998211860657
4830 0.9999998211860657
4831 0.9999998211860657
4832 0.9999998211860657
4833 0.9999998211860657
4834 0.9999998211860657
4835 0.9999998211860657
4836 0.9999998211860657
4837 0.9999998211860657
4838 0.9999998211860657
4839 0.9999998211860657
4840 0.9999998211860657
4841 0.9999998211860657
4842 0.9999998211860657
4843 0.9999998211860657
4844 0.9999998211860657
4845 0.9999998211860657
4846 0.9999998211860657
4847 0.9999998211860657
4848 0.9999998211860657
4849 0.9999998211860657
4850 0.9999998211860657
4851 0.9999998211860657
4852 0.9999998211860657
4853 0.9999998211860657
4854 0.9999998211860657
4855 0.9999998211860657
4856 0.9999998211860657
4857 0.9999998211860657
4858 0.9999998211860657
4859 0.9999998211860657
4860 0.9999998211860657
4861 0.9999998211860657
4862 0.9999998211860657
4863 0.9999998211860657
4864 0.9999998211860657
4865 0.9999998211860657
4866 0.9999998211860657
4867 0.9999998211860657
4868 0.9999998211860657
4869 0.9999998211860657
4870 0.9999998211860657
4871 0.9999998211860657
4872 0.9999998211860657
4873 0.9999998211860657
4874 0.9999998211860657
4875 0.9999998211860657
4876 0.9999998211860657
4877 0.9999998211860657
4878 0.9999998211860657
4879 0.9999998211860657
4880 0.9999998211860657
4881 0.9999998211860657
4882 0.9999998211860657
4883 0.9999998211860657
4884 0.9999998211860657
4885 0.9999998211860657
4886 0.9999998211860657
4887 0.9999998211860657
4888 0.9999998211860657
4889 0.9999998211860657
4890 0.9999998211860657
4891 0.9999998211860657
4892 0.9999998211860657
4893 0.9999998211860657
4894 0.9999998211860657
4895 0.9999998211860657
4896 0.9999998211860657
4897 0.9999998211860657
4898 0.9999998211860657
4899 0.9999998211860657
4900 0.9999998211860657
4901 0.9999998211860657
4902 0.9999998211860657
4903 0.9999998211860657
4904 0.9999998211860657
4905 0.9999998211860657
4906 0.9999998211860657
4907 0.9999998211860657
4908 0.9999998211860657
4909 0.9999998211860657
4910 0.9999998211860657
4911 0.9999998211860657
4912 0.9999998211860657
4913 0.9999998211860657
4914 0.9999998211860657
4915 0.9999998211860657
4916 0.9999998211860657
4917 0.9999998211860657
4918 0.9999998211860657
4919 0.9999998211860657
4920 0.9999998211860657
4921 0.9999998211860657
4922 0.9999998211860657
4923 0.9999998211860657
4924 0.9999998211860657
4925 0.9999998211860657
4926 0.9999998211860657
4927 0.9999998211860657
4928 0.9999998211860657
4929 0.9999998211860657
4930 0.9999998211860657
4931 0.9999998211860657
4932 0.9999998211860657
4933 0.9999998211860657
4934 0.9999998211860657
4935 0.9999998211860657
4936 0.9999998211860657
4937 0.9999998211860657
4938 0.9999998211860657
4939 0.9999998211860657
4940 0.9999998211860657
4941 0.9999998211860657
4942 0.9999998211860657
4943 0.9999998211860657
4944 0.9999998211860657
4945 0.9999998211860657
4946 0.9999998211860657
4947 0.9999998211860657
4948 0.9999998211860657
4949 0.9999998211860657
4950 0.9999998211860657
4951 0.9999998211860657
4952 0.9999998211860657
4953 0.9999998211860657
4954 0.9999998211860657
4955 0.9999998211860657
4956 0.9999998211860657
4957 0.9999998211860657
4958 0.9999998211860657
4959 0.9999998211860657
4960 0.9999998211860657
4961 0.9999998211860657
4962 0.9999998211860657
4963 0.9999998211860657
4964 0.9999998211860657
4965 0.9999998211860657
4966 0.9999998211860657
4967 0.9999998211860657
4968 0.9999998211860657
4969 0.9999998211860657
4970 0.9999998211860657
4971 0.9999998211860657
4972 0.9999998211860657
4973 0.9999998211860657
4974 0.9999998211860657
4975 0.9999998211860657
4976 0.9999998211860657
4977 0.9999998211860657
4978 0.9999998211860657
4979 0.9999998211860657
4980 0.9999998211860657
4981 0.9999998211860657
4982 0.9999998211860657
4983 0.9999998211860657
4984 0.9999998211860657
4985 0.9999998211860657
4986 0.9999998211860657
4987 0.9999998211860657
4988 0.9999998211860657
4989 0.9999998211860657
4990 0.9999998211860657
4991 0.9999998211860657
4992 0.9999998211860657
4993 0.9999998211860657
4994 0.9999998211860657
4995 0.9999998211860657
4996 0.9999998211860657
4997 0.9999998211860657
4998 0.9999998211860657
4999 0.9999998211860657
5000 0.9999998211860657
5001 0.9999998211860657
5002 0.9999998211860657
5003 0.9999998211860657
5004 0.9999998211860657
5005 0.9999998211860657
5006 0.9999998211860657
5007 0.9999998211860657
5008 0.9999998211860657
5009 0.9999998211860657
5010 0.9999998211860657
5011 0.9999998211860657
5012 0.9999998211860657
5013 0.9999998211860657
5014 0.9999998211860657
5015 0.9999998211860657
5016 0.9999998211860657
5017 0.9999998211860657
5018 0.9999998211860657
5019 0.9999998211860657
5020 0.9999998211860657
5021 0.9999998211860657
5022 0.9999998211860657
5023 0.9999998211860657
5024 0.9999998211860657
5025 0.9999998211860657
5026 0.9999998211860657
5027 0.9999998211860657
5028 0.9999998211860657
5029 0.9999998211860657
5030 0.9999998211860657
5031 0.9999998211860657
5032 0.9999998211860657
5033 0.9999998211860657
5034 0.9999998211860657
5035 0.9999998211860657
5036 0.9999998211860657
5037 0.9999998211860657
5038 0.9999998211860657
5039 0.9999998211860657
5040 0.9999998211860657
5041 0.9999998211860657
5042 0.9999998211860657
5043 0.9999998211860657
5044 0.9999998211860657
5045 0.9999998211860657
5046 0.9999998211860657
5047 0.9999998211860657
5048 0.9999998211860657
5049 0.9999998211860657
5050 0.9999998211860657
5051 0.9999998211860657
5052 0.9999998211860657
5053 0.9999998211860657
5054 0.9999998211860657
5055 0.9999998211860657
5056 0.9999998211860657
5057 0.9999998211860657
5058 0.9999998211860657
5059 0.9999998211860657
5060 0.9999998211860657
5061 0.9999998211860657
5062 0.9999998211860657
5063 0.9999998211860657
5064 0.9999998211860657
5065 0.9999998211860657
5066 0.9999998211860657
5067 0.9999998211860657
5068 0.9999998211860657
5069 0.9999998211860657
5070 0.9999998211860657
5071 0.9999998211860657
5072 0.9999998211860657
5073 0.9999998211860657
5074 0.9999998211860657
5075 0.9999998211860657
5076 0.9999998211860657
5077 0.9999998211860657
5078 0.9999998211860657
5079 0.9999998211860657
5080 0.9999998211860657
5081 0.9999998211860657
5082 0.9999998211860657
5083 0.9999998211860657
5084 0.9999998211860657
5085 0.9999998211860657
5086 0.9999998211860657
5087 0.9999998211860657
5088 0.9999998211860657
5089 0.9999998211860657
5090 0.9999998211860657
5091 0.9999998211860657
5092 0.9999998211860657
5093 0.9999998211860657
5094 0.9999998211860657
5095 0.9999998211860657
5096 0.9999998211860657
5097 0.9999998211860657
5098 0.9999998211860657
5099 0.9999998211860657
5100 0.9999998211860657
5101 0.9999998211860657
5102 0.9999998211860657
5103 0.9999998211860657
5104 0.9999998211860657
5105 0.9999998211860657
5106 0.9999998211860657
5107 0.9999998211860657
5108 0.9999998211860657
5109 0.9999998211860657
5110 0.9999998211860657
5111 0.9999998211860657
5112 0.9999998211860657
5113 0.9999998211860657
5114 0.9999998211860657
5115 0.9999998211860657
5116 0.9999998211860657
5117 0.9999998211860657
5118 0.9999998211860657
5119 0.9999998211860657
5120 0.9999998211860657
5121 0.9999998211860657
5122 0.9999998211860657
5123 0.9999998211860657
5124 0.9999998211860657
5125 0.9999998211860657
5126 0.9999998211860657
5127 0.9999998211860657
5128 0.9999998211860657
5129 0.9999998211860657
5130 0.9999998211860657
5131 0.9999998211860657
5132 0.9999998211860657
5133 0.9999998211860657
5134 0.9999998211860657
5135 0.9999998211860657
5136 0.9999998211860657
5137 0.9999998211860657
5138 0.9999998211860657
5139 0.9999998211860657
5140 0.9999998211860657
5141 0.9999998211860657
5142 0.9999998211860657
5143 0.9999998211860657
5144 0.9999998211860657
5145 0.9999998211860657
5146 0.9999998211860657
5147 0.9999998211860657
5148 0.9999998211860657
5149 0.9999998211860657
5150 0.9999998211860657
5151 0.9999998211860657
5152 0.9999998211860657
5153 0.9999998211860657
5154 0.9999998211860657
5155 0.9999998211860657
5156 0.9999998211860657
5157 0.9999998211860657
5158 0.9999998211860657
5159 0.9999998211860657
5160 0.9999998211860657
5161 0.9999998211860657
5162 0.9999998211860657
5163 0.9999998211860657
5164 0.9999998211860657
5165 0.9999998211860657
5166 0.9999998211860657
5167 0.9999998211860657
5168 0.9999998211860657
5169 0.9999998211860657
5170 0.9999998211860657
5171 0.9999998211860657
5172 0.9999998211860657
5173 0.9999998211860657
5174 0.9999998211860657
5175 0.9999998211860657
5176 0.9999998211860657
5177 0.9999998211860657
5178 0.9999998211860657
5179 0.9999998211860657
5180 0.9999998211860657
5181 0.9999998211860657
5182 0.9999998211860657
5183 0.9999998211860657
5184 0.9999998211860657
5185 0.9999998211860657
5186 0.9999998211860657
5187 0.9999998211860657
5188 0.9999998211860657
5189 0.9999998211860657
5190 0.9999998211860657
5191 0.9999998211860657
5192 0.9999998211860657
5193 0.9999998211860657
5194 0.9999998211860657
5195 0.9999998211860657
5196 0.9999998211860657
5197 0.9999998211860657
5198 0.9999998211860657
5199 0.9999998211860657
5200 0.9999998211860657

==> tables/squirrel_sparsity/test_accuracy.dat <==
num_sv mean std
1 0.3461095100864554 0.014931612926978588
2 0.3482228626320845 0.01389575037607054
4 0.35129682997118156 0.016415273862630104
8 0.35369836695485113 0.013454095216147238
16 0.39221902017291066 0.009510086455331407
32 0.41075888568683955 0.01146476752955673
64 0.43093179634966383 0.009684598010473439
128 0.44447646493756005 0.00811762130194928
256 0.49241114313160417 0.008220977097150674
512 0.5701248799231508 0.019328419473966817
1024 0.7161383285302594 0.01697463693282639
1600 0.7333333333333333 0.012860763090243664
2048 0.7420749279538905 0.018151553046758938
4096 0.7390009606147935 0.013666750088045385
5201 0.739193083573487 0.015502846658702418
